Hamiltonian Information Geometric Regularization of the Compressible Euler Equations

The recently proposed information geometric regularization (IGR) was the first inviscid regularization of the multi-dimensional compressible Euler equations, which enabled the simulation of realistic compressible fluid models at an unprecedented scale. However, the thermodynamic effects of this regularization have not yet been understood in a principled manner. To achieve a proper understanding of the thermodynamic aspects of the IGR, we decompose the regularization into its conservative dynamics, framed as a Hamiltonian subsystem, and its dissipative dynamics. In so doing, we further introduce two more models to compare to IGR, the Hamiltonian regularized Euler (HRE) model, which is the first multi-dimensional, non-dispersive Hamiltonian regularization of the compressible Euler equations with energy, as well as the Hamiltonian IGR (HIGR) model, which modifies the dissipation used in the IGR model to instead utilize a metriplectic dissipative force. Despite having many attractive features, the HRE and HIGR models exhibit notable defects in numerical tests on colliding shock problems, which preclude their use as computational tools without further study of dissipative weak solutions to these models. Additionally, our analysis presents new results on the IGR model itself, including its ability to conserve acoustic waves, as well as local energy transport laws and entropy production rates. By separating the conservative and dissipative dynamics of the IGR, our hope is that subsequent of analysis of the IGR model can benefit from this natural decomposition, such as, for example, rigorous proofs of strong solutions for multi-dimensional IGR for the compressible Euler system with thermodynamics.

==> figures/data/energy_spike/llf_igr_high.csv <==
0.0005 0.0019117057004811374 0.9673466122838217 3.9515396760205155
0.0015 0.0057727664501349375 0.9673459021435381 3.951538462359733
0.0025 0.009633837645472331 0.9673449149644812 3.95153648524583
0.0035 0.013494922920959171 0.9673436547396812 3.951533751324101
0.0045 0.017356031183000577 0.967342127806604 3.9515302711627354
0.0055 0.02121717684591471 0.9673403431728718 3.951526059784721
0.0065 0.025078379456258456 0.9673383126277124 3.9515211368494305
0.0075 0.028939662535734906 0.9673360505439483 3.9515155263283663
0.0085 0.032801051577663734 0.9673335732853736 3.95150925553606
0.0095 0.03666257128494252 0.9673308981703974 3.951502353435831
0.0105 0.040524242306508536 0.9673280420029033 3.951494848238365
0.0115 0.044386077874055616 0.9673250192578953 3.95148676443618
0.0125 0.04824808082252764 0.9673218400901428 3.951478119548966
0.0135 0.05211024146956094 0.9673185084034304 3.951468920968085
0.0145 0.05597253672292307 0.9673150202602968 3.9514591633576988
0.0155 0.059834930596200826 0.9673113629141705 3.9514488270732144
0.0165 0.06369737607729986 0.9673075146997006 3.951437877982461
0.0175 0.06755981806082328 0.9673034459228099 3.9514262689208346
0.0185 0.07142219687557437 0.9672991207584746 3.951413942793421
0.0195 0.07528445185384858 0.9672945000092281 3.9514008370838605
0.0205 0.07914652442125099 0.9672895444256686 3.951386889281595
0.0215 0.0830083603295609 0.9672842181696498 3.9513720425422423
0.0225 0.08686991087970411 0.9672784919376756 3.9513562507925446
0.0235 0.09073113323620895 0.9672723452751313 3.9513394825127945
0.0245 0.0945919901591507 0.9672657677080976 3.9513217225866892
0.0255 0.09845244962013373 0.9672587584899881 3.951302971887259
0.0265 0.10231248478895441 0.9672513249809721 3.951283244628161
0.0275 0.1061720747680096 0.9672434799123815 3.951262563892472
0.0285 0.11003120623312115 0.9672352379931216 3.9512409560858597
0.0295 0.11388987585941232 0.9672266124493885 3.9512184452804866
0.0305 0.117748093132814 0.967217612122221 3.951195048470346
0.0315 0.12160588293779005 0.9672082396667496 3.951170772627029
0.0325 0.12546328722400693 0.9671984912112694 3.951145614141218
0.0335 0.129320365118557 0.9671883575734898 3.9511195608092495
0.0345 0.13317719106381945 0.9671778268420507 3.9510925960511925
0.0355 0.1370338508895197 0.9671668878679092 3.951064704616282
0.0365 0.14089043610991134 0.9671555340240651 3.9510358787272737
0.0375 0.14474703709727657 0.9671437665216874 3.9510061235001803
0.0385 0.14860373604503216 0.9671315966332131 3.9509754605778666
0.0395 0.15246060073689158 0.9671190463603712 3.950943929222291
0.0405 0.15631768005028807 0.9671061473651344 3.9509115845676352
0.0415 0.16017500184664082 0.9670929383033616 3.950878493262629
0.0425 0.1640325734802979 0.9670794610041842 3.950844727225925
0.0435 0.16789038466719583 0.9670657561643087 3.9508103566081427
0.0445 0.17174841198912336 0.9670518593292556 3.9507754432223305
0.0455 0.17560662396872587 0.9670377978884157 3.9507400356309357
0.0465 0.17946498551606757 0.9670235896198036 3.9507041667653593
0.0475 0.1833234606657852 0.9670092430137407 3.9506678544529836
0.0485 0.18718201289126532 0.9669947592367295 3.950631104625171
0.0495 0.19104060284118016 0.9669801352378413 3.950593916393047
0.0505 0.19489918398878067 0.966965367224049 3.950556287726827
0.0515 0.19875769728099146 0.9669504536016458 3.9505182202630307
0.0525 0.20261606628587886 0.9669353965372989 3.950479721855987
0.0535 0.2064741944555143 0.9669202015384764 3.9504408058923164
0.0545 0.21033196589433362 0.9669048748533667 3.950401487041357
0.0555 0.2141892504706592 0.9668894189733757 3.9503617739039485
0.0565 0.21804591332336018 0.9668738269911736 3.9503216597901054
0.0575 0.22190182794457136 0.9668580769233137 3.950281113438056
0.0585 0.2257568912354757 0.9668421272645625 3.950240071745909
0.0595 0.22961103839428157 0.9668259149544206 3.950198436445643
0.0605 0.23346425531339213 0.9668093566079539 3.9501560761125285
0.0615 0.23731658637289316 0.9667923533483351 3.9501128340619047
0.0625 0.24116813607754814 0.9667747989741335 3.950068541697332
0.0635 0.24501906378730426 0.9667565906170958 3.9500230359304624
0.0645 0.24886957169417093 0.966737640605218 3.949976178572154
0.0655 0.25271988705868526 0.9667178880174313 3.9499278752206752
0.0665 0.25657024042571575 0.9666973084262531 3.949878091189187
0.0675 0.260420842029144 0.9666759205465661 3.949826862376933
0.0685 0.26427185885238524 0.9666537888752758 3.949774299587685
0.0695 0.2681233948514864 0.9666310218346615 3.9497205854984383
0.0705 0.2719754766902916 0.9666077653494477 3.9496659641632044
0.0715 0.2758280469883721 0.9665841921541796 3.9496107235359137
0.0725 0.27968096652582924 0.9665604874439351 3.949555172013743
0.0735 0.283534026058278 0.9665368317792816 3.9494996104893736
0.0745 0.2873869673621843 0.9665133824747082 3.9494443019213854
0.0755 0.291239511900067 0.9664902550548542 3.9493894410129236
0.0765 0.2950913941915703 0.9664675067231496 3.94933512717824
0.0775 0.29894239580951304 0.9664451240640275 3.9492813444292647
0.0785 0.3027923751578733 0.9664230172593478 3.9492279519117477
0.0795 0.3066412881009118 0.9664010227999301 3.94917468833064
0.0805 0.3104891952938351 0.9663789159134482 3.9491211922623615
0.0815 0.3143362537584224 0.9663564327017367 3.949067038343422
0.0825 0.3181826926919533 0.9663333004011231 3.9490117867426324
0.0835 0.3220287763261179 0.9663092724949665 3.948955040570061
0.0845 0.32587475933785953 0.9662841639582714 3.9488965035062535
0.0855 0.32972084227225285 0.9662578810657867 3.9488360285475923
0.0865 0.33356713515630493 0.9662304402516977 3.94877364885542
0.0875 0.33741363664927976 0.9662019716296111 3.9487095835273367
0.0885 0.3412602336713142 0.9661727049193879 3.9486442146028984
0.0895 0.3451067227923105 0.9661429384105475 3.9485780363290184
0.0905 0.34895285036731793 0.9661129947498993 3.94851158287383
0.0915 0.35279836430540723 0.9660831701754432 3.948445345313747
0.0925 0.3566430673546659 0.9660536857093682 3.948379691812935
0.0935 0.3604868606575713 0.9660246492552704 3.9483148056243693
0.0945 0.36432976755203844 0.9659960362364242 3.948250653404932
0.0955 0.36817193116953173 0.9659676934163852 3.948186991439882
0.0965 0.3720135847686013 0.9659393662958325 3.9481234104261826
0.0975 0.3758549998861736 0.9659107457612478 3.9480594117471535
0.0985 0.37969642290904815 0.9658815254663609 3.94799450130939
0.0995 0.3835380141626513 0.965851458751766 3.947928282635742
0.1005 0.3873798040230537 0.9658204035001566 3.947860530238798
0.1015 0.3912216774843645 0.9657883454667869 3.9477912278004386
0.1025 0.39506339250338923 0.9657553950112719 3.947720562854205
0.1035 0.3989046295613664 0.965721757910763 3.9476488790756528
0.1045 0.40274506206613775 0.9656876867744175 3.9475765968366754
0.1055 0.406584431458139 0.9656534241042112 3.9475041200826975
0.1065 0.41042260882043186 0.9656191500812681 3.947431750922789
0.1075 0.41425962724644816 0.965584947070533 3.947359631550932
0.1085 0.4180956758798679 0.96555078876194 3.9472877264563397
0.1095 0.4219310559337773 0.965516555731081 3.9472158478479504
0.1105 0.4257661087708963 0.9654820725447553 3.947143716328023
0.1115 0.429601133646139 0.9654471561208289 3.947071039988319
0.1125 0.43343631579644004 0.9654116623762973 3.9469975907219257
0.1135 0.4372716831670541 0.965375519040591 3.946923257918433
0.1145 0.4411071026679323 0.9653387366643472 3.9468480664997694
0.1155 0.444942316400813 0.9653013961453186 3.946772156542965
0.1165 0.448777007676426 0.9652636177111167 3.946695732561751
0.1175 0.4526108788569522 0.9652255213227873 3.946618998740437
0.1185 0.4564437203377033 0.9651871904436311 3.9465420996578224
0.1195 0.4602754530851854 0.9651486495210173 3.946465083432181
0.1205 0.46410613511565013 0.9651098609117027 3.9463878966689845
0.1215 0.4679359327143213 0.9650707408249342 3.94631041052334
0.1225 0.4717650669239511 0.9650311881063748 3.946232467778966
0.1235 0.47559375199295695 0.9649911161240878 3.9461539350149843
0.1245 0.47942214336037847 0.9649504776905237 3.9460747433918226
0.1255 0.4832503083667691 0.9649092758300297 3.9459949062878983
0.1265 0.4870782248892369 0.964867558199116 3.9459145101927127
0.1275 0.4909058042514765 0.964825398344372 3.9458336840601658
0.1285 0.49473292792510926 0.9647828709470874 3.9457525588139424
0.1295 0.49855948474378226 0.9647400295235404 3.945671230860403
0.1305 0.5023853971395849 0.9646968934582362 3.9455897408642495
0.1315 0.5062106302417472 0.9646534474894106 3.945508072896218
0.1325 0.5100351843830914 0.964609652290383 3.9454261717392023
0.1335 0.5138590771806827 0.9645654612005929 3.94534397026376
0.1345 0.5176823240363602 0.9645208366352164 3.945261416285511
0.1355 0.5215049250120607 0.9644757605968567 3.9451784897776156
0.1365 0.5253268623104748 0.9644302364818462 3.9450952058403974
0.1375 0.5291481077516765 0.9643842828349688 3.94501160449367
0.1385 0.5329686356516286 0.9643379225268084 3.944927732974051
0.1395 0.5367884348273627 0.9642911720352426 3.944843628197579
0.1405 0.5406075144868625 0.9642440348338572 3.9447593059397414
0.1415 0.5444259018110889 0.964196500795616 3.9446747598590766
0.1425 0.548243632667758 0.9641485509748223 3.944589969325079
0.1435 0.552060739580681 0.9641001651708617 3.9445049118029365
0.1445 0.555877241814532 0.9640513289953714 3.944419574429841
0.1455 0.5596931411144701 0.9640020378658767 3.9443339605636623
0.1465 0.5635084240125892 0.9639522969696572 3.9442480897365852
0.1475 0.5673230688983674 0.9639021179979356 3.9441619923210682
0.1485 0.5711370543862148 0.9638515145972425 3.944075702093666
0.1495 0.574950365484552 0.9638004986240613 3.943989250111564
0.1505 0.5787629955116927 0.9637490785018054 3.9439026620295774
0.1515 0.5825749438371315 0.9636972597403758 3.943815958957904
0.1525 0.586386211354706 0.963645046607922 3.943729160207804
0.1535 0.590196796349666 0.9635924435186005 3.9436422855743474
0.1545 0.5940066928826789 0.9635394550527984 3.9435553553817586
0.1555 0.5978158923513417 0.963486084418365 3.943468387976737
0.1565 0.6016243872529177 0.963432331120124 3.943381395925069
0.1575 0.6054321751236565 0.9633781891575302 3.943294383072202
0.1585 0.6092392606066455 0.9633236469596622 3.943207344448282
0.1595 0.6130456545434712 0.963268689555214 3.9431202698337535
0.1605 0.616851370406219 0.9632133024980097 3.9430331502016838
0.1615 0.6206564196154261 0.9631574762687193 3.9429459849427135
0.1625 0.6244608077849857 0.9631012095996422 3.942858787329155
0.1635 0.6282645335124857 0.9630445105290788 3.9427715862628157
0.1645 0.6320675902207247 0.9629873948191418 3.9426844237054244
0.1655 0.6358699702641091 0.9629298823144342 3.9425973487359305
0.1665 0.6396716695959902 0.962871992501832 3.94251041029797
0.1675 0.6434726911084658 0.962813740708278 3.9424236509910626
0.1685 0.6472730453341903 0.9627551360188418 3.9423371036791686
0.1695 0.651072748257085 0.9626961812956785 3.9422507915414746
0.1705 0.6548718170643552 0.9626368749286546 3.9421647309619128
0.1715 0.6586702653659247 0.9625772134324628 3.9420789358081425
0.1725 0.6624680994851972 0.9625171938799205 3.9419934214451575
0.1735 0.6662653169246991 0.9624568154136478 3.9419082072413953
0.1745 0.6700619072848133 0.9623960795538496 3.94182331710421
0.1755 0.6738578551051166 0.9623349895039536 3.9417387783743933
0.1765 0.6776531435915776 0.9622735489664089 3.9416546199187428
0.1775 0.6814477581176976 0.9622117610347725 3.9415708703483197
0.1785 0.6852416886905005 0.9621496275564668 3.9414875570090033
0.1795 0.6890349310692201 0.9620871490769215 3.941404705926386
0.1805 0.6928274866949595 0.9620243252162828 3.941322342461686
0.1815 0.6966193618683818 0.9619611551943963 3.9412404922131086
0.1825 0.7004105666445513 0.9618976382378142 3.941159181726441
0.1835 0.7042011137549312 0.9618337737338374 3.941078438793547
0.1845 0.7079910176382042 0.9617695611599623 3.940998292385185
0.1855 0.7117802934887572 0.9617049999319252 3.940918772452862
0.1865 0.7155689561879932 0.9616400893341361 3.940839909868318
0.1875 0.7193570190685603 0.9615748286262094 3.9407617366545415
0.1885 0.7231444926123783 0.9615092173026881 3.940684286471072
0.1895 0.7269313833122905 0.96144325538 3.9406075951473856
0.1905 0.73071769296442 0.9613769435429497 3.940531700989585
0.1915 0.7345034185812896 0.9613102830188058 3.9404566446440596
0.1925 0.7382885529549353 0.9612432751412461 3.940382468456295
0.1935 0.7420730857199344 0.9611759206767942 3.9403092154439054
0.1945 0.7458570046380671 0.9611082190673662 3.9402369281358482
0.1955 0.7496402967934891 0.9610401677647278 3.940165647566461
0.1965 0.7534229494532325 0.9609717617930963 3.9400954126481187
0.1975 0.7572049504781935 0.960902993596206 3.9400262600154274
0.1985 0.7609862883102159 0.9608338531392521 3.939958224292946
0.1995 0.7647669516615916 0.9607643281758531 3.9398913386395846
0.2005 0.7685469290676981 0.9606944045722091 3.9398256353932797
0.2015 0.7723262084352572 0.9606240666021935 3.9397611466748095
0.2025 0.7761047766554615 0.9605532971702062 3.939697904880278
0.2035 0.7798826192887862 0.960482077960107 3.939635943059909
0.2045 0.7836597202943318 0.9604103895308218 3.9395752952173755
0.2055 0.7874360617793642 0.9603382113771733 3.93951599656056
0.2065 0.7912116237729835 0.9602655219558389 3.9394580837041904
0.2075 0.7949863840582312 0.9601922986564401 3.9394015947920757
0.2085 0.798760318107139 0.960118517691176 3.9393465694959504
0.2095 0.802533399142967 0.9600441538897583 3.939293048869798
0.2105 0.8063055983097519 0.9599691804153697 3.9392410750861493
0.2115 0.8100768848814104 0.9598935684487484 3.9391906911323824
0.2125 0.8138472264150349 0.959817286905707 3.939141940575076
0.2135 0.8176165887620241 0.9597403022477006 3.939094867491322
0.2145 0.8213849358970106 0.959662578415117 3.9390495166167248
0.2155 0.8251522295917761 0.9595840768692531 3.9390059336883136
0.2165 0.8289184290228011 0.9595047566889329 3.938964165894864
0.2175 0.8326834904306954 0.9594245746481739 3.938924262315026
0.2185 0.8364473669340777 0.959343485210974 3.938886274239609
0.2195 0.8402100085446303 0.9592614404148587 3.938850255332781
0.2205 0.8439713623563759 0.9591783896618354 3.938816261664247
0.2215 0.8477313728209105 0.9590942794744147 3.938784351708674
0.2225 0.85148998199641 0.9590090532891937 3.9387545864333178
0.2235 0.8552471296806984 0.9589226513454857 3.938727029570251
0.2245 0.8590027533965373 0.9588350106887409 3.9387017481079085
0.2255 0.8627567882648559 0.9587460652646621 3.9386788129647385
0.2265 0.8665091668502907 0.958655746048374 3.9386582997561073
0.2275 0.8702598190749539 0.9585639811454504 3.938640289553297
0.2285 0.8740086722706105 0.9584706958179827 3.9386248695604276
0.2295 0.8777556513931059 0.958375812418378 3.9386121336839413
0.2305 0.8815006793792421 0.95827925024119 3.938602183014733
0.2315 0.8852436776021854 0.9581809253182261 3.938595126268057
0.2325 0.8889845663781756 0.9580807501838 3.938591080229187
0.2335 0.8927232654816808 0.9579786336339516 3.9385901702482613
0.2345 0.8964596946212428 0.9578744805067152 3.938592530833412
0.2355 0.9001937738082827 0.9577681915238889 3.9385983064136942
0.2365 0.9039254235295905 0.957659663249358 3.9386076523678457
0.2375 0.9076545646393174 0.9575487882166015 3.938620736411397
0.2385 0.9113811179428339 0.9574354552424198 3.9386377403767154
0.2395 0.9151050035525704 0.9573195498753005 3.938658862308208
0.2405 0.9188261402186361 0.9572009548485365 3.9386843186664953
0.2415 0.9225444449130004 0.9570795503599053 3.938714346356326
0.2425 0.9262598329190572 0.9569552140174674 3.938749204322325
0.2435 0.9299722185341806 0.9568278203837518 3.938789174609837
0.2445 0.9336815162781338 0.9566972401879739 3.9388345630147823
0.2455 0.9373876423084647 0.9565633393975409 3.938885699647642
0.2465 0.9410905156702967 0.9564259783850051 3.938942939811803
0.2475 0.9447900590939337 0.956285011368458 3.9390066655020997
0.2485 0.9484861992579948 0.956140286169484 3.939077287609937
0.2495 0.9521788666504708 0.9559916441931894 3.9391552486925265
0.2505 0.9558679952709247 0.9558389204632536 3.939241026046466
0.2515 0.9595535223738496 0.9556819435734107 3.939335134873646
0.2525 0.9632353883050057 0.9555205355132618 3.9394381314874622
0.2535 0.966913536350042 0.9553545114127 3.9395506166510654
0.2545 0.9705879125096812 0.955183679253467 3.9396732391480644
0.2555 0.9742584652567593 0.9550078395067373 3.939806699539807
0.2565 0.9779251455136945 0.9548267845392009 3.9399517538724127
0.2575 0.9815879071456644 0.9546402975954869 3.940109217040094
0.2585 0.985246708078571 0.9544481512862176 3.9402799657117202
0.2595 0.988901511763985 0.9542501057605276 3.940464941139703
0.2605 0.9925522883400032 0.9540459069810524 3.9406651525658987
0.2615 0.9961990147559763 0.9538352855691747 3.940881682022649
0.2625 0.9998416735016605 0.9536179564461387 3.941115690928341
0.2635 1.003480250306453 0.9533936190281362 3.941368428104291
0.2645 1.0071147318873144 0.953161957276184 3.9416412380821284
0.2655 1.010745105071216 0.9529226387460022 3.9419355683096153
0.2665 1.0143713581283336 0.9526753121015619 3.94225297438493
0.2675 1.0179934840493299 0.9524196032667136 3.942595123622053
0.2685 1.021611484306832 0.9521551111544995 3.9429637985157067
0.2695 1.0252253710397934 0.9518814042955803 3.943360902308498
0.2705 1.0288351660516308 0.9515980193918034 3.9437884683755358
0.2715 1.0324408964519813 0.9513044618954151 3.9442486736050983
0.2725 1.0360425885586784 0.9510002075722658 3.9447438540476667
0.2735 1.0396402628818031 0.9506847032455156 3.945276519816626
0.2745 1.0432339328981022 0.9503573650047562 3.9458493663333307
0.2755 1.0468236087747782 0.950017573173473 3.9464652806385745
0.2765 1.0504093048498893 0.9496646648438825 3.9471273439663546
0.2775 1.053991047640459 0.9492979260935114 3.9478388339052897
0.2785 1.0575688804884533 0.9489165864161244 3.948603230133045
0.2795 1.0611428621231327 0.9485198171468441 3.949424226418952
0.2805 1.0647130589988762 0.9481067340128017 3.9503057487949857
0.2815 1.0682795341337918 0.9476764021232343 3.9512519766922574
0.2825 1.071842337005195 0.9472278405719028 3.9522673618322868
0.2835 1.0754014989553877 0.9467600239284196 3.953356639699924
0.2845 1.0789570364743217 0.9462718792662831 3.954524830559135
0.2855 1.0825089614858971 0.9457622794735407 3.955777230318217
0.2865 1.086057294726864 0.9452300355467977 3.9571193946680014
0.2875 1.0896020767700838 0.9446738915537091 3.958557121428856
0.2885 1.0931433719039785 0.9440925255267438 3.9600964352163697
0.2895 1.0966812627436933 0.9434845578558807 3.9617435755871466
0.2905 1.1002158371052742 0.9428485664325259 3.9635049858432922
0.2915 1.1037471718845546 0.942183105777356 3.9653872962003525
0.2925 1.1072753201416248 0.9414867264826668 3.9673972934657034
0.2935 1.110800306641282 0.9407579919159891 3.9695418704539813
0.2945 1.1143221340110747 0.9399954910717622 3.9718279518176662
0.2955 1.1178407975876905 0.9391978489814325 3.974262397608106
0.2965 1.1213563035216996 0.9383637381806947 3.9768518900284198
0.2975 1.1248686832302992 0.9374918954850555 3.9796028109804626
0.2985 1.1283779985016908 0.9365811473349309 3.982521117419361
0.2995 1.131884335060652 0.9356304445223235 3.9856122186158762
0.3005 1.1353877868410744 0.9346389040915287 3.988880855598639
0.3015 1.138888436795164 0.933605853760578 3.992330980149329
0.3025 1.1423863413455058 0.9325308732611574 3.9959656302401143
0.3035 1.145881524057653 0.9314138278501795 3.999786801194482
0.3045 1.149373980454475 0.9302548914713414 4.003795316326447
0.3055 1.1528636916559696 0.9290545596670202 4.007990705647837
0.3065 1.1563506414362834 0.9278136542896819 4.012371104521338
0.3075 1.1598348304995072 0.9265333226399446 4.016933184588931
0.3085 1.1633162834104442 0.9252150328193702 4.021672126757345
0.3095 1.1667950467900305 0.9238605654039888 4.026581641418998
0.3105 1.170271180671319 0.9224719999069378 4.0316540359941735
0.3115 1.1737447470072242 0.9210516936877652 4.03688032577709
0.3125 1.17721579958151 0.9196022513308459 4.042250381769525
0.3135 1.180684378197728 0.9181264838726809 4.047753108629638
0.3145 1.1841505078402106 0.9166273590372521 4.053376646316623
0.3155 1.187614201535873 0.9151079451730628 4.059108589527668
0.3165 1.1910754646450687 0.9135713523963354 4.064936218917659
0.3175 1.1945342984893776 0.912020674400465 4.070846737215072
0.3185 1.1979907022694407 0.9104589336962562 4.076827502078781
0.3195 1.2014446735120132 0.9088890320967825 4.082866246553629
0.3205 1.2048962081841466 0.9073137074511507 4.08895127791769
0.3215 1.2083453017489925 0.9057354972030992 4.095071646907365
0.3225 1.2117919518118005 0.904156709317744 4.10121728166242
0.3235 1.2152361619536902 0.9025794012991423 4.10737908376982
0.3245 1.2186779453890848 0.9010053681309858 4.1135489868145765
0.3255 1.2221173266840637 0.899436139763636 4.119719980216254
0.3265 1.2255543401733326 0.8978729881398679 4.125886102451074
0.3275 1.2289890248078474 0.8963169427964388 4.132042408026699
0.3285 1.2324214165380973 0.8947688130696726 4.138184912150394
0.3295 1.23585154042722 0.8932292142117221 4.14431051647
0.3305 1.239279405018202 0.891698594560938 4.150416919081859
0.3315 1.2427050008710954 0.8901772613857054 4.15650251242637
0.3325 1.2461283038436055 0.8886654039830815 4.162566273588757
0.3335 1.2495492821200336 0.8871631137305194 4.168607652444561
0.3345 1.2529679047965911 0.8856704016855259 4.174626463502084
0.3355 1.2563841494392154 0.8841872147365688 4.180622786830492
0.3365 1.2597980065389571 0.8827134511693552 4.1865968820948805
0.3375 1.2632094799411957 0.8812489759804416 4.1925491177677285
0.3385 1.2666185836423962 0.8797936356288194 4.198479915567278
0.3395 1.270025336355327 0.8783472714485284 4.204389708575348
0.3405 1.273429755651919 0.8769097308214451 4.210278910583525
0.3415 1.27683185328132 0.8754808754390254 4.21614789400231
0.3425 1.280231632628955 0.8740605864415847 4.221996973930441
0.3435 1.2836290885241255 0.8726487667314446 4.227826396448775
0.3445 1.287024208973226 0.8712453411496368 4.23363632968017
0.3455 1.290416978030196 0.8698502553915911 4.239426856583628
0.3465 1.2938073789301028 0.8684634745000008 4.245197968871491
0.3475 1.2971953967422805 0.8670849815559108 4.250949561913577
0.3485 1.3005810200579722 0.8657147768663224 4.256681431019018
0.3495 1.3039642415338089 0.8643528776029981 4.262393269969955
0.3505 1.3073450574014336 0.8629993175660243 4.268084672962582
0.3515 1.310723466270614 0.8616541465983485 4.273755141039024
0.3525 1.314099467655662 0.8603174292081829 4.279404093594539
0.3535 1.3174730606248535 0.8589892421644528 4.285030884667355
0.3545 1.3208442428306972 0.8576696711605603 4.290634822637747
0.3555 1.3242130099859521 0.8563588069903189 4.296215190946971
0.3565 1.3275793556862305 0.8550567419248971 4.301771266797975
0.3575 1.3309432714090383 0.8537635670227002 4.307302334779479
0.3585 1.3343047465584152 0.8524793709095412 4.312807693104864
0.3595 1.3376637685352648 0.8512042401788467 4.3182866516336516
0.3605 1.3410203229216524 0.8499382610943428 4.323738522784322
0.3615 1.3443743939030612 0.8486815218747767 4.329162608400431
0.3625 1.3477259649883557 0.8474341146283804 4.334558187047826
0.3635 1.3510750199531043 0.8461961360523996 4.3399245066047625
0.3645 1.3544215437993166 0.8449676863114894 4.345260786089022
0.3655 1.357765523467037 0.8437488659796621 4.3505662285291455
0.3665 1.361106948086965 0.8425397714519047 4.35584004379416
0.3675 1.3644458087082711 0.8413404896728062 4.361081477396202
0.3685 1.3677820976074366 0.8401510932822541 4.3662898391998395
0.3695 1.3711158074076955 0.838971637278632 4.371464525362232
0.3705 1.3744469302673092 0.8378021580399557 4.376605027951855
0.3715 1.3777754573289842 0.8366426750726872 4.381710929325946
0.3725 1.381101378503802 0.8354931952761594 4.386781881830432
0.3735 1.3844246825473743 0.8343537189493055 4.3918175768215635
0.3745 1.3877453573155207 0.8332242463607967 4.396817709513447
0.3755 1.3910633900728635 0.8321047835581196 4.401781947110398
0.3765 1.3943787677550863 0.8309953462476897 4.406709906887608
0.3775 1.3976914771287616 0.8298959610011534 4.411601148587231
0.3785 1.4010015048327544 0.828806663626473 4.416455182304461
0.3795 1.4043088373164334 0.8277274951402898 4.421271489732662
0.3805 1.4076134607142499 0.8266584962480247 4.426049553973039
0.3815 1.4109153607141005 0.8255997014814223 4.430788891639549
0.3825 1.4142145224825824 0.8245511341274275 4.43548908093119
0.3835 1.417510930695858 0.8235128028407688 4.4401497805864665
0.3845 1.4208045696890732 0.8224847004445174 4.444770736785246
0.3855 1.4240954236909886 0.8214668049846727 4.449351777573416
0.3865 1.427383477073319 0.8204590827049572 4.453892796702547
0.3875 1.4306687145342087 0.8194614923115748 4.458393730468724
0.3885 1.4339511211576286 0.8184739897409826 4.462854531967889
0.3895 1.4372306823347805 0.8174965326355498 4.46727514713427
0.3905 1.4405073835799986 0.8165290838575907 4.471655496134881
0.3915 1.443781210303876 0.8155716135978438 4.475995462397695
0.3925 1.447052147612856 0.8146240999132426 4.480294890031395
0.3935 1.4503201801901764 0.8136865278088466 4.484553588919159
0.3945 1.4535852922863648 0.8127588872117444 4.488771345573194
0.3955 1.456847467815526 0.8118411703341262 4.492947937100555
0.3965 1.4601066905212432 0.810933368968572 4.497083145456679
0.3975 1.4633629441488691 0.8100354721994043 4.501176769548541
0.3985 1.466616212549311 0.8091474648662471 4.505228633574891
0.3995 1.4698664796544583 0.8082693269127151 4.509238591036179
0.4005 1.4731137293099705 0.8074010335406919 4.513206524843974
0.4015 1.4763579450144915 0.8065425559208343 4.517132344667947
0.4025 1.4795991096671341 0.8056938621271087 4.521015982936873
0.4035 1.482837205436296 0.8048549179884839 4.524857390752135
0.4045 1.4860722138190838 0.8040256876702664 4.52865653450069
0.4055 1.4893041158779976 0.8032061339625409 4.532413393366907
0.4065 1.4925328925613777 0.8023962183976211 4.5361279574470945
0.4075 1.4957585249782583 0.8015959013857515 4.539800225919217
0.4085 1.4989809945251333 0.8008051425274267 4.543430204773101
0.4095 1.5022002828309682 0.8000239011546147 4.5470179039176895
0.4105 1.5054163715543618 0.7992521370277901 4.550563333919404
0.4115 1.5086292420944518 0.7984898110299697 4.554066503008667
0.4125 1.5118388752521954 0.7977368856868762 4.55752741515087
0.4135 1.515045250839516 0.796993325402462 4.5609460698257305
0.4145 1.5182483471936796 0.7962590963919264 4.564322463713583
0.4155 1.521448140576007 0.7955341663899133 4.5676565939321865
0.4165 1.524644604434289 0.7948185042620931 4.570948461990031
0.4175 1.5278377085185275 0.7941120796768534 4.574198077495989
0.4185 1.5310274177711667 0.7934148629789951 4.57740546090266
0.4195 1.5342136906962867 0.7927268253835444 4.5805706451230295
0.4205 1.5373964769356319 0.7920479396230776 4.583693676606709
0.4215 1.5405757131588058 0.7913781810773798 4.586774616746948
0.4225 1.5437513170197201 0.7907175296305943 4.5898135451313555
0.4235 1.5469231775313765 0.7900659722003573 4.592810565163994
0.4245 1.5500911414395522 0.789423506540269 4.595765813535077
0.4255 1.5532549934266524 0.7887901464658754 4.59867947334092
0.4265 1.5564144264499382 0.7881659294105444 4.601551792062273
0.4275 1.5595690026757385 0.7875509279992661 4.6043831074862105
0.4285 1.5627180876797604 0.7869452651501748 4.607173880134698
0.4295 1.5658607711269994 0.7863491401722577 4.6099247502162335
0.4305 1.5689957232931242 0.7857628592050497 4.612636604864125
0.4315 1.572121021118912 0.7851868913279463 4.615310707698743
0.4325 1.5752338583448382 0.7846219346085667 4.617948855367639
0.4335 1.5783301251600281 0.7840690262332631 4.620553642989637
0.4345 1.5814038841151803 0.7835297042935659 4.6231288558722
0.4355 1.5844463050140651 0.7830061991713193 4.625679935593841
0.4365 1.5874447856556744 0.7825018522706048 4.628214985856593
0.4375 1.5903803972380157 0.7820214218787783 4.63074551348988
0.4385 1.5932261616815881 0.781572097097803 4.633288854451721
0.4395 1.595941877421385 0.7811640972324932 4.635869623579089
0.4405 1.5984690572674054 0.780812663288258 4.638524512994896
0.4415 1.6007233401901753 0.7805400841199969 4.641307217099425
0.4425 1.6025760699685132 0.7803784318149355 4.644295205029596
0.4435 1.6038519259296842 0.780376526920583 4.647606829565037
0.4445 1.604271177886558 0.7806008725389724 4.651404493403835
0.4455 1.6034524595489499 0.7811636938952109 4.655964138610632
0.4465 1.6008026423714885 0.7822053604779357 4.661637355061172
0.4475 1.5955441963612824 0.7839384528856702 4.668965130015902
0.4485 1.586294710541665 0.7867664263426826 4.678983517804641
0.4495 1.5709698429281682 0.7912688906354464 4.6932677592064636
0.4505 1.5485564044835296 0.7976128194727442 4.71249014148471
0.4515 1.5134494998662145 0.8074101412488031 4.740803200196349
0.4525 1.451094062177287 0.8272600020575801 4.7976167333654764
0.4535 1.3689851224347416 0.8515273340539639 4.874134465118433
0.4545 1.285222843121659 0.8723769323632032 4.934052237823053
0.4555 1.0300111555869353 0.9771116171543449 5.242594378462899
0.4565 0.5468982454439191 1.2246345501758684 5.9984446533335
0.4575 0.24318589312883984 1.4384978013655803 6.523147263648419
0.4585 0.1600829004990735 1.5293457346750494 6.718533766427094
0.4595 0.08358134956655104 1.6130828154127212 6.8981842226657415
0.4605 0.01248354119604873 1.6929517683248139 7.059131386878428
0.4615 -0.019752699155625334 1.7384644283512727 7.149258131298309
0.4625 -0.04444150657498975 1.7754196512754874 7.222101812537058
0.4635 -0.06698135551176546 1.8079793032237839 7.285588191865838
0.4645 -0.07890107980604669 1.8291167740700385 7.328525078496676
0.4655 -0.08752179244381221 1.8457043566164975 7.363223173470152
0.4665 -0.09450864668973297 1.859369106437173 7.39253970194066
0.4675 -0.09762156533883268 1.868533302482597 7.4140353720447125
0.4685 -0.09957312984270934 1.8757554795465237 7.431957845740585
0.4695 -0.10035532661520805 1.8813119127663187 7.446778034556615
0.4705 -0.09979408795240254 1.885143734406402 7.458421229920485
0.4715 -0.09862831748595693 1.88807523969368 7.468214947681663
0.4725 -0.09688314246055772 1.8902192017216506 7.476341966703303
0.4735 -0.09461254637811686 1.8916968960259735 7.482998346865696
0.4745 -0.09203394082526174 1.8927723346257728 7.488606457481698
0.4755 -0.08919247055265203 1.893526319189729 7.493293032641039
0.4765 -0.08612091891076845 1.8940297223136844 7.497162562518074
0.4775 -0.08290690066003194 1.8943872494464054 7.500379434290867
0.4785 -0.07956727724425203 1.8946325666571184 7.503020077488107
0.4795 -0.07612850111351803 1.8948000888387988 7.505165736863528
0.4805 -0.0726211112328406 1.8949385767541576 7.506848111780023
0.4815 -0.06905569395842862 1.895091256815463 7.508001444241085
0.4825 -0.06544598529753602 1.8952816308824973 7.508641310018312
0.4835 -0.061803312131933144 1.8954601799341024 7.509053035625643
0.4845 -0.0581340744412656 1.895542422709031 7.50962609902193
0.4855 -0.054444113824501345 1.8955893878756302 7.5101666861369525
0.4865 -0.05073853241897016 1.8959116367929434 7.509483705335843
0.4875 -0.04702046884139802 1.896755422067924 7.506630100949177
0.4885 -0.04329280382732404 1.8976480516841805 7.503502326439358
0.4895 -0.0395576458493613 1.89727625044589 7.505308736638853
0.4905 -0.03581612567992285 1.8948142611297016 7.515338940923738
0.4915 -0.03206925720917789 1.8919747969253118 7.526846774926756
0.4925 -0.028318292805822824 1.892963898000014 7.523102968353521
0.4935 -0.02456502363238254 1.90010390322649 7.494994561704956
0.4945 -0.020811309028203717 1.9074482002555175 7.466278741268239
0.4955 -0.017057946285708267 1.8994126971618976 7.4979890443163955
0.4965 -0.013304030886894299 1.859831193177994 7.657661341324164
0.4975 -0.009547302220237641 1.7873926775116926 7.968070011670765
0.4985 -0.005785216137251044 1.7042261842406132 8.356942246588941
0.4995 -0.002016927481003314 1.6469130396053613 8.647776563144605
0.5005 0.001754543643065072 1.643964070590624 8.663295521890818
0.5015 0.005523728156951016 1.6966654889707007 8.39420138156845
0.5025 0.009287288777809584 1.7783492069939357 8.008620360190548
0.5035 0.013045811167221918 1.852551446529516 7.68779320629451
0.5045 0.016801790105984364 1.8956517577314873 7.512915460583857
0.5055 0.02055757691152749 1.906973106178335 7.468200372313578
0.5065 0.024314195792912035 1.901427964965973 7.489849765165987
0.5075 0.02807102520431909 1.8945540339442386 7.516878678641124
0.5085 0.03182642104398829 1.8930384890934613 7.522727152335319
0.5095 0.035578574944085326 1.895327450649007 7.513437756683941
0.5105 0.039326269691643476 1.8975458615007292 7.504405135605463
0.5115 0.04306880197194676 1.8979078629684223 7.502674246832133
0.5125 0.04680482384943312 1.8970527465613154 7.505695791630013
0.5135 0.050532540269198165 1.8962075557495008 7.508606309567075
0.5145 0.05425015471578105 1.895870069967945 7.509417470535655
0.5155 0.05795342279134791 1.8958373340189834 7.508900385770046
0.5165 0.0616385051036873 1.8958068892547322 7.508222005496861
0.5175 0.06530259938548917 1.8956995087073563 7.507666203556597
0.5185 0.06893452800710928 1.8955772862980385 7.506910800080491
0.5195 0.07252821189343735 1.8954914373119733 7.505694750102966
0.5205 0.07607839713144189 1.8954304251336558 7.50400406227408
0.5215 0.07955518046178782 1.8953359103856524 7.5018714718060755
0.5225 0.08295115544397995 1.895181607062404 7.499304794034318
0.5235 0.08626026795907876 1.8949533913138448 7.496256837299908
0.5245 0.08939146918053363 1.8945530780360027 7.492543536785622
0.5255 0.09236122838542113 1.8939766754509395 7.488152384308123
0.5265 0.09516411171648206 1.8931844347117537 7.483022301070717
0.5275 0.09749790086590357 1.8918643693854345 7.476656418212884
0.5285 0.09957769490950796 1.8901590294230854 7.469275474234275
0.5295 0.10128716089492865 1.8879012424158383 7.460609011793112
0.5305 0.10175383519501732 1.8842033837224468 7.44923844122719
0.5315 0.1019830184413991 1.8798711446604 7.436441805051497
0.5325 0.10133854151422422 1.8742151317098663 7.421110487210051
0.5335 0.0971543937775878 1.8645485288132262 7.398878850991291
0.5345 0.09370032528525728 1.8546896305385743 7.37587998540775
0.5355 0.08793134318620383 1.8413771597988127 7.346784178928177
0.5365 0.07058924643871047 1.8162567894778532 7.297377898065151
0.5375 0.06120043209863765 1.7962369501232436 7.255766806511019
0.5385 0.04226340041109505 1.765139841199323 7.194359837641649
0.5395 -0.015517631111273805 1.6988570219903778 7.066583652057676
0.5405 -0.03632569070109888 1.6606435384565803 6.9868526575142065
0.5415 -0.09343891950748501 1.5862644937737487 6.843584963304395
0.5425 -0.39480887335507425 1.3359319491339399 6.285137319432265
0.5435 -0.8261701397381529 1.0654729367849074 5.51341338886295
0.5445 -1.0815716860839175 0.9466677848995663 5.159538118624696
0.5455 -1.2170944831079633 0.9027645001166312 5.027202028223582
0.5465 -1.3415086889633745 0.8609053693815173 4.895295665782563
0.5475 -1.435631006839604 0.8303582675094342 4.8050998639395734
0.5485 -1.4943167833618969 0.8131308252451499 4.755366332635457
0.5495 -1.5343818680384906 0.8017609766022543 4.722228251471355
0.5505 -1.5618338766516697 0.7937847859409211 4.698708662412411
0.5515 -1.5796867656713363 0.7886071533947634 4.682675066799662
0.5525 -1.5909008893806096 0.7852771870173245 4.671377877107147
0.5535 -1.5976388205098644 0.7831330900476018 4.663034171839884
0.5545 -1.6012918182478282 0.7818235712292309 4.656711982789637
0.5555 -1.6027953110676756 0.7810817205308576 4.651726251017554
0.5565 -1.6028479509690245 0.7807306546222619 4.647632507638985
0.5575 -1.6018971296238185 0.7806467623958167 4.644125027492876
0.5585 -1.6002628430798218 0.7807492994174952 4.641006014491529
0.5595 -1.5981584616623448 0.7809815172961282 4.638137576608739
0.5605 -1.5957322902854243 0.7813049438298529 4.635426694629935
0.5615 -1.5930852471640589 0.7816935515767656 4.632810654515123
0.5625 -1.5902858384924234 0.7821292736114368 4.630246023793428
0.5635 -1.5873815191229843 0.7825999903833323 4.627703703713091
0.5645 -1.584404175807871 0.7830972760946975 4.625163480605408
0.5655 -1.5813759303623636 0.783615464694341 4.622611756629973
0.5665 -1.5783116978035256 0.784150651539257 4.620039145772068
0.5675 -1.5752217515093532 0.7847001946637051 4.617439263953845
0.5685 -1.5721130772427365 0.7852622986267622 4.614807722830778
0.5695 -1.568990455205057 0.7858357461793736 4.612141480051986
0.5705 -1.5658571681590667 0.7864197213478995 4.6094384141686096
0.5715 -1.5627154635831595 0.7870136752578444 4.606697008850502
0.5725 -1.5595668981217252 0.7876172467399396 4.603916174399431
0.5735 -1.5564125421586095 0.7882302001202512 4.601095116140538
0.5745 -1.5532531363317534 0.7888523875187647 4.598233264266323
0.5755 -1.5500891872664204 0.7894837199788842 4.595330224834539
0.5765 -1.546921039764711 0.7901241476760382 4.592385748343749
0.5775 -1.543748926632264 0.790773645328863 4.589399702355674
0.5785 -1.5405730057600813 0.7914322020191188 4.586372042187652
0.5795 -1.5373933877553774 0.7920998154440986 4.583302777171712
0.5805 -1.5342101553032754 0.7927764899144314 4.580191931321637
0.5815 -1.5310233765908141 0.7934622377272701 4.577039502280967
0.5825 -1.527833113129349 0.7941570823569809 4.573845424300339
0.5835 -1.5246394234707226 0.7948610617607225 4.570609544111086
0.5845 -1.5214423634696805 0.7955742297888309 4.567331618372096
0.5855 -1.5182419842064345 0.7962966541255774 4.564011338697551
0.5865 -1.5150383287396223 0.7970284099947486 4.5606483841590695
0.5875 -1.5118314291499844 0.7977695700578609 4.557242493077119
0.5885 -1.5086213053201156 0.7985201922895325 4.553793538259405
0.5895 -1.5054079663364408 0.7992803087669386 4.550301585377948
0.5905 -1.502191414417553 0.8000499188767805 4.546766915206117
0.5915 -1.4989716501585026 0.8008289900032365 4.543189997515692
0.5925 -1.495748677253435 0.8016174671693554 4.539571416234622
0.5935 -1.4925225050682513 0.8024152905932579 4.5359117589105376
0.5945 -1.4892931484649035 0.8032224173841666 4.532211494788214
0.5955 -1.486060625616851 0.8040388416053744 4.52847087142076
0.5965 -1.4828249554925976 0.8048646065560895 4.524689857625512
0.5975 -1.4795861566979942 0.8056998047793166 4.520868150726791
0.5985 -1.4763442484307048 0.8065445646709738 4.517005250486834
0.5995 -1.4730992529175455 0.8073990266431027 4.51310058470382
0.6005 -1.469851197644493 0.8082633152229819 4.509153656762162
0.6015 -1.466600115562307 0.8091375150380108 4.505164177724349
0.6025 -1.4633460423716853 0.8100216577388233 4.50113214757712
0.6035 -1.4600890115041854 0.8109157237873277 4.497057862223714
0.6045 -1.4568290487274995 0.8118196586739407 4.492941842145061
0.6055 -1.4535661687112817 0.812733398911012 4.4887847003400045
0.6065 -1.450300375151501 0.8136569003625499 4.484586985057079
0.6075 -1.4470316645212935 0.8145901608857037 4.480349041440465
0.6085 -1.4437600319543735 0.815533230936314 4.476070932438203
0.6095 -1.4404854769346755 0.8164862091361892 4.471752443664896
0.6105 -1.4372080067284667 0.8174492238226579 4.4673931735572925
0.6115 -1.4339276366499463 0.8184224052347745 4.462992685831208
0.6125 -1.4306443876682449 0.8194058553650938 4.4585506831439625
0.6135 -1.4273582828448101 0.8203996231106655 4.454067154377861
0.6145 -1.4240693442374996 0.821403691098898 4.449542454950043
0.6155 -1.4207775912931593 0.8224179777543796 4.444977297820656
0.6165 -1.417483040813746 0.8234423544650136 4.440372656949865
0.6175 -1.4141857078444184 0.8244766739799464 4.435729607923568
0.6185 -1.4108856066134574 0.8255208033542832 4.4310491460866075
0.6195 -1.4075827509396057 0.8265746535885528 4.4263320269803605
0.6205 -1.4042771540408023 0.8276381989299662 4.421578666664008
0.6215 -1.4009688280987194 0.8287114814088771 4.4167891232225385
0.6225 -1.3976577840526152 0.8297945998772167 4.411963160184897
0.6235 -1.3943440319142177 0.8308876865943953 4.407100373148646
0.6245 -1.3910275815663984 0.831990877269088 4.402200347343122
0.6255 -1.3877084437246991 0.8331042817065798 4.397262809021505
0.6265 -1.3843866306316337 0.8342279616067256 4.392287737922825
0.6275 -1.3810621561460432 0.8353619198901014 4.387275419759188
0.6285 -1.3777350351262199 0.8365061028663733 4.382226433285911
0.6295 -1.3744052822879131 0.8376604134355465 4.3771415818914985
0.6305 -1.3710729109449302 0.8388247311042955 4.372021791142042
0.6315 -1.3677379321289385 0.839998933432436 4.366867998999954
0.6325 -1.3644003544910608 0.8411829137714888 4.36168106395179
0.6335 -1.3610601851215705 0.8423765916248548 4.3564617091709525
0.6345 -1.3577174310644393 0.8435799141634199 4.3512105104643695
0.6355 -1.3543721009866363 0.8447928497396884 4.345927924931387
0.6365 -1.3510242063334998 0.8460153760539662 4.340614348550576
0.6375 -1.3476737614463639 0.8472474665250678 4.3352701860231155
0.6385 -1.344320782504268 0.8484890782869332 4.329895915753917
0.6395 -1.3409652856226215 0.8497401442561323 4.324492136369129
0.6405 -1.337607284784046 0.8510005702935529 4.319059587335107
0.6415 -1.3342467903250381 0.8522702370804234 4.313599143286965
0.6425 -1.3308838084346173 0.853549005314901 4.308111787802877
0.6435 -1.3275183416808904 0.8548367223873653 4.302598576176171
0.6445 -1.3241503902040812 0.8561332287808119 4.297060597551464
0.6455 -1.320779953094406 0.8574383629002478 4.291498944763219
0.6465 -1.3174070296454101 0.8587519636602756 4.2859146962726635
0.6475 -1.314031620486623 0.8600738707981578 4.2803089101283955
0.6485 -1.3106537288052371 0.8614039234444885 4.2746826262708435
0.6495 -1.3072733617792467 0.8627419579266719 4.269036871706863
0.6505 -1.303890531975312 0.8640878060442834 4.263372663316298
0.6515 -1.3005052580403078 0.8654412950592857 4.257691004809464
0.6525 -1.2971175638577093 0.8668022503205859 4.2519928766848505
0.6535 -1.2937274756673909 0.8681705008057267 4.24627921998546
0.6545 -1.2903350174181865 0.8695458870557993 4.240550915645566
0.6555 -1.2869402055178287 0.8709282702569242 4.234808761232902
0.6565 -1.2835430447150817 0.8723175408558266 4.229053446343604
0.6575 -1.280143526747598 0.8737136252544458 4.22328552737218
0.6585 -1.276741632564826 0.8751164897775451 4.21750540226902
0.6595 -1.2733373376763375 0.8765261420136777 4.211713286291637
0.6605 -1.2699306189842297 0.8779426304465175 4.205909190419325
0.6615 -1.2665214608253363 0.8793660437009794 4.200092904664695
0.6625 -1.2631098581475269 0.8807965105591742 4.1942639886846464
0.6635 -1.2596958157286045 0.8822342011952312 4.188421771784169
0.6645 -1.2562793437842132 0.8836793290585446 4.182565363769924
0.6655 -1.2528604517095192 0.8851321518277644 4.176693677458037
0.6665 -1.249439142559863 0.8865929691929477 4.170805463323236
0.6675 -1.2460154108381145 0.8880621151461737 4.164899357055439
0.6685 -1.2425892451153624 0.8895399430620772 4.158973941713041
0.6695 -1.2391606351905629 0.8910268030189937 4.153027827468679
0.6705 -1.2357295814500093 0.8925230122340784 4.147059753044754
0.6715 -1.2322961025912262 0.8940288207075118 4.141068713031867
0.6725 -1.2288602376637066 0.8955443747422278 4.135054113635631
0.6735 -1.2254220398211286 0.8970696806736083 4.129015955696009
0.6745 -1.2219815620189969 0.898604570010284 4.1229550384805425
0.6755 -1.2185388382106748 0.900148665737783 4.116873171942611
0.6765 -1.215093866096536 0.9017013484858845 4.110773380481901
0.6775 -1.2116465980078803 0.9032617212543663 4.104660079238434
0.6785 -1.2081969445764074 0.9048285726931922 4.098539205346093
0.6795 -1.2047447919273513 0.9064003412473668 4.092418291038827
0.6805 -1.2012900285456065 0.9079750850187188 4.086306471745105
0.6815 -1.1978325743328524 0.9095504639836185 4.080214428575544
0.6825 -1.1943724030186238 0.9111237414401988 4.074154269384675
0.6835 -1.1909095505260519 0.9126918099312873 4.068139355104378
0.6845 -1.187444105704557 0.9142512436712911 4.062184078444759
0.6855 -1.1839761848951533 0.9157983754271869 4.056303601174654
0.6865 -1.1805058966574558 0.9173293918100909 4.050513555153589
0.6875 -1.177033306325516 0.918840437937765 4.044829712125518
0.6885 -1.1735584108985269 0.9203277211364562 4.039267628711091
0.6895 -1.1700811326575753 0.9217876041477465 4.0338422763064266
0.6905 -1.1666013350304447 0.9232166811531984 4.0285676704019355
0.6915 -1.1631188575891767 0.9246118342623928 4.023456519168473
0.6925 -1.159633560443892 0.9259702728170268 4.018519915302572
0.6935 -1.156145363968686 0.9272895614668568 4.01376709595151
0.6945 -1.1526542698140603 0.9285676440762866 4.009205291244921
0.6955 -1.149160354387887 0.9298028684302204 4.004839672032041
0.6965 -1.1456637353240036 0.9309940119506473 4.000673393415007
0.6975 -1.1421645217922898 0.9321403030314173 3.9967077162000497
0.6985 -1.1386627666661808 0.9332414286989785 3.992942178102505
0.6995 -1.1351584390658815 0.9342975193130174 3.989374784242612
0.7005 -1.131651428625451 0.935309105640866 3.9860021932321708
0.7015 -1.128141580346246 0.9362770514819806 3.982819888400292
0.7025 -1.124628746170936 0.937202472957582 3.9798223379313202
0.7035 -1.1211128321126909 0.9380866600599056 3.9770031567223305
0.7045 -1.1175938214886698 0.9389310147848229 3.9743552826443502
0.7055 -1.1140717651223886 0.9397370133641784 3.971871170880016
0.7065 -1.1105467438172723 0.9405061905724754 3.9695429966918194
0.7075 -1.1070188203918316 0.941240135983617 3.9673628461591104
0.7085 -1.1034880025673108 0.9419404889751404 3.9653228718470204
0.7095 -1.0999542322360574 0.9426089224445706 3.9634153978228492
0.7105 -1.0964174040091104 0.9432471128682144 3.9616329727992943
0.7115 -1.092877402581552 0.943856702645974 3.9599683849550407
0.7125 -1.089334140678528 0.9444392656100893 3.95841466050847
0.7135 -1.0857875805268675 0.9449962859230426 3.956965066888067
0.7145 -1.0822377308107836 0.9455291549849998 3.955613131618554
0.7155 -1.0786846230674554 0.946039183435044 3.954352675031747
0.7165 -1.0751282805174143 0.946527619621378 3.953177844971684
0.7175 -1.0715686943959652 0.9469956646030566 3.9520831390931668
0.7185 -1.0680058177024987 0.9474444770280643 3.9510634054567
0.7195 -1.0644395771791397 0.947875167062836 3.9501138214683107
0.7205 -1.0608698960442138 0.9482887838937197 3.94922985975351
0.7215 -1.057296716273894 0.9486863037863353 3.948407253334804
0.7225 -1.0537200110425566 0.9490686246117248 3.9476419704378145
0.7235 -1.0501397835001185 0.9494365692509027 3.946930203273122
0.7245 -1.0465560541787537 0.9497908964064559 3.946268368608479
0.7255 -1.0429688432346809 0.9501323148415364 3.945653113757871
0.7265 -1.0393781543976623 0.9504614966173913 3.945081320870763
0.7275 -1.035783965636235 0.9507790860710792 3.9445501043471207
0.7285 -1.032186228714062 0.9510857030761899 3.9440567991745974
0.7295 -1.0285848772977004 0.951381940740989 3.943598940622472
0.7305 -1.0249798414918467 0.951668358852406 3.9431742375946572
0.7315 -1.0213710653700203 0.9519454752291076 3.9427805433122973
0.7325 -1.0177585229921837 0.9522137578562335 3.9424158281248176
0.7335 -1.0141422278530667 0.9524736210464332 3.9420781598221373
0.7345 -1.0105222314542106 0.9527254284120631 3.941765696025232
0.7355 -1.00689860933688 0.9529695037536657 3.9414766904300227
0.7365 -1.0032714371483065 0.9532061482586435 3.941209510188179
0.7375 -0.9996407636965783 0.9534356595828104 3.940962657053276
0.7385 -0.9960065904287323 0.9536583467733402 3.9407347822750594
0.7395 -0.9923688657494099 0.953874535614699 3.9405246862799386
0.7405 -0.9887274979360138 0.954084561946739 3.940331299096693
0.7415 -0.985082383694224 0.9542887548045459 3.940153644591466
0.7425 -0.9814334433453862 0.9544874151274594 3.939990797997465
0.7435 -0.9777806508236683 0.9546807976193629 3.9398418492273493
0.7445 -0.9741240483127067 0.9548691023143984 3.9397058827323295
0.7455 -0.9704637407817368 0.9550524789392851 3.9395819789397652
0.7465 -0.9667998726506187 0.9552310426940346 3.93946923492512
0.7475 -0.9631325945884339 0.9554048963512071 3.939366795848381
0.7485 -0.9594620310001367 0.955574151911201 3.939273885965381
0.7495 -0.9557882575129185 0.9557389458226387 3.9391898293200667
0.7505 -0.9521112936709759 0.9558994443940014 3.939114054554979
0.7515 -0.9484311109160896 0.9560558393140737 3.939046083709039
0.7525 -0.9447476516384735 0.9562083359647819 3.938985509427006
0.7535 -0.9410608528235769 0.9563571386772006 3.938931967413207
0.7545 -0.9373706678394901 0.9565024370864773 3.938885110959421
0.7555 -0.9336770816553199 0.9566443966325364 3.9388445925415585
0.7565 -0.9299801173226524 0.956783154625727 3.938810054794418
0.7575 -0.9262798340058067 0.9569188217182777 3.9387811305747773
0.7585 -0.9225763186361847 0.9570514874655274 3.93875744992163
0.7595 -0.9188696741771434 0.9571812280661347 3.9387386507485456
0.7605 -0.9151600075734051 0.957308114305113 3.93872439000134
0.7615 -0.9114474199153777 0.9574322180660214 3.938714352582988
0.7625 -0.9077320004069886 0.9575536163802211 3.938708256341444
0.7635 -0.9040138246186575 0.957672392692347 3.938705852588487
0.7645 -0.9002929564584388 0.9577886356980209 3.9387069227317695
0.7655 -0.8965694525072235 0.9579024366207854 3.938711272442178
0.7665 -0.8928433669909459 0.9580138860407932 3.938718725181001
0.7675 -0.8891147557673088 0.9581230713258071 3.9387291168079326
0.7685 -0.8853836782330108 0.958230075378723 3.9387422924365403
0.7695 -0.8816501968450059 0.9583349769103726 3.9387581058723415
0.7705 -0.8779143747607963 0.9584378519228627 3.9387764211083494
0.7715 -0.8741762726995023 0.9585387757012254 3.938797114717172
0.7725 -0.8704359463357093 0.9586378244712664 3.938820077750461
0.7735 -0.8666934453089995 0.9587350760244769 3.9388452159932252
0.7745 -0.8629488143470858 0.9588306089842379 3.938872448035277
0.7755 -0.85920209625519 0.9589245008661423 3.938901701409195
0.7765 -0.8554533358655926 0.959016825510275 3.938932907742362
0.7775 -0.8517025836878198 0.9591076506935472 3.9389659982482224
0.7785 -0.8479498980679543 0.9591970366898736 3.9390009008147704
0.7795 -0.8441953451278882 0.9592850362515102 3.9390375394638495
0.7805 -0.8404389964499362 0.9593716960398494 3.939075836223576
0.7815 -0.8366809251595236 0.9594570590921033 3.9391157147307516
0.7825 -0.8329212015090628 0.9595411676196236 3.9391571044036304
0.7835 -0.829159889142356 0.9596240653829256 3.9391999439432444
0.7845 -0.8253970429224093 0.9597057990773783 3.939244183232692
0.7855 -0.8216327086682947 0.9597864185075562 3.9392897832693854
0.7865 -0.8178669245726078 0.9598659756961722 3.939336714369527
0.7875 -0.8140997236545158 0.9599445233401268 3.93938495332169
0.7885 -0.8103311364575433 0.9600221131184525 3.93943448031727
0.7895 -0.8065611933262589 0.9600987942747546 3.939485276350285
0.7905 -0.8027899258947735 0.9601746127029673 3.9395373214606573
0.7915 -0.7990173677510486 0.9602496105515451 3.939590593844156
0.7925 -0.7952435544813232 0.9603238262074706 3.9396450696000582
0.7935 -0.7914685233886433 0.9603972944666772 3.9397007227979777
0.7945 -0.7876923131325836 0.9604700467326289 3.9397575256031447
0.7955 -0.7839149634186634 0.9605421111673902 3.9398154483351973
0.7965 -0.7801365147509439 0.9606135127999756 3.9398744594676507
0.7975 -0.7763570081984367 0.9606842736423451 3.9399345256500498
0.7985 -0.7725764851209481 0.9607544128689789 3.939995611843889
0.7995 -0.7687949868244072 0.9608239470988128 3.9400576816353357
0.8005 -0.7650125541322347 0.9608928908020014 3.9401206977609884
0.8015 -0.7612292268485129 0.9609612568513725 3.9401846228786725
0.8025 -0.7574450430616854 0.9610290572433648 3.940249420623419
0.8035 -0.7536600382293042 0.9610963040049167 3.9403150569750136
0.8045 -0.7498742440307566 0.9611630102601781 3.940381501893707
0.8055 -0.7460876870868366 0.961229191349373 3.940448731046946
0.8065 -0.7423003877933282 0.9612948657925442 3.9405167272867656
0.8075 -0.7385123596365453 0.9613600558161018 3.9405854814149657
0.8085 -0.7347236093781988 0.9614247871583702 3.9406549917707547
0.8095 -0.7309341383662485 0.961489087972784 3.940725262343627
0.8105 -0.7271439449528103 0.9615529868488393 3.9407962994448655
0.8115 -0.7233530276484409 0.9616165102240856 3.9408681073861356
0.8125 -0.7195613883293409 0.9616796796872094 3.9409406839850933
0.8135 -0.7157690346625598 0.9617425097894244 3.9410140169097416
0.8145 -0.7119759810063593 0.9618050069320797 3.9410880817919254
0.8155 -0.7081822473842528 0.9618671696762792 3.9411628426758343
0.8165 -0.7043878566403956 0.9619289904771543 3.9412382548046887
0.8175 -0.70059283041405 0.9619904584773313 3.9413142691455065
0.8185 -0.6967971849564151 0.9620515627112401 3.941390837588452
0.8195 -0.6930009279260447 0.962112294961768 3.9414679175772744
0.8205 -0.6892040570924399 0.9621726516091645 3.9415454750892107
0.8215 -0.6854065614017081 0.9622326340915832 3.9416234853411183
0.8225 -0.6816084242449284 0.9622922479759873 3.9417019312205337
0.8235 -0.6778096281895581 0.9623515010090271 3.941780800048076
0.8245 -0.6740101600449778 0.9624104007773702 3.941860079703119
0.8255 -0.6702100150366672 0.9624689526878192 3.9419397552767603
0.8265 -0.666409199080993 0.9625271588619366 3.942019807226093
0.8275 -0.6626077286248822 0.9625850182620966 3.942100211548428
0.8285 -0.658805628120415 0.9626425280009526 3.942180941895823
0.8295 -0.655002925790407 0.9626996854310607 3.942261972968543
0.8305 -0.6511996487566896 0.9627564903626921 3.942343284118754
0.8315 -0.6473958187346365 0.9628129466898333 3.942424861984933
0.8325 -0.6435914492998276 0.9628690628481623 3.942506701213262
0.8335 -0.6397865452487249 0.9629248508578581 3.942588802861936
0.8345 -0.6359811039380973 0.9629803241324871 3.942671170785959
0.8355 -0.6321751178948077 0.9630354946335075 3.9427538069523282
0.8365 -0.6283685776428788 0.9630903701819385 3.942836707015073
0.8375 -0.6245614737361558 0.9631449527097404 3.942919857431597
0.8385 -0.6207537974178469 0.9631992379339963 3.943003234910898
0.8395 -0.6169455400011254 0.963253216460932 3.943086808204312
0.8405 -0.6131366917076071 0.9633068758482575 3.943170541465912
0.8415 -0.6093272410233767 0.963360202865053 3.9432543979362706
0.8425 -0.6055171754534995 0.9634131852159895 3.943338342749064
0.8435 -0.6017064839015517 0.9634658123387667 3.943422344220522
0.8445 -0.597895160024212 0.963518075392975 3.943506373815848
0.8455 -0.5940832052085396 0.9635699669943675 3.9435904057000344
0.8465 -0.5902706296634557 0.9636214813809121 3.94367441699672
0.8475 -0.5864574506735116 0.9636726154215111 3.9437583894272477
0.8485 -0.5826436881817297 0.963723370285973 3.943842312032086
0.8495 -0.5788293591056126 0.9637737529565258 3.943926183631989
0.8505 -0.5750144725778312 0.963823776420597 3.944010013129451
0.8515 -0.5711990281989313 0.9638734575987902 3.944093816102443
0.8525 -0.5673830183064262 0.9639228128585042 3.94417760744699
0.8535 -0.5635664335618613 0.9639718520864771 3.9442613916633307
0.8545 -0.5597492695346268 0.9640205732762624 3.944345153988345
0.8555 -0.5559315311813494 0.9640689599361992 3.944428856147932
0.8565 -0.5521132326650048 0.9641169830442545 3.9445124395536446
0.8575 -0.5482943917731876 0.9641646078363736 3.944595836410339
0.8585 -0.5444750206415527 0.9642118038719893 3.944678986185097
0.8595 -0.5406551165558713 0.9642585552771505 3.9447618523629235
0.8605 -0.5368346573135648 0.964304867502259 3.944844433494228
0.8615 -0.5330136044554843 0.9643507677140614 3.9449267638219987
0.8625 -0.529191914857232 0.9643962979336242 3.945008902037992
0.8635 -0.5253695576568653 0.9644415025948492 3.945090910911634
0.8645 -0.5215465306654838 0.9644864143996603 3.9451728341370758
0.8655 -0.5177228695193968 0.9645310433069342 3.945254678314223
0.8665 -0.5138986445082621 0.9645753727379373 3.9453364067428724
0.8675 -0.510073943921606 0.9646193647578635 3.945417947905695
0.8685 -0.5062488476561801 0.9646629728548936 3.945499216380127
0.8695 -0.5024233989721301 0.964706158096664 3.94558013927091
0.8705 -0.4985975840507759 0.9647489029689085 3.9456606788435122
0.8715 -0.4947713275055642 0.9647912177169229 3.945740842885774
0.8725 -0.490944507465128 0.9648331364431688 3.945820678307594
0.8735 -0.4871169876231743 0.9648747037860701 3.945900249333255
0.8745 -0.4832886577601173 0.9649159564893426 3.945979607340791
0.8755 -0.4794594707150699 0.9649569063189892 3.9460587629144754
0.8765 -0.4756294639491802 0.9649975307701395 3.94613767064894
0.8775 -0.47179875783565584 0.9650377757281977 3.9462162335142748
0.8785 -0.4679675295198148 0.9650775703866317 3.9462943272714077
0.8795 -0.4641359685806784 0.9651168505173638 3.946371838545842
0.8805 -0.4603042264959941 0.9651555830325216 3.9464487050048818
0.8815 -0.4564723742381879 0.9651937837545124 3.9465249444152244
0.8825 -0.45264038043278065 0.9652315218449581 3.946600661869771
0.8835 -0.4488081169076367 0.9652689080429586 3.94667603052746
0.8845 -0.44497539079002774 0.9653060686489126 3.9467512490392647
0.8855 -0.4411419948188527 0.9653431116259252 3.9468264860885744
0.8865 -0.43730776240134156 0.9653800939311338 3.9469018269542007
0.8875 -0.4334726126003532 0.9654169993890738 3.9469772373278076
0.8885 -0.42963657300357616 0.9654537339811458 3.9470525556262275
0.8895 -0.42579977443785766 0.9654901410123827 3.947127517818592
0.8905 -0.42196241901479414 0.9655260334398492 3.9472018103198243
0.8915 -0.41812472995071215 0.9655612361048745 3.947275139074131
0.8925 -0.41428689616726705 0.9655956278991633 3.9473472985190514
0.8935 -0.41044902574617426 0.9656291736927637 3.947418223793826
0.8945 -0.40661111975366326 0.9656619381703666 3.947488013350978
0.8955 -0.4027730725825881 0.9656940779316276 3.9475569160159187
0.8965 -0.398934698271648 0.9657258132331513 3.9476252847528808
0.8975 -0.3950957759872044 0.965757385353285 3.947693506923367
0.8985 -0.39125610351442186 0.9657890086775911 3.9477619259188965
0.8995 -0.3874155461356391 0.9658208275810818 3.9478307706476876
0.9005 -0.38357406983517023 0.9658528869168649 3.9479001072819293
0.9015 -0.3797317517770534 0.9658851218293429 3.947969822614433
0.9025 -0.37588876634592344 0.9659173684897421 3.9480396416335117
0.9035 -0.3720453504114583 0.9659493931515692 3.948109175055344
0.9045 -0.36820175569505137 0.965980933515116 3.948177986979602
0.9055 -0.36435819838642197 0.9660117443877503 3.948245669561389
0.9065 -0.36051481618569525 0.9660416392930958 3.9483119110495064
0.9075 -0.35667164093773523 0.9660705209225692 3.9483765455719153
0.9085 -0.35282859157086605 0.9660983957524185 3.948439577024075
0.9095 -0.3489854879581261 0.9661253712062821 3.9485011744149094
0.9105 -0.34514208242340316 0.9661516368161038 3.948561641049241
0.9115 -0.34129810262284765 0.9661774333811723 3.9486213640890164
0.9125 -0.33745329790240475 0.966203015762511 3.9486807537119875
0.9135 -0.33360748112339866 0.9662286155003188 3.9487401819856243
0.9145 -0.3297605592276129 0.9662544089372731 3.9487999307480584
0.9155 -0.32591254812106396 0.9662804951758382 3.948860155572251
0.9165 -0.32206357029852145 0.9663068863115719 3.9489208698052387
0.9175 -0.31821383648612606 0.9663335103274474 3.9489819493105367
0.9185 -0.3143636149858204 0.9663602251447065 3.949043155451958
0.9195 -0.3105131940266441 0.9663868408708104 3.949104171478234
0.9205 -0.3066628430871499 0.9664131464317156 3.9491646460729224
0.9215 -0.3028127788374491 0.9664389365809418 3.949224237516437
0.9225 -0.2989631401944663 0.9664640356940395 3.9492826525883586
0.9235 -0.29511397524204397 0.9664883156493767 3.949339675798013
0.9245 -0.2912652407635937 0.9665117062697685 3.949395186450575
0.9255 -0.28741681321407775 0.9665341980336719 3.9494491630740307
0.9265 -0.28356850842872533 0.9665558378511321 3.9495016765083104
0.9275 -0.2797201064472898 0.9665767194787085 3.9495528742311317
0.9285 -0.27587137761674047 0.966596970535607 3.949602959128833
0.9295 -0.27202210657307624 0.9666167380838833 3.9496521659211585
0.9305 -0.26817211162162624 0.9666361744315956 3.949700737951636
0.9315 -0.2643212581832052 0.9666554243437716 3.9497489062802473
0.9325 -0.2604694660835053 0.9666746143500579 3.94979687220424
0.9335 -0.25661671131625785 0.9666938444415419 3.9498447936851457
0.9345 -0.2527630233850915 0.9667131822182798 3.949892775782551
0.9355 -0.24890847941912758 0.9667326594818889 3.9499408650855483
0.9365 -0.245053196060935 0.9667522713048432 3.949989048193662
0.9375 -0.2411973198026481 0.9667719776588599 3.9500372543819178
0.9385 -0.2373410161643538 0.966791707661023 3.950085362545765
0.9395 -0.23348445799092632 0.9668113663447002 3.9501332122735286
0.9405 -0.22962781323243597 0.9668308435833144 3.9501806184378903
0.9415 -0.22577123282497774 0.9668500244442322 3.9502273881244148
0.9425 -0.2219148395915816 0.9668687999215781 3.9502733381783792
0.9435 -0.21805871929751336 0.9668870767944804 3.9503183113206433
0.9445 -0.21420291500079178 0.9669047853622958 3.9503621887918583
0.9455 -0.2103474255763205 0.9669218840531566 3.9504048978847286
0.9465 -0.20649220877994223 0.9669383603582569 3.950446413469689
0.9475 -0.20263718855285223 0.9669542281272101 3.9504867535722985
0.9485 -0.19878226559363366 0.96696952184992 3.950525970025141
0.9495 -0.19492732970086904 0.9669842890230524 3.950564135989453
0.9505 -0.1910722721372515 0.9669985819560024 3.9506013325612983
0.9515 -0.18721699634382175 0.9670124503639898 3.9506376366650717
0.9525 -0.18336142571835418 0.9670259358366147 3.9506731120131393
0.9535 -0.17950550777126284 0.9670390688258306 3.9507078041839696
0.9545 -0.17564921464692348 0.9670518682710539 3.950741740010941
0.9555 -0.17179254060071025 0.9670643434843873 3.950774930665364
0.9565 -0.1679354974329757 0.9670764975526607 3.950807377218635
0.9575 -0.16407810903557565 0.9670883313355887 3.950839077178519
0.9585 -0.16022040610454222 0.9670998471647695 3.9508700305362283
0.9595 -0.15636242177309323 0.9671110515461229 3.9509002441844006
0.9605 -0.15250418852023467 0.9671219564754602 3.9509297340681
0.9615 -0.14864573632093403 0.9671325793151002 3.9509585249837516
0.9625 -0.14478709171715978 0.9671429414744088 3.9509866484230667
0.9635 -0.14092827736086974 0.9671530663339528 3.9510141391806086
0.9645 -0.13706931161925315 0.9671629769254284 3.9510410315621263
0.9655 -0.13321020800379618 0.9671726938319026 3.9510673559529366
0.9665 -0.12935097442136567 0.9671822336348472 3.95109313627991
0.9675 -0.12549161246911938 0.9671916080509316 3.9511183886007717
0.9685 -0.12163211713634946 0.9672008237210947 3.951143120759451
0.9695 -0.11777247729217709 0.9672098824778417 3.951167332823024
0.9705 -0.11391267722082274 0.9672187818491866 3.951191017905476
0.9715 -0.11005269924439641 0.9672275155651674 3.9512141629958
0.9725 -0.10619252720278159 0.9672360739031075 3.9512367495227316
0.9735 -0.10233215031022835 0.9672444438151627 3.951258753563907
0.9745 -0.09847156674359947 0.9672526088943735 3.951280145791359
0.9755 -0.0946107862830633 0.9672605493233571 3.951300891388869
0.9765 -0.09074983143747291 0.9672682419911843 3.9513209502443725
0.9775 -0.08688873672539923 0.9672756609498457 3.9513402776974464
0.9785 -0.08302754610155057 0.9672827783168279 3.951358826015852
0.9795 -0.07916630885185036 0.9672895656312855 3.9513765466132478
0.9805 -0.0753050745601746 0.9672959955621966 3.9513933928418976
0.9815 -0.0714438879188064 0.9673020437733663 3.9514093230413807
0.9825 -0.0675827841799892 0.9673076906936845 3.951424303432079
0.9835 -0.06372178592485554 0.9673129229343136 3.9514383104312976
0.9845 -0.059860901585819686 0.9673177341389645 3.951451332042531
0.9855 -0.05600012584993032 0.9673221251394372 3.951463368109166
0.9865 -0.052139441756049225 0.9673261033981022 3.951474429402674
0.9875 -0.04827882403849971 0.9673296818295148 3.9514845356962094
0.9885 -0.04441824310989654 0.9673328771834925 3.9514937131216192
0.9895 -0.040557669038632276 0.9673357082255242 3.95150199119543
0.9905 -0.036697074957729094 0.9673381939597979 3.9515093999146713
0.9915 -0.032836439513130505 0.9673403521073992 3.9515159672698545
0.9925 -0.028975748176849545 0.9673421979877745 3.951521717417035
0.9935 -0.025114993464193984 0.9673437438712958 3.951526669619792
0.9945 -0.021254174261560677 0.9673449987921239 3.9515308379433565
0.9955 -0.017393294564198487 0.9673459687485749 3.95153423158201
0.9965 -0.01353236193456989 0.9673466571823585 3.951536855642244
0.9975 -0.009671385934367682 0.9673470656207098 3.9515387121921832
0.9985 -0.005810376684564784 0.9673471943824143 3.9515398014155627
0.9995 -0.0019493436041188176 0.9673470432798261 3.95154012275929


==> figures/data/energy_spike/llf_igr_low.csv <==
0.002 0.007023247512354362 0.9591021941922027 3.990683353935981
0.006 0.022670316147568943 0.9590727984843729 3.990624000485471
0.01 0.03831713361493694 0.9590542734357732 3.990526426805358
0.014 0.053963771177609074 0.9590466863318481 3.990391006608809
0.018 0.06961032323320124 0.9590500414541484 3.990218206947087
0.022 0.08525691607249294 0.959064271219771 3.99000857278706
0.026 0.10090371400305255 0.9590892284868164 3.9897627132784192
0.03 0.11655091951479367 0.9591246823545911 3.989481293621307
0.034 0.13219876422287222 0.959170319943156 3.9891650366979032
0.038 0.14784748804692394 0.9592257561717009 3.9888147378385366
0.042 0.16349730574481902 0.9592905523268637 3.9884312940217974
0.046 0.17914836277174256 0.9593642421331732 3.988015745321472
0.05 0.19480068637374043 0.9594463612696972 3.9875693217873067
0.054 0.2104541421095007 0.9595364733723485 3.987093484108793
0.058 0.22610840908356322 0.9596341835555607 3.9865899430920138
0.062 0.24176298700174534 0.9597391307122991 3.986060643399776
0.066 0.2574172429159108 0.9598509534345774 3.985507703034137
0.07 0.2730704948235404 0.9599692315193858 3.9849333119605563
0.074 0.28872211519685737 0.9600934142770178 3.9843396087085017
0.078 0.30437162476486374 0.9602227551318386 3.9837285675352536
0.082 0.32001874164796595 0.9603562752901038 3.983101934128061
0.086 0.33566335831074573 0.9604927743160105 3.982461239493728
0.09 0.35130543959581834 0.9606308918450873 3.9818078989306294
0.094 0.3669448639522543 0.9607692059450671 3.981143371799653
0.098 0.38258125597245296 0.9609063369234719 3.980469330081492
0.102 0.39821386903870243 0.9610410187384515 3.979787772819717
0.106 0.41384156425427704 0.9611721086931053 3.9791010379106515
0.11 0.42946289758819006 0.9612985285543232 3.9784117001728427
0.114 0.445076283925897 0.9614191583272959 3.977722391328911
0.118 0.46068017360830765 0.961532725188529 3.977035612767898
0.122 0.476273170789446 0.9616377337347024 3.976353617853115
0.126 0.49185404873424815 0.961732466515949 3.9756784118521424
0.13 0.5074216644144245 0.9618150528222028 3.9750118660666955
0.134 0.5229748210337045 0.9618835735159322 3.9743558927569804
0.138 0.538512149300158 0.9619361553465435 3.9737126038136297
0.142 0.5540320651142548 0.9619710168297851 3.9730843906490465
0.146 0.569532820241364 0.9619864544934584 3.9724739071779034
0.15 0.5850126158794068 0.9619807884567707 3.9718839877655556
0.154 0.6004697217206201 0.961952303790736 3.971317560950763
0.158 0.6159025483487495 0.9618992204717268 3.9707776137095565
0.162 0.6313096528166711 0.9618197039276615 3.970267226596663
0.166 0.646689695400674 0.9617119036662877 3.969789659601743
0.17 0.6620413874529518 0.9615739937377714 3.9693484459037194
0.174 0.6773634654536518 0.9614041924570292 3.968947456846697
0.178 0.6926547016325261 0.9612007552323739 3.968590928678945
0.182 0.707913935233041 0.9609619514706952 3.968283469997811
0.186 0.7231400976767647 0.9606860433184808 3.968030080204432
0.19 0.7383322143693152 0.9603712774882731 3.9678361986880364
0.194 0.7534893863681952 0.9600158878452848 3.967707782198923
0.198 0.7686107709004877 0.9596180960807472 3.9676513909059463
0.202 0.7836955800160208 0.9591760976334989 3.9676742634617073
0.206 0.7987431025248677 0.9586880292344042 3.9677843767222503
0.21 0.8137527367976735 0.9581519258144017 3.9679905046957478
0.214 0.8287240134065218 0.9575656799550541 3.968302300488425
0.218 0.8436565922854068 0.956927013241065 3.9687304189395416
0.222 0.8585502343751399 0.9562334589183297 3.969286681374487
0.226 0.8734047622141072 0.9554823460386893 3.969984268728708
0.23 0.8882200286913622 0.954670772428452 3.9708379244639462
0.234 0.9029959065214753 0.9537955585080014 3.9718641560669963
0.238 0.9177322979703451 0.9528531826048761 3.973081437461399
0.242 0.9324291535273421 0.9518397057232305 3.974510425706679
0.246 0.9470864849535364 0.9507506958220618 3.976174207393298
0.25 0.9617043637528547 0.9495811584495589 3.9780985831742117
0.254 0.976282905383821 0.948325474522378 3.9803123871040182
0.258 0.990822247821893 0.9469773414928065 3.982847828290046
0.262 1.005322534150239 0.9455297132445232 3.9857408391093156
0.266 1.0197839050184236 0.943974737949507 3.989031418040415
0.27 1.0342064980864045 0.9423036985352218 3.9927639586331134
0.274 1.048590448081653 0.94050696600147 3.9969875544052664
0.278 1.0629358798248254 0.9385739777788716 4.0017562529289865
0.282 1.0772428954692994 0.9364932552054941 4.007129205400799
0.286 1.091511560204058 0.9342524751093031 4.013170619842453
0.29 1.105741897453724 0.9318386173798803 4.019949394659524
0.294 1.1199338937407957 0.9292382165330453 4.0275382832027855
0.298 1.134087513088422 0.926437753686235 4.0360124394563055
0.302 1.1482027050595445 0.9234242202038085 4.0454472063849725
0.306 1.162279404697245 0.9201858730942445 4.055915057126433
0.31 1.1763175139360509 0.916713170656208 4.067481662366189
0.314 1.1903168830198179 0.912999848052474 4.080201172335578
0.318 1.2042772871976228 0.9090440511373191 4.094110924574316
0.322 1.2181984230527427 0.9048494266267587 4.109225958316139
0.326 1.2320798968612114 0.9004260370191313 4.1255338423744385
0.33 1.2459212254651892 0.8957909758260436 4.1429904566633144
0.334 1.2597217980788764 0.8909685507255801 4.1615173667225305
0.338 1.2734808384662484 0.8859899538789388 4.181001407691903
0.342 1.2871973081476182 0.8808923634709117 4.201296862343005
0.346 1.3008698031731134 0.8757175224007734 4.2222303994323465
0.35 1.3144963900877773 0.8705098915027427 4.243608528050697
0.354 1.3280743665790609 0.865314565551993 4.265226999833016
0.358 1.3415999722597465 0.8601752055242894 4.286881307217718
0.362 1.355067822968113 0.8551321762507323 4.3083771040811625
0.366 1.3684702991517803 0.850221231217754 4.329539725687114
0.37 1.3817964057942278 0.845472721388591 4.350221571288861
0.374 1.3950301875221975 0.8409116552109231 4.370307342515059
0.378 1.408148956187782 0.8365584777026873 4.389716784236442
0.382 1.4211186842072139 0.83243037081465 4.408405043073611
0.386 1.4338921641754168 0.8285441008884037 4.426363725039131
0.39 1.4463966697097876 0.8249176537745007 4.443617971330537
0.394 1.4585317211283844 0.8215767358205028 4.46023384553988
0.398 1.4701437873888121 0.8185556822039399 4.4763142433496625
0.402 1.4810153076892725 0.8159086517424371 4.4920192235159595
0.406 1.490826366611603 0.813718279613412 4.507582482482911
0.41 1.4990764868199062 0.8121073455630577 4.5233390864457395
0.414 1.5051620672018264 0.8112503049069607 4.539755224330756
0.418 1.507959240703138 0.8114072386216319 4.557513212626224
0.422 1.5058116531257997 0.8131955474799905 4.578186074069118
0.426 1.4968757474198402 0.8169144040644097 4.602750904200804
0.43 1.479551939400255 0.8229109497153767 4.632238532978738
0.434 1.442403125341111 0.8359403746961837 4.6788453124442375
0.438 1.3747879446934534 0.8596714081382011 4.7572405582307775
0.442 1.3090131368083873 0.8779324058173384 4.825425106517939
0.446 1.1830016703960256 0.9226868445709655 4.9469215262122335
0.45 0.7808189786192017 1.1165847622634424 5.543770524382923
0.454 0.3462408656466075 1.3857433442704363 6.272059751180626
0.458 0.19306306851329555 1.5302071668530988 6.596286996824136
0.462 0.13885525642208432 1.6054485951644701 6.768720305566228
0.466 0.06426293570573545 1.6953143461946938 6.960519340533785
0.47 0.024414952150430536 1.7555997040766282 7.090430873086947
0.474 0.00932389618182454 1.78814899933598 7.18529006221778
0.478 -0.005548074386444173 1.8187294480116567 7.271384655800125
0.482 -0.013131546627621874 1.8484718718037176 7.305268693453618
0.486 -0.01286969704163793 1.8617334781965016 7.3499161806475595
0.49 -0.01149262652885515 1.8189225135203773 7.603366248532178
0.494 -0.007341063696923453 1.705799409700195 8.16105986270864
0.498 -0.0019013887329857753 1.5986557780384967 8.731967694355586
0.502 0.004525853822670752 1.5964240915238026 8.755373646313503
0.506 0.010427899424882673 1.6987048185074651 8.212249968406129
0.51 0.014624935038542416 1.8123705155069774 7.656405128270833
0.514 0.02067338235349971 1.8656284076098049 7.391940962902574
0.518 0.01893337618386448 1.857388295136809 7.3221648037026785
0.522 0.013138195500165784 1.8329841353049863 7.282097500072438
0.526 0.016691971034299292 1.819784762345868 7.226749632431039
0.53 -0.013842141032667009 1.7742323183591369 7.111697068764645
0.534 -0.05350371268108717 1.7151933973682634 6.983112749164769
0.538 -0.051232026847922746 1.6871873457909086 6.915313966671515
0.542 -0.19553953965202994 1.5328511578096042 6.603896173284123
0.546 -0.5954888396805308 1.2265875151644898 5.848989570055351
0.55 -0.96750569569528 1.0121529564424439 5.215441412983055
0.554 -1.1344794258925528 0.9433045384384307 5.017080498324416
0.558 -1.2527750059204883 0.9029059032131163 4.884360904124186
0.562 -1.3575423808286549 0.8643649783909253 4.761405597553435
0.566 -1.423724584650197 0.8415540369578707 4.687868335512819
0.57 -1.462182804378777 0.8289746480329925 4.641817006447161
0.574 -1.485774238462886 0.8206456857794239 4.606565355396602
0.578 -1.4983530683187576 0.8157012293378519 4.579459218861453
0.582 -1.502616947004587 0.8132774969120741 4.557856192557236
0.586 -1.5014602220092403 0.812522044190854 4.539482707914598
0.59 -1.496529288549602 0.8129092870704465 4.522981827771439
0.594 -1.4890066632696413 0.814144288017715 4.5075810771303635
0.598 -1.479687200053958 0.8160022175246359 4.492691250385551
0.602 -1.469136144325342 0.8183351119467404 4.477903425555824
0.606 -1.4577313448634266 0.8210510251380514 4.462932919785735
0.61 -1.4457276910242725 0.8240892845820356 4.447561053598359
0.614 -1.4333046991734315 0.8274146792684608 4.4316244456735285
0.618 -1.4205804942384326 0.831006109410663 4.414995463250483
0.622 -1.4076382639074017 0.8348527008705237 4.397582497844012
0.626 -1.3945333005488179 0.8389474607301156 4.379327543098607
0.63 -1.3813041186126611 0.84328374061422 4.360211456125223
0.634 -1.3679768171121058 0.8478515048988654 4.340258819513213
0.638 -1.3545693856946537 0.8526345006970254 4.319542599614128
0.642 -1.3410942559787549 0.857608356281857 4.298186402615916
0.646 -1.3275599355239587 0.8627396118482327 4.276362382044667
0.65 -1.31397230400837 0.8679860528533845 4.25428449628822
0.654 -1.3003353547568555 0.8732981300316478 4.232196839254848
0.658 -1.286651854061678 0.8786214215121044 4.210358437991088
0.662 -1.2729237772833453 0.8838997478614823 4.189026282307528
0.666 -1.259152619875569 0.8890785491045677 4.168438869427865
0.67 -1.245339586947702 0.894108078501531 4.148802334684369
0.674 -1.2314856521725377 0.8989460057873538 4.1302806292929715
0.678 -1.2175915937000608 0.9035591603569778 4.112990451628555
0.682 -1.2036580078855301 0.9079242757057746 4.097000779683004
0.686 -1.1896853792526567 0.9120277934268511 4.082336288466433
0.69 -1.1756741490757636 0.9158649078304478 4.06898354119186
0.694 -1.1616247712985213 0.9194381332770382 4.056898779436892
0.698 -1.1475376902659544 0.9227556693631397 4.046016196666066
0.702 -1.1334132656801124 0.9258297922785604 4.036255799195853
0.706 -1.1192516796384124 0.928675402651032 4.027530195969123
0.71 -1.10505291036262 0.931308788300283 4.019749953715704
0.714 -1.0908168023878118 0.9337466106968922 4.012827421791976
0.718 -1.0765432199973897 0.9360051217627511 4.006679181632895
0.722 -1.062232198208378 0.9380996200270846 4.00122742510029
0.726 -1.0478840089050114 0.9400441530681339 3.996400616784396
0.73 -1.0334990956707475 0.9418514409248797 3.9921337278383717
0.734 -1.019077914639848 0.9435329566504117 3.988368213738674
0.738 -1.004620768396436 0.9450990713250954 3.9850517945806536
0.742 -0.9901277270175768 0.9465591798937883 3.9821380486800875
0.746 -0.9755986732303052 0.947921764011888 3.9795858438543603
0.75 -0.9610334388984534 0.9491944018602912 3.977358680824048
0.754 -0.9464319499573539 0.9503837697537196 3.975424053681182
0.758 -0.9317943028802255 0.9514956825319646 3.973752918707551
0.762 -0.917120742174744 0.9525351913271782 3.972319306022107
0.766 -0.9024115677265007 0.9535067214966311 3.9711000449552247
0.77 -0.8876670333605847 0.9544142116890251 3.9700745368221932
0.774 -0.8728872920919118 0.9552612186342493 3.9692245150345205
0.778 -0.8580724077217173 0.956050974140554 3.9685337689262705
0.782 -0.8432224144246037 0.9567864054058719 3.9679878480248907
0.786 -0.8283373865501584 0.9574701424023803 3.967573783536033
0.79 -0.8134174868469013 0.9581045330558547 3.967279857893788
0.794 -0.7984629816151757 0.9586916742739074 3.9670954317844007
0.798 -0.7834742302555857 0.9592334549704282 3.9670108184113393
0.802 -0.7684516637144663 0.9597316025588959 3.967017187478235
0.806 -0.7533957625445227 0.9601877266373515 3.9671064856598464
0.81 -0.7383070386834323 0.9606033575624757 3.9672713674069007
0.814 -0.7231860229980733 0.9609799787158616 3.9675051321216586
0.818 -0.7080332634429563 0.9613190491985998 3.9678016605662023
0.822 -0.6928493405039894 0.9616220122683963 3.9681553411838033
0.826 -0.6776349013038728 0.9618902880382391 3.968560982437687
0.83 -0.6623907014763035 0.9621252568455064 3.969013720412251
0.834 -0.6471176323857551 0.9623282473775974 3.9695089437001227
0.838 -0.6318167107762496 0.9625005444651876 3.970042259063222
0.842 -0.6164890232321929 0.9626434222087795 3.970609506201964
0.846 -0.6011356430982142 0.962758192338073 3.9712068040501154
0.85 -0.5857575583887829 0.9628462444785131 3.971830589279854
0.854 -0.5703556514029279 0.9629090534837457 3.972477605280833
0.858 -0.5549307495167789 0.9629481423008688 3.973144821922185
0.862 -0.53948373102618 0.9629650112691467 3.9738293035364776
0.866 -0.5240156385219359 0.9629610644845755 3.9745280752675565
0.87 -0.5085277427521022 0.9629375695932155 3.9752380475243925
0.874 -0.49302151876963834 0.9628956749165299 3.9759560378107155
0.878 -0.47749853489260047 0.9628364826116056 3.9766788875988843
0.882 -0.46196029476731987 0.9627611507815081 3.9774036292412
0.886 -0.4464080945426604 0.9626709834281537 3.978127634606012
0.89 -0.4308429512182187 0.9625674711629799 3.9788486836500683
0.894 -0.41526562856100874 0.9624522651714938 3.979564923468665
0.898 -0.39967674802321707 0.9623270927281575 3.9802747311120994
0.902 -0.38407694094306066 0.9621936434078813 3.98097652813407
0.906 -0.3684669867116081 0.9620534632583693 3.981668608499079
0.91 -0.35284789157312985 0.9619078880678192 3.982349031516411
0.914 -0.3372208873825479 0.961758030824473 3.9830156049953445
0.918 -0.3215873576322826 0.9616048198496263 3.9836659529472267
0.922 -0.3059487190445435 0.9614490697182396 3.9842976382308053
0.926 -0.2903062954044171 0.9612915608166781 3.9849083000017727
0.93 -0.27466121612277244 0.9611331054487317 3.9854957691223047
0.934 -0.259014359438586 0.9609745862659786 3.9860581376723125
0.938 -0.2433663449261069 0.9608169628064561 3.986593775321769
0.942 -0.22771756702980062 0.960661250769145 3.9871013000695066
0.946 -0.21206825361285295 0.9605084842598802 3.9875795202595263
0.95 -0.1964185316121534 0.9603596729870049 3.9880273677715645
0.954 -0.18076848476340668 0.9602157647987938 3.9884438397130286
0.958 -0.16511819402393077 0.9600776202584528 3.988827959827037
0.962 -0.14946775768429366 0.9599460015633793 3.9891787635314375
0.966 -0.13381729354000876 0.9598215742693149 3.9894953040812493
0.97 -0.11816692888982802 0.9597049177907161 3.989776673170143
0.974 -0.10251678526088734 0.9595965398087676 3.9900220278559604
0.978 -0.08686696396081607 0.9594968903278556 3.9902306166881183
0.982 -0.07121753651820191 0.9594063726362506 3.990401800429735
0.986 -0.0555685416104931 0.9593253501644022 3.9905350656663607
0.99 -0.039919987873464284 0.9592541496142619 3.9906300319028785
0.994 -0.024271860494163928 0.9591930614132116 3.990686453892705
0.998 -0.008624128834566742 0.9591423385299187 3.9907042209209593


==> figures/data/energy_spike/llf_igr_mid.csv <==
0.001 0.003855204013143057 0.9665238528807176 3.962279028162224
0.003 0.011595177927393117 0.9665229693728428 3.962276851868388
0.005 0.0193350476459073 0.9665214869625859 3.9622691911461976
0.007 0.027074754721832118 0.9665194067606859 3.9622560538470033
0.009 0.034814233930031045 0.9665167317394572 3.9622374558112674
0.011 0.042553416161870215 0.9665134646322867 3.9622134174147186
0.013 0.05029223266069741 0.9665096051224615 3.9621839589449523
0.015 0.05803062005946363 0.9665051467085927 3.9621490954443472
0.017 0.06576852539282117 0.9665000738096206 3.9621088319436155
0.019 0.0735059100984295 0.9664943597450641 3.962063160129627
0.021 0.08124275206596099 0.9664879661583835 3.9620120573799884
0.023 0.08897904507902565 0.9664808442312818 3.961955488735524
0.025 0.09671479550105098 0.9664729376969953 3.9618934118240436
0.027 0.10445001669074427 0.9664641872715133 3.9618257841098945
0.029 0.11218472224694574 0.9664545357803332 3.9617525712834487
0.031 0.1199189196017742 0.9664439330641337 3.9616737552856733
0.033 0.12765260555122998 0.9664323397728439 3.9615893405056073
0.035 0.1353857649521482 0.9664197294250546 3.9614993571275794
0.037 0.1431183730534186 0.9664060885721767 3.961403861363909
0.039 0.15085040092240118 0.9663914154525366 3.961302933204754
0.041 0.15858182243144764 0.966375717994981 3.9611966730954786
0.043 0.16631262058485524 0.9663590122761193 3.961085199353496
0.045 0.17404279085381938 0.9663413224353905 3.960968647972737
0.047 0.18177233977920318 0.9663226825797497 3.960847175688912
0.049 0.18950127834230984 0.9663031404473741 3.9607209659276315
0.051 0.1972296112300032 0.9662827617341858 3.960590235837088
0.053 0.20495732471027495 0.9662616332706366 3.9604552414314145
0.055 0.21268437690675585 0.9662398629222362 3.96031627735561
0.057 0.22041069440884728 0.9662175743553969 3.9601736682229722
0.059 0.22813617817336979 0.9661948957039539 3.960027749942797
0.061 0.23586071964566058 0.966171942567969 3.9598788417475665
0.063 0.24358422533423557 0.9661487973970984 3.959727212288583
0.065 0.25130664532733443 0.9661254887774564 3.959573045575811
0.067 0.25902799915561836 0.9661019750582767 3.9594164140429284
0.069 0.2667483916292447 0.9660781368035684 3.9592572660981658
0.071 0.27446801222510836 0.9660537815716405 3.959095433908557
0.073 0.28218711433329785 0.9660286625574293 3.9589306639349444
0.075 0.2899059748416423 0.9660025099473278 3.958762668328072
0.077 0.29762483940374834 0.9659750708999493 3.9585911904779043
0.079 0.3053438632676998 0.9659461514820485 3.958416073768801
0.081 0.3130630605879614 0.9659156523025714 3.9582373199915875
0.083 0.3207822756602303 0.9658835895651833 3.9580551238278283
0.085 0.32850118684141744 0.9658500951427523 3.9578698729122297
0.087 0.33621934801339937 0.9658153930391139 3.9576821091515146
0.089 0.3439362641146869 0.9657797547367221 3.957492455400282
0.091 0.3516514881551867 0.9657434414220099 3.9573015206069098
0.093 0.35936471955642807 0.965706645537833 3.957109803856196
0.095 0.36707588009165215 0.9656694460528281 3.9569176209193664
0.097 0.3747851460274055 0.9656317901429768 3.9567250741422226
0.099 0.3824929238066396 0.9655935083874333 3.9565320773258246
0.101 0.390199770344177 0.9655543620243646 3.9563384332166494
0.103 0.397906274368525 0.9655141114266189 3.9561439458251053
0.105 0.4056129276699779 0.9654725876048524 3.9559485377300616
0.107 0.4133200202082624 0.9654297459423333 3.955752338255535
0.109 0.42102758819944075 0.9653856850487581 3.9555557144454925
0.111 0.42873543000484143 0.9653406231651078 3.9553592324167495
0.113 0.43644318470730487 0.9652948374019035 3.955163557747129
0.115 0.44415044892222855 0.9652485831934116 3.9549693234056322
0.117 0.4518568953007875 0.9652020184551997 3.9547770053908278
0.119 0.4595623559573467 0.9651551561791177 3.954586845015035
0.121 0.4672668463246285 0.9651078603478891 3.9543988422582164
0.123 0.4749705257474212 0.965059885839427 3.9542128213054992
0.125 0.48267361308476964 0.965010948337654 3.954028545344029
0.127 0.4903762905765404 0.9649608005044035 3.9538458416758804
0.129 0.4980786315876476 0.9649092894488142 3.953664696197727
0.131 0.5057805767812139 0.9648563782858014 3.953485289010875
0.133 0.513481963328733 0.9648021282333769 3.9533079653237815
0.135 0.5211825910226233 0.964746651881673 3.953133159074102
0.137 0.5288822958972043 0.964690057488521 3.9529613018314045
0.139 0.5365810012028246 0.9646324050938346 3.952792751091031
0.141 0.544278726994732 0.9645736880800179 3.9526277603281272
0.143 0.5519755578015209 0.9645138420437747 3.9524664938934833
0.145 0.5596715848401677 0.9644527716916029 3.9523090715356557
0.147 0.5673668480242139 0.9643903805091775 3.9521556175444608
0.149 0.5750613005289947 0.9643265891834664 3.952006291514257
0.151 0.5827548069767917 0.9642613358837133 3.9518612894074274
0.153 0.5904471712607445 0.9641945607694858 3.951720818789674
0.155 0.5981381784319416 0.9641261841485453 3.9515850636867826
0.157 0.6058276315205039 0.9640560896494789 3.951454157709658
0.159 0.613515369189426 0.9639841203193719 3.951328178438494
0.161 0.6212012604071482 0.9639100888990966 3.9512071651413065
0.163 0.6288851826401659 0.9638337970572791 3.9510911512842206
0.165 0.6365669958914276 0.9637550549610415 3.950980197700973
0.167 0.6442465244070035 0.9636736933369902 3.9508744135517637
0.169 0.6519235523413464 0.9635895641950422 3.9507739587888997
0.171 0.659597832458819 0.9635025314003466 3.9506790300699244
0.173 0.667269101565619 0.9634124559610103 3.9505898381059597
0.175 0.6749370948278219 0.963319181933585 3.950506586138474
0.177 0.6826015533071514 0.9632225273404313 3.9504294567717073
0.179 0.6902622231522698 0.9631222816406908 3.95035860971219
0.181 0.6979188486704898 0.9630182086050505 3.950294188550512
0.183 0.7055711634152435 0.9629100519664983 3.9502363322924032
0.185 0.7132188831507946 0.9627975411880949 3.950185187291844
0.187 0.7208617028510761 0.9626803956391716 3.9501409167970856
0.189 0.7284992979075151 0.9625583266687575 3.950103707286736
0.191 0.7361313283431832 0.9624310379408442 3.9500737722135923
0.193 0.7437574443439853 0.9622982247577687 3.9500513543716687
0.195 0.7513772916114256 0.9621595730661433 3.9500367280537425
0.197 0.7589905155387618 0.9620147586366719 3.9500302018369986
0.199 0.7665967637537935 0.9618634466790797 3.950032122460017
0.201 0.7741956870810844 0.9617052919249478 3.950042879882596
0.203 0.7817869394377381 0.9615399389813469 3.9500629132458007
0.205 0.7893701774914044 0.9613670225852609 3.9500927171691496
0.207 0.7969450608959852 0.9611861673918772 3.950132847830609
0.209 0.8045112534756695 0.9609969871831884 3.9501839286958718
0.211 0.8120684250029842 0.9607990837986867 3.9502466564519154
0.213 0.8196162526310968 0.9605920464070788 3.9503218082288383
0.215 0.827154421055159 0.9603754516707715 3.9504102510924626
0.217 0.8346826212482931 0.9601488648131095 3.950512953908181
0.219 0.8422005487861183 0.9599118408216809 3.950631000406128
0.221 0.8497079035918165 0.9596639244945028 3.9507656014166193
0.223 0.857204392713332 0.9594046481990756 3.950918104517568
0.225 0.8646897363625098 0.9591335271355225 3.951090000858565
0.227 0.8721636755508553 0.9588500531433549 3.9512829309934707
0.229 0.8796259783706415 0.9585536889339968 3.9514986929588414
0.231 0.8870764422147499 0.9582438644730028 3.951739255595475
0.233 0.894514891081477 0.9579199760339541 3.952006778147749
0.235 0.9019411696370553 0.9575813868126185 3.952303634493228
0.237 0.9093551374430471 0.9572274268757767 3.952632438519842
0.239 0.9167566665818591 0.9568573903410714 3.952996067367835
0.241 0.9241456438070732 0.9564705290487633 3.953397681510214
0.243 0.9315219754813848 0.9560660438265334 3.953840743702025
0.245 0.9388855916729529 0.955643075648217 3.9543290408436853
0.247 0.9462364461037671 0.9552006987546461 3.954866712457945
0.249 0.9535745111334806 0.9547379161861274 3.9554582868316843
0.251 0.9608997702257648 0.954253656082739 3.956108722408602
0.253 0.968212212408518 0.953746765814134 3.956823449832667
0.255 0.975511832707548 0.9532160013933373 3.9576084106066025
0.257 0.9827986394575323 0.9526600116564505 3.958470091570989
0.259 0.9900726653351775 0.9520773193311333 3.9594155586496065
0.261 0.9973339761763989 0.9514663029147623 3.9604524961344665
0.263 1.0045826718407684 0.9508251831530123 3.961589257385939
0.265 1.0118188767403637 0.950152015767885 3.962834929033484
0.267 1.0190427226096028 0.9494446889475712 3.9641994052417613
0.269 1.0262543301585552 0.9487009215920961 3.9656934640219736
0.271 1.0334537972794622 0.94791825777362 3.9673288361973955
0.273 1.0406411988263153 0.947094054702386 3.969118260134766
0.275 1.0478165978978626 0.946225464870862 3.9710755203777337
0.277 1.0549800635098525 0.945309416381484 3.9732154731714227
0.279 1.0621316869749284 0.944342597211516 3.975554063897553
0.281 1.0692715903327723 0.9433214486624699 3.978108339392003
0.283 1.0763999240503501 0.9422421710002594 3.9808964527167996
0.285 1.0835168558355568 0.9411007416862586 3.9839376514262455
0.287 1.0906225555131732 0.9398929450544358 3.9872522351688913
0.289 1.09771718130266 0.9386144124986058 3.9908614660568738
0.291 1.1048008709073607 0.9372606738318295 3.994787415521436
0.293 1.1118737381166743 0.935827222349613 3.9990527331905814
0.295 1.1189358737487638 0.9343095971105906 4.003680325523083
0.297 1.125987349412581 0.9327034854925627 4.008692934339962
0.299 1.1330282232402529 0.9310048474374389 4.014112608978929
0.301 1.1400585472998754 0.9292100606723703 4.019960071938199
0.303 1.1470783760337313 0.9273160841648851 4.026253987249962
0.305 1.1540877739323894 0.9253206351999717 4.033010152682621
0.307 1.1610868197501163 0.9232223733846907 4.040240649207033
0.309 1.1680756049573215 0.9210210822539748 4.047952991643412
0.311 1.1750542260862606 0.918717836157245 4.056149331438861
0.313 1.1820227733270252 0.9163151375910049 4.0648257657540725
0.315 1.1889813196973142 0.9138170092533823 4.073971806983033
0.317 1.1959299151422085 0.9112290266739488 4.083570063998791
0.319 1.2028685878566412 0.9085582813816259 4.093596180538013
0.321 1.2097973519523868 0.9058132704607353 4.104019066063618
0.323 1.2167162178801094 0.9030037148169416 4.11480143884322
0.325 1.2236252010396578 0.9001403144380968 4.125900679367276
0.327 1.230524325113423 0.897234453766861 4.137269965799223
0.329 1.2374136191724285 0.8942978738750961 4.14885963495321
0.331 1.2442931102926917 0.8913423305575179 4.1606186867175
0.333 1.2511628151090206 0.8883792587801819 4.172496331586239
0.335 1.258022733828421 0.8854194639208907 4.184443473900341
0.337 1.2648728488739303 0.8824728585438422 4.196414029581608
0.339 1.2717131282588574 0.8795482597583277 4.208365996189004
0.341 1.2785435319339933 0.8766532565837002 4.220262222119666
0.343 1.2853640184408115 0.8737941497809038 4.232070855782174
0.345 1.2921745494914683 0.8709759594162555 4.243765488674989
0.347 1.2989750912886275 0.8682024893354765 4.255325032999989
0.349 1.3057656128437096 0.8654764339078931 4.266733390939874
0.351 1.3125460825875512 0.8627995114285192 4.277978977824455
0.353 1.3193164648348967 0.8601726102061933 4.289054156627383
0.355 1.3260767172428645 0.857595936664755 4.2999546302015625
0.357 1.3328267896776793 0.8550691584462179 4.310678824911793
0.359 1.3395666242944884 0.8525915384050327 4.3212272888640735
0.361 1.3462961563543305 0.8501620569651517 4.33160212200581
0.363 1.3530153153163458 0.8477795207112068 4.341806453853208
0.365 1.359724025878537 0.8454426549308428 4.351843985256638
0.367 1.3664222087648452 0.8431501778743066 4.361718610229214
0.369 1.3731097811484918 0.8409008552698161 4.371434129798878
0.371 1.3797866566804975 0.838693535208578 4.38099406135719
0.373 1.386452745201277 0.8365271655522548 4.390401535712169
0.375 1.3931079522273078 0.8344007978919784 4.399659263292747
0.377 1.3997521782661115 0.8323135832250608 4.408769544316941
0.379 1.4063853178022647 0.830264764486497 4.417734297298666
0.381 1.4130072575795851 0.8282536699461767 4.426555086044118
0.383 1.419617873797405 0.826279709619248 4.435233134918511
0.385 1.4262170274601536 0.824342374813082 4.443769332128733
0.387 1.4328045578795008 0.8224412396639859 4.4521642285802905
0.389 1.4393802728477358 0.820575962626135 4.460418042224113
0.391 1.445943935747005 0.8187462868971678 4.468530678112278
0.393 1.4524952465699883 0.816952038819115 4.47650176855198
0.395 1.4590338149335855 0.8151931257199052 4.484330736122048
0.397 1.4655591226518654 0.8134695348944144 4.49201687734751
0.399 1.4720704621905891 0.8117813357531914 4.499559462893334
0.401 1.4785668610101554 0.8101286924223656 4.506957861516383
0.403 1.4850469414582914 0.8085118823753733 4.5142116705967865
0.405 1.4915087613542013 0.8069313440666517 4.521320899213194
0.407 1.4979495188965652 0.8053877320225395 4.528286152153005
0.409 1.504365181858288 0.8038820300001007 4.5351089282137265
0.411 1.510749937504193 0.80241569440723 4.541791970375473
0.413 1.5170952386225263 0.800990866110267 4.548339760601968
0.415 1.5233889072996523 0.7996107552327252 4.554759401211145
0.417 1.5296126829459926 0.7982799670989217 4.561061369206084
0.419 1.5357407672755197 0.7970055061428225 4.567261839623746
0.421 1.5417342853512757 0.795797264769834 4.573383857313688
0.423 1.5475377260383714 0.7946702451957421 4.579462570298874
0.425 1.5530693551909236 0.7936459174540641 4.585548524536436
0.427 1.558207184322795 0.7927559711854386 4.591716723605781
0.429 1.5627819448181073 0.7920474664842632 4.598079122090782
0.431 1.566526457678245 0.7915854295987359 4.6047917472363835
0.433 1.5690789797484244 0.7914787213413161 4.6121174449682725
0.435 1.5698577570796974 0.7918639192293888 4.620392279368465
0.437 1.5681447621228555 0.7929498274716159 4.6301382657640024
0.439 1.56260253138884 0.7951025386355792 4.642279677935676
0.441 1.5512228047668015 0.7989381892576757 4.658441497929512
0.443 1.532852350228625 0.8046309084964196 4.679310629861818
0.445 1.5029729246878114 0.813389341361481 4.707960479973394
0.447 1.447284651731755 0.8317737576247989 4.7628862926435955
0.449 1.368159346128018 0.8564012965302413 4.8417938202950435
0.451 1.2923674258226499 0.8751370375616317 4.9004846986335995
0.453 1.0706726685523318 0.9647825027727503 5.157609056621395
0.455 0.5937488824043416 1.2064704403883217 5.9006905806729755
0.457 0.2583721080716077 1.4373340795194856 6.47895426291553
0.459 0.1673146759504475 1.5364588358011326 6.695211485934054
0.461 0.0976960766277251 1.6177642464145416 6.874073280030845
0.463 0.025789895889642235 1.7008988084731502 7.045993135028721
0.465 -0.005756757713573968 1.7486993626367298 7.144389538034192
0.467 -0.026327929641913092 1.7849210757975642 7.2193478804038325
0.469 -0.04606445287550575 1.8181054228689797 7.286473260622765
0.471 -0.05523899211243205 1.8399395806537198 7.332123010843868
0.473 -0.059953166530524515 1.8563218234857097 7.367342409841945
0.475 -0.06350958394120713 1.870187195584207 7.39767842699448
0.477 -0.06308743719855121 1.8796848804459947 7.419052361140645
0.479 -0.06118918076009501 1.887566627529346 7.433874080888794
0.481 -0.05827472529519281 1.893928682888653 7.445720900650712
0.483 -0.05393838658354197 1.89654353275542 7.461876887195373
0.485 -0.048933585601697534 1.8959900651553945 7.484655299567522
0.487 -0.04339718504140033 1.8973055863691484 7.495417390657188
0.489 -0.037327032417598056 1.9053719152102417 7.4752826974899875
0.491 -0.030947216801760335 1.9117007309546787 7.459311994039715
0.493 -0.024346554974269657 1.8900957371420266 7.551213866404428
0.495 -0.017540107427997807 1.819305057170895 7.849673335462649
0.497 -0.010616481282633053 1.716108911217232 8.3247341887735
0.499 -0.003605594072011123 1.6366514483453058 8.730459757007079
0.501 0.003434307160856688 1.6331728101730683 8.749181477349381
0.503 0.010454906491835019 1.707408061752147 8.367711213693577
0.505 0.017423350046446358 1.809544458928109 7.893060489990189
0.507 0.024241411822756697 1.8833339179190645 7.5796668206911875
0.509 0.03094725299488114 1.9096398936542294 7.469536479512548
0.511 0.03746527400198429 1.9067952477517303 7.472933835779347
0.513 0.04351848637124662 1.8997759581002045 7.489309728870536
0.515 0.049418018999772016 1.8984980228823325 7.480972954914728
0.517 0.05482710893116193 1.899085475188228 7.461118977673625
0.519 0.05897333930723686 1.8963663104287574 7.445665704057742
0.521 0.06308524799996237 1.8913772816793695 7.436211361172196
0.523 0.06595210757107481 1.8846535448171262 7.423891356354623
0.525 0.06532370157964197 1.8745597091460817 7.402290876237384
0.527 0.06603749755215897 1.86516812455322 7.379542763126973
0.529 0.06305366832094497 1.8511260299395649 7.348194454505999
0.531 0.04895844588729817 1.8258134804337651 7.296669277530886
0.533 0.04485433903262014 1.8075541032166473 7.255096137442267
0.535 0.026068452283129043 1.7738983569461566 7.1853100973751385
0.537 -0.029091524912602158 1.707046477809892 7.051972379674441
0.539 -0.04088295514124014 1.6738100557692528 6.976851499834027
0.541 -0.10735446477674254 1.5886717740559566 6.808681232550247
0.543 -0.4299189192372681 1.3223632793481328 6.2041474030124215
0.545 -0.8571186667218903 1.0568989780877058 5.440101326282432
0.547 -1.0927769915081684 0.9486594085798674 5.121354808816462
0.549 -1.2224481795124786 0.9063886552486173 4.991024111180121
0.551 -1.342642384419758 0.8646941650962411 4.8588397578898235
0.553 -1.430300840431328 0.8355918643963086 4.771406471975235
0.555 -1.48355057441702 0.8194289351791134 4.722100875282378
0.557 -1.5190901233089167 0.8087567128207762 4.687933945105411
0.559 -1.5423306191535506 0.80148717362214 4.663045551228068
0.561 -1.5561988926973718 0.7969862799968206 4.645229408132376
0.563 -1.5636847440458619 0.7943101375001539 4.631822237593987
0.565 -1.5668356138139052 0.7928146949305721 4.621123219066688
0.567 -1.5670099608130073 0.7921623184557628 4.612252512767258
0.569 -1.5651074615661134 0.7920896668495434 4.604547509522439
0.571 -1.5618034812397201 0.792423824924486 4.5975820528325535
0.573 -1.5575285932694245 0.7930446323366751 4.591064633195384
0.575 -1.5525893592990625 0.7938727066997712 4.5848044151694145
0.577 -1.5471915931031455 0.7948529430494924 4.578669794862178
0.579 -1.5414767223337158 0.7959476536161594 4.57257090089165
0.581 -1.5355417743697408 0.797131653833866 4.5664475566515215
0.583 -1.5294520173585018 0.7983874165994906 4.5602578288120235
0.585 -1.5232528423757652 0.7997032771273815 4.553973930879967
0.587 -1.5169746309403576 0.801071117109733 4.547576989130023
0.589 -1.5106384874777112 0.8024854246471685 4.541054914966661
0.591 -1.504258706578491 0.8039423333689255 4.534400076139431
0.593 -1.497845180284693 0.8054391438119639 4.5276078993576006
0.595 -1.4914047140088658 0.8069739924434688 4.520675707132397
0.597 -1.4849419833717143 0.8085456428027177 4.513601850512649
0.599 -1.4784602017757227 0.8101533622671087 4.506385195603889
0.601 -1.4719615391359342 0.8117967886937933 4.499024847514301
0.603 -1.4654474744552877 0.8134758057523384 4.49152017661757
0.605 -1.4589190250501436 0.8151903982120252 4.483871009112197
0.607 -1.4523769322642468 0.8169405227107996 4.476077910897653
0.609 -1.4458217732063332 0.8187260108604933 4.468142420875083
0.611 -1.439254024319127 0.8205465278883115 4.460067131333794
0.613 -1.4326740837720082 0.8224015923482159 4.45185555212197
0.615 -1.4260822719553778 0.8242906462369569 4.443511762348337
0.617 -1.4194788288345692 0.826213153228561 4.435039921238693
0.619 -1.412863918743825 0.8281686964044903 4.426443749364069
0.621 -1.4062376478677303 0.8301570515622647 4.417726099380077
0.623 -1.3996000899266452 0.8321782220580118 4.4088887021106595
0.625 -1.3929513126582775 0.8342324348850902 4.399932117098167
0.627 -1.3862913968451829 0.8363201093835042 4.390855853570146
0.629 -1.3796204433509065 0.8384418168594929 4.381658580458275
0.631 -1.3729385684364963 0.8405982497112944 4.372338326361888
0.633 -1.3662458918179445 0.8427902131465816 4.36289258588273
0.635 -1.3595425237632577 0.8450186436397976 4.353318290549625
0.637 -1.3528285564875417 0.8472846487900124 4.343611656010155
0.639 -1.3461040622012121 0.8495895557373773 4.33376796603579
0.641 -1.3393690969066139 0.851934951130078 4.323781385105591
0.643 -1.3326237069851254 0.8543226950534095 4.313644898762542
0.645 -1.3258679353864362 0.8567548937550156 4.303350465805972
0.647 -1.319101825478876 0.8592338205231055 4.292889435435152
0.649 -1.3123254223392231 0.8617617798114389 4.282253244576956
0.651 -1.3055387724519798 0.8643409159316604 4.271434373624852
0.653 -1.2987419229769521 0.8669729737896106 4.260427507509813
0.655 -1.2919349211024898 0.8696590247767848 4.249230825024973
0.657 -1.2851178131326044 0.8723991756720716 4.237847322148158
0.659 -1.278290642485201 0.8751922819537031 4.226286063770549
0.661 -1.2714534460534987 0.878035688998372 4.214563252558354
0.663 -1.2646062493561698 0.8809250249974442 4.202703004732094
0.665 -1.2577490621910512 0.8838540678194948 4.1907377323629005
0.667 -1.25088187750211 0.8868147043785263 4.178708052425138
0.669 -1.244004676168541 0.8897969954569009 4.166662175353128
0.671 -1.2371174388679769 0.8927893518121345 4.154654769234651
0.673 -1.2302201630295237 0.8957788193818653 4.142745346293519
0.675 -1.2233128790960606 0.8987514630277597 4.130996269371294
0.677 -1.2163956577495836 0.9016928297973582 4.119470519163498
0.679 -1.209468600568509 0.9045884642804042 4.108229389562056
0.681 -1.2025318118495296 0.9074244408207853 4.097330283041994
0.683 -1.195585357800636 0.9101878715372418 4.0868247602005665
0.685 -1.1886292273657448 0.9128673475843195 4.076756962505724
0.687 -1.1816633120885107 0.9154532760948164 4.067162483875799
0.689 -1.1746874178498183 0.9179380875706342 4.058067723816476
0.691 -1.1677013098639812 0.9203163063757821 4.049489718228588
0.693 -1.1607047785225475 0.9225844962691133 4.04143641503856
0.695 -1.1536977036169143 0.9247411085082733 4.033907338791023
0.697 -1.1466800927571716 0.9267862680297784 4.026894569142582
0.699 -1.1396520774422727 0.9287215322924096 4.020383942325073
0.701 -1.1326138645006945 0.9305496491446131 4.014356373677539
0.703 -1.1255656565501893 0.9322743280259375 4.008789195870982
0.705 -1.118507567418973 0.9339000270044776 4.003657413757556
0.707 -1.111439562841981 0.9354317501932682 3.998934794056746
0.709 -1.1043614507715935 0.9368748484057063 3.994594736015982
0.711 -1.0972729296684336 0.9382348210429241 3.990610905213169
0.713 -1.0901736812544054 0.9395171271029765 3.9869576511076805
0.715 -1.0830634742611132 0.9407270231629272 3.9836102608828816
0.717 -1.075942237054214 0.941869450263753 3.980545117673729
0.719 -1.0688100660643918 0.9429489855050489 3.9777398241575352
0.721 -1.0616671625730427 0.9439698581535817 3.975173324712245
0.723 -1.0545137224744676 0.9449360102119433 3.972826022566489
0.725 -1.047349826853455 0.9458511671544929 3.9706798597428206
0.727 -1.0401753828835492 0.9467188839314581 3.968718321416842
0.729 -1.0329901421880814 0.9475425460422681 3.96692634586987
0.731 -1.0257937876272027 0.9483253291114929 3.9652901561195084
0.733 -1.0185860475673605 0.9490701414795197 3.9637970606032886
0.735 -1.0113667852528487 0.9497795824157352 3.9624352807771124
0.737 -1.0041360252295448 0.9504559400970884 3.961193847371263
0.739 -0.9968939104742921 0.9511012336437228 3.9600625729582077
0.741 -0.9896406159572393 0.9517172830575781 3.9590320742071867
0.743 -0.9823762609317038 0.9523057801008903 3.9580937994071523
0.745 -0.9751008569923538 0.9528683362063226 3.957240022178825
0.747 -0.9678143074590227 0.9534064970459329 3.9564637848723025
0.749 -0.9605164489141343 0.9539217291984252 3.9557588012428333
0.751 -0.9532071101427202 0.9544153944899677 3.955119344490342
0.753 -0.9458861626867114 0.9548887284859061 3.9545401478928635
0.755 -0.9385535476748912 0.9553428331150521 3.9540163342421804
0.757 -0.9312092775059201 0.9557786845805798 3.9535433755533433
0.759 -0.9238534208073594 0.9561971513780666 3.953117074038243
0.761 -0.9164860816811476 0.9565990154913809 3.9527335524999323
0.763 -0.9091073811547485 0.9569849917164596 3.952389245477822
0.765 -0.9017174439296961 0.9573557430828165 3.9520808875068747
0.767 -0.8943163902213606 0.9577118924201418 3.951805498303891
0.769 -0.8869043316455112 0.9580540306502496 3.9515603655810967
0.771 -0.8794813706587192 0.9583827220509171 3.9513430256446105
0.773 -0.872047603439839 0.9586985065358837 3.951151241614909
0.775 -0.8646031255857842 0.9590018993871346 3.95098297976822
0.777 -0.8571480390029051 0.9592933895883828 3.950836385686978
0.779 -0.8496824578230916 0.9595734383381748 3.950709762626877
0.781 -0.8422065116200406 0.9598424790868235 3.950601554132829
0.783 -0.834720345446906 0.9601009196504671 3.950510331646125
0.785 -0.827224117547106 0.9603491460551806 3.9504347863776257
0.787 -0.8197179963374522 0.9605875271850981 3.950373723785816
0.789 -0.812202158214162 0.9608164192029603 3.9503260588413376
0.791 -0.8046767871370135 0.9610361689449064 3.9502908106580623
0.793 -0.797142076216953 0.9612471158298735 3.9502670956397345
0.795 -0.7895982309313928 0.9614495921294776 3.950254118803548
0.797 -0.7820454731429466 0.9616439217272721 3.9502511634156794
0.799 -0.7744840447275485 0.9618304178184238 3.9502575796103314
0.801 -0.766914209360702 0.9620093803378641 3.9502727732229133
0.803 -0.7593362510743911 0.9621810941004284 3.9502961963931367
0.805 -0.7517504688219865 0.9623458284953751 3.950327341265055
0.807 -0.7441571674947134 0.9625038390344556 3.9503657372221506
0.809 -0.7365566472603222 0.9626553702859689 3.9504109508414684
0.811 -0.7289491940850519 0.9628006591180486 3.950462586756637
0.813 -0.7213350742300473 0.9629399371039807 3.9505202875112317
0.815 -0.7137145341974779 0.963073431537425 3.9505837314669
0.817 -0.7060878055168197 0.9632013654936696 3.9506526294564925
0.819 -0.698455111903353 0.96332395817001 3.950726722181435
0.821 -0.6908166757032747 0.9634414267595354 3.950805780386502
0.823 -0.6831727215847446 0.9635539901562011 3.950889608275213
0.825 -0.6755234776119997 0.9636618732562163 3.950978048115738
0.827 -0.6678691758404641 0.9637653093950922 3.951070981980724
0.829 -0.6602100550011099 0.963864538449674 3.9511683265540247
0.831 -0.6525463661070335 0.9639597996988132 3.951270019508838
0.833 -0.644878378660658 0.9640513211323705 3.9513760002217215
0.835 -0.6372063824489693 0.9641393092192654 3.9514861913919033
0.837 -0.6295306797406713 0.9642239437570559 3.951600489133603
0.839 -0.621851566002887 0.9643053806037192 3.9517187661165036
0.841 -0.6141693030617074 0.9643837613888326 3.951840886254544
0.843 -0.6064840942032903 0.9644592254551383 3.951966723139544
0.845 -0.598796072799353 0.964531917422862 3.95209617137592
0.847 -0.5911053126446232 0.9646019852750433 3.9522291424507103
0.849 -0.5834118599122764 0.9646695684697988 3.952365544333835
0.851 -0.5757157767652932 0.9647347812968567 3.9525052533684657
0.853 -0.5680171798578622 0.9647977006198808 3.9526480934401786
0.855 -0.5603162569917555 0.964858366920332 3.9527938370349442
0.857 -0.5526132529302377 0.9649168026433644 3.952942234729729
0.859 -0.5449084280570194 0.9649730440029903 3.9530930667969915
0.861 -0.5372020058261713 0.9650271750489648 3.95324619854897
0.863 -0.52949413115774 0.9650793494879119 3.9534016156280836
0.865 -0.5217848588412259 0.9651297884985744 3.95355941996291
0.867 -0.5140741793600856 0.9651787510094054 3.9537197806061477
0.869 -0.5063620739234437 0.9652264835610913 3.9538828511414574
0.871 -0.49864857738845214 0.9652731656655243 3.9540486797542855
0.873 -0.49093382281035536 0.9653188697876056 3.954217143328006
0.875 -0.48321804690903414 0.9653635511724076 3.9543879305204443
0.877 -0.4755015498561389 0.9654070729892972 3.954560582783634
0.879 -0.46778462008482125 0.9654492602252427 3.954734582547906
0.881 -0.4600674486934904 0.9654899658384983 3.954909461525878
0.883 -0.45235006323286087 0.9655291284228137 3.955084895108759
0.885 -0.4446323053424581 0.9655668034169914 3.9552607533966566
0.887 -0.43691386284552713 0.9656031585541363 3.9554370936052026
0.889 -0.4291943494913109 0.9656384356236425 3.9556140972485228
0.891 -0.42147341053067633 0.9656728908268911 3.955791972236321
0.893 -0.41375082454297346 0.9657067318294322 3.955970849569608
0.895 -0.40602657348531157 0.9657400695455014 3.956150704211203
0.897 -0.39830086270604614 0.965772897275764 3.9563313208289594
0.899 -0.39057408704831104 0.9658051012290834 3.9565123110234857
0.901 -0.38284675351573155 0.9658364975895014 3.9566931741060003
0.903 -0.37511938118561633 0.9658668847411606 3.9568733827511364
0.905 -0.367392402783016 0.9658960965784256 3.9570524704433514
0.907 -0.35966608941312284 0.965924044188527 3.957230099864438
0.909 -0.35194051212086014 0.965950737597779 3.9574060985904933
0.911 -0.34421554400413934 0.9659762850390128 3.9575804579238083
0.913 -0.33649089742490246 0.9660008725842559 3.957753299519649
0.915 -0.3287661845592403 0.9660247307040709 3.957924820566458
0.917 -0.3210409870247911 0.9660480958055958 3.958095230725305
0.919 -0.31331492134263655 0.9660711742362751 3.9582646931103938
0.921 -0.30558769041632017 0.9660941142934562 3.9584332784014884
0.923 -0.2978591156199612 0.9661169892977419 3.9586009371088102
0.925 -0.29012914824619607 0.9661397924851518 3.9587674912334783
0.927 -0.2823978622286144 0.9661624427539521 3.9589326437454853
0.929 -0.27466543202148486 0.9661847992392437 3.9590960025559636
0.931 -0.2669321004825394 0.9662066821299234 3.9592571147424667
0.933 -0.25919814189890816 0.9662278968731864 3.959415506342261
0.935 -0.2514638251871808 0.9662482587905367 3.9595707228285653
0.937 -0.24372938187522672 0.9662676151499601 3.9597223654179183
0.939 -0.23599498267706145 0.9662858620008156 3.959870118786355
0.941 -0.22826072521505675 0.96630295369696 3.960013766787746
0.943 -0.22052663374445858 0.9663189040433336 3.9601531944246635
0.945 -0.21279266979532707 0.9663337792941438 3.9602883764440726
0.947 -0.20505875083291317 0.9663476845656264 3.960419355121023
0.949 -0.1973247727718868 0.9663607462984417 3.9605462115534884
0.951 -0.1895906317922669 0.9663730939484627 3.960669035684561
0.953 -0.18185624150509028 0.9663848439660175 3.960787900074381
0.955 -0.17412154294226265 0.9663960883865936 3.9609028412353693
0.957 -0.16638650670924257 0.9664068892074286 3.961013850459835
0.959 -0.15865112844759752 0.9664172784658511 3.961120874003681
0.961 -0.15091542006052 0.9664272628695266 3.9612238207404955
0.963 -0.14317939968685145 0.9664368311748537 3.9613225743266436
0.965 -0.13544308313512954 0.9664459623528149 3.961417006659682
0.967 -0.12770647859721868 0.9664546328691128 3.961506989883707
0.969 -0.11996958527937247 0.9664628219841241 3.9615924051445917
0.971 -0.11223239547171518 0.9664705146530741 3.961673147405464
0.973 -0.10449489880214666 0.9664777022009557 3.961749126607885
0.975 -0.09675708712231434 0.9664843813437959 3.9618202661160358
0.977 -0.08901895863240109 0.9664905522884997 3.961886499645077
0.979 -0.08128052033051139 0.9664962165967967 3.9619477677985038
0.981 -0.07354178847824967 0.9665013753172611 3.96200401504158
0.983 -0.06580278732400399 0.9665060276584578 3.9620551875590566
0.985 -0.05806354669521484 0.9665101702687522 3.9621012321050113
0.987 -0.050324099214789135 0.9665137970487045 3.9621420957234657
0.989 -0.04258447783913554 0.9665168993626353 3.96217772612113
0.991 -0.034844714223812065 0.9665194665224637 3.9622080724842976
0.993 -0.027104838176091835 0.9665214864588365 3.962233086600602
0.995 -0.019364878215114633 0.9665229465376061 3.9622527242169245
0.997 -0.011624863065386699 0.966523834496321 3.962266946591831
0.999 -0.003884823766508541 0.9665241394529123 3.962275722163911


==> figures/data/energy_spike/llf_lad_high.csv <==
0.0005 0.0019304896571806127 0.9683349357866928 3.9503616043799865
0.0015 0.005791467041588752 0.9683346089890698 3.950360965491061
0.0025 0.009652438643826965 0.968333955410772 3.950359687769348
0.0035 0.013513400633523635 0.9683329750838124 3.9503577713239806
0.0045 0.01737434921315013 0.9683316680515374 3.9503552163110487
0.0055 0.02123528062428882 0.9683300343632097 3.95035202292468
0.0065 0.02509619114847503 0.9683280740670911 3.9503481913857685
0.0075 0.028957077102790964 0.9683257872023266 3.9503437219286823
0.0085 0.03281793483116915 0.968323173790011 3.9503386147866433
0.0095 0.03667876069294564 0.9683202338238971 3.950332870176554
0.0105 0.040539551050395216 0.9683169672613304 3.950326488284109
0.0115 0.044400302256853076 0.9683133740149942 3.950319469250302
0.0125 0.04826101064660018 0.9683094539461317 3.9503118131603143
0.0135 0.05212167252706517 0.9683052068598594 3.9503035200357797
0.0145 0.05598228417327341 0.9683006325030743 3.9502945898313
0.0155 0.05984284182397155 0.968295730565304 3.950285022435774
0.0165 0.06370334167859754 0.9682905006826008 3.9502748176786646
0.0175 0.06756377989432143 0.9682849424443021 3.9502639753409516
0.0185 0.07142415258269129 0.9682790554021661 3.950252495169971
0.0195 0.07528445580590236 0.9682728390811493 3.950240376896851
0.0205 0.0791446855732352 0.9682662929908447 3.950227620255141
0.0215 0.0830048378386175 0.9682594166366216 3.9502142249988594
0.0225 0.08686490850042441 0.9682522095294978 3.9502001909184843
0.0235 0.0907248934044826 0.9682446711940415 3.9501855178537704
0.0245 0.09458478835082226 0.9682368011739416 3.9501702057027104
0.0255 0.09844458910405829 0.9682285990352533 3.950154254426695
0.0265 0.10230429140660796 0.9682200643677203 3.950137664052556
0.0275 0.10616389099337628 0.9682111967848587 3.950120434672577
0.0285 0.11002338360622928 0.9682019959236154 3.9501025664437774
0.0295 0.11388276500658807 0.968192461444331 3.9500840595877436
0.0305 0.11774203098488993 0.9681825930315296 3.950064914391726
0.0315 0.1216011773662865 0.968172390395642 3.9500451312113145
0.0325 0.1254602000126852 0.9681618532754026 3.9500247104742354
0.0335 0.12931909482191442 0.9681509814403108 3.9500036526841775
0.0345 0.1331778577251989 0.9681397746923425 3.9499819584234093
0.0355 0.13703648468418378 0.9681282328661317 3.949959628352913
0.0365 0.14089497168845183 0.9681163558270756 3.9499366632091406
0.0375 0.14475331475390266 0.9681041434672449 3.949913063797172
0.0385 0.14861150992172148 0.9680915956994203 3.949888830980788
0.0395 0.15246955325709913 0.9680787124500068 3.949863965670726
0.0405 0.15632744084659844 0.9680654936518382 3.9498384688127754
0.0415 0.16018516879317474 0.9680519392379011 3.9498123413773056
0.0425 0.16404273320833693 0.9680380491367427 3.9497855843516274
0.0435 0.16790013020168965 0.9680238232699577 3.9497581987356876
0.0445 0.17175735586889102 0.9680092615515852 3.9497301855408695
0.0455 0.17561440627966812 0.9679943638887842 3.949701545790894
0.0465 0.17947127746778785 0.9679791301828778 3.949672280523368
0.0475 0.1833279654246416 0.9679635603298231 3.949642390790325
0.0485 0.1871844660974 0.9679476542193879 3.9496118776566447
0.0495 0.19104077539173564 0.9679314117327427 3.949580742195929
0.0505 0.19489688917807135 0.9679148327387278 3.9495489854842405
0.0515 0.19875280329952436 0.9678979170895434 3.9495166085928437
0.0525 0.20260851357933918 0.9678806646168411 3.949483612581582
0.0535 0.20646401582581755 0.9678630751292188 3.9494499984946194
0.0545 0.2103193058334965 0.9678451484118537 3.94941576735962
0.0555 0.2141743793803586 0.9678268842285154 3.9493809201907863
0.0565 0.21802923222200685 0.9678082823256243 3.9493454579952707
0.0575 0.221883860084613 0.9677893424375581 3.949309381781645
0.0585 0.2257382586588598 0.9677700642921365 3.9492726925686124
0.0595 0.22959242359692233 0.9677504476152008 3.9492353913922784
0.0605 0.23344635051380141 0.9677304921335061 3.9491974793106857
0.0615 0.23730003499322785 0.9677101975756256 3.9491589574050354
0.0625 0.24115347259721598 0.9676895636710615 3.9491198267780465
0.0635 0.24500665887740042 0.9676685901482428 3.9490800885504753
0.0645 0.24885958938583153 0.9676472767323108 3.9490397438573135
0.0655 0.2527122596830106 0.9676256231435849 3.948998793845032
0.0665 0.25656466534159117 0.9676036290973347 3.9489572396710106
0.0675 0.2604168019451687 0.9675812943050626 3.9489150825054384
0.0685 0.26426866508267943 0.9675586184770716 3.9488723235352854
0.0695 0.26812025033986636 0.9675356013256856 3.948828963969378
0.0705 0.271971553289835 0.96751224256833 3.948785005043245
0.0715 0.2758225694847681 0.967488541929702 3.9487404480224377
0.0725 0.27967329445050965 0.9674644991424615 3.948695294203485
0.0735 0.28352372368497264 0.9674401139462466 3.948649544912102
0.0745 0.28737385266044185 0.9674153860851923 3.948603201498963
0.0755 0.29122367682902633 0.9673903153044576 3.9485562653338513
0.0765 0.2950731916299109 0.9673649013464768 3.9485087377993993
0.0775 0.2989223924967608 0.9673391439476873 3.9484606202855472
0.0785 0.3027712748637188 0.9673130428363709 3.9484119141858782
0.0795 0.3066198341688084 0.9672865977320342 3.9483626208964298
0.0805 0.31046806585413395 0.9672598083464401 3.9483127418172597
0.0815 0.3143159653629153 0.9672326743861236 3.9482622783564
0.0825 0.3181635281340018 0.9672051955559506 3.948211231935545
0.0835 0.32201074959493436 0.9671773715631277 3.948159603996477
0.0845 0.32585762515482963 0.9671492021210065 3.9481073960071593
0.0855 0.32970415019832927 0.9671206869520872 3.9480546094665203
0.0865 0.33355032008158164 0.9670918257897716 3.9480012459072555
0.0875 0.3373961301307836 0.9670626183786588 3.9479473068961983
0.0885 0.34124157564335217 0.9670330644733725 3.9478927940323816
0.0895 0.34508665189135296 0.9670031638361573 3.9478377089430037
0.0905 0.3489313541264899 0.9669729162335801 3.94778205327801
0.0915 0.3527756775858442 0.9669423214327605 3.9477258287038945
0.0925 0.35661961749753646 0.9669113791975268 3.9476690368974166
0.0935 0.3604631690856026 0.9668800892848699 3.9476116795398033
0.0945 0.3643063275735497 0.9668484514419984 3.9475537583119147
0.0955 0.36814908818615816 0.9668164654042668 3.9474952748908865
0.0965 0.3719914461492075 0.9667841308942542 3.9474362309486586
0.0975 0.375833396686882 0.966751447622243 3.947376628152799
0.0985 0.37967493501675315 0.9667184152882714 3.947316468169922
0.0995 0.38351605634250363 0.9666850335857514 3.947255752671693
0.1005 0.38735675584494217 0.9666513022063786 3.9471944833429693
0.1015 0.391197028672354 0.9666172208457127 3.9471326618910108
0.1025 0.3950368699316547 0.9665827892084516 3.947070290054268
0.1035 0.39887627468204384 0.9665480070122956 3.9470073696088406
0.1045 0.4027152379326918 0.9665128739893387 3.946943902370954
0.1055 0.4065537546453713 0.9664773898843281 3.9468798901943267
0.1065 0.4103918197419885 0.966441554449768 3.946815334962434
0.1075 0.41422942811579916 0.966405367438616 3.9467502385768336
0.1085 0.41806657464409513 0.9663688285959835 3.9466846029439036
0.1095 0.4219032541995822 0.9663319376516507 3.946618429962913
0.1105 0.42573946165781607 0.9662946943151169 3.946551721518314
0.1115 0.4295751918988731 0.9662570982744012 3.946484479478166
0.1125 0.43341043980279975 0.9662191491989213 3.9464167056992197
0.1135 0.43724520023993324 0.9661808467457492 3.94634840203761
0.1145 0.44107946805845377 0.9661421905677139 3.9462795703625533
0.1155 0.44491323807220295 0.966103180321341 3.9462102125698397
0.1165 0.44874650505166724 0.9660638156727063 3.9461403305919567
0.1175 0.4525792637201222 0.9660240962998602 3.946069926402665
0.1185 0.4564115087555198 0.9659840218913935 3.9459990020152875
0.1195 0.46024323479719714 0.965943592141711 3.945927559475692
0.1205 0.46407443645528607 0.9659028067443874 3.9458556008521537
0.1215 0.4679051083201791 0.9658616653853612 3.945783128225016
0.1225 0.47173524496952124 0.9658201677376768 3.9457101436788884
0.1235 0.47556484097105794 0.9657783134589507 3.945636649299421
0.1245 0.4793938908808201 0.9657361021920399 3.9455626471753193
0.1255 0.4832223892373787 0.9656935335685535 3.9454881394050587
0.1265 0.48705033055386066 0.965650607214218 3.9454131281066998
0.1275 0.49087770930993924 0.965607322754739 3.9453376154285538
0.1285 0.4947045199459682 0.9655636798207561 3.945261603558488
0.1295 0.4985307568609121 0.9655196780507931 3.9451850947299554
0.1305 0.5023564144148508 0.9654753170915809 3.9451080912238448
0.1315 0.5061814869358052 0.9654305965957647 3.945030595366138
0.1325 0.5100059687296288 0.9653855162176159 3.9449526095223355
0.1335 0.5138298540909577 0.965340075607826 3.944874136090483
0.1345 0.5176531373128402 0.9652942744087155 3.9447951774949437
0.1355 0.521475812692813 0.9652481122511334 3.9447157361830416
0.1365 0.5252978745338261 0.9652015887539619 3.9446358146260287
0.1375 0.5291193171395061 0.9651547035265101 3.944555415324935
0.1385 0.5329401348044847 0.9651074561733752 3.944474540820476
0.1395 0.5367603218016855 0.9650598463006451 3.9443931937052583
0.1405 0.5405798723692252 0.9650118735219066 3.944311376635804
0.1415 0.5443987806996954 0.9649635374624913 3.944229092341823
0.1425 0.5482170409340182 0.9649148377607959 3.9441463436308086
0.1435 0.5520346471609459 0.9648657740661976 3.9440631333871967
0.1445 0.5558515934219738 0.964816346033907 3.9439794645666666
0.1455 0.559667873720247 0.9647665533177933 3.9438953401872525
0.1465 0.5634834820313266 0.9647163955625739 3.943810763319498
0.1475 0.567298412313628 0.9646658723966921 3.943725737077993
0.1485 0.5711126585167243 0.9646149834268813 3.943640264615733
0.1495 0.5749262145864278 0.9645637282348333 3.943554349122137
0.1505 0.5787390744662277 0.9645121063759525 3.943467993824624
0.1515 0.5825512320950692 0.9644601173798582 3.9433812019932915
0.1525 0.5863626814015692 0.9644077607522816 3.9432939769480284
0.1535 0.590173416294839 0.9643550359780197 3.943206322067578
0.1545 0.5939834306522055 0.9643019425246276 3.943118240799974
0.1555 0.5977927183045443 0.9642484798463303 3.9430297366736373
0.1565 0.6016012730206514 0.964194647387321 3.942940813307714
0.1575 0.6054090884927886 0.9641404445832368 3.9428514744196685
0.1585 0.609216158325861 0.9640858708594491 3.9427617238279073
0.1595 0.6130224760322809 0.9640309256250779 3.942671565447758
0.1605 0.6168280350333388 0.9639756082624675 3.9425810032802753
0.1615 0.6206328286660671 0.9639199181129633 3.9424900413952892
0.1625 0.6244368501927188 0.9638638544609625 3.942398683912011
0.1635 0.6282400928088102 0.9638074165189066 3.942306934981542
0.1645 0.6320425496456717 0.9637506034157703 3.942214798775425
0.1655 0.6358442137648016 0.963693414190661 3.942122279482931
0.1665 0.639645078143591 0.9636358477915887 3.942029381317272
0.1675 0.6434451356544918 0.9635779030778464 3.941936108528154
0.1685 0.6472443790415189 0.9635195788232768 3.941842465416214
0.1695 0.6510428008984737 0.9634608737173996 3.9417484563445364
0.1705 0.6548403936522829 0.9634017863621189 3.9416540857433797
0.1715 0.6586371495528162 0.963342315263128 3.9415593581068515
0.1725 0.6624330606681648 0.963282458816764 3.9414642779826425
0.1735 0.6662281188826222 0.9632222152942407 3.9413688499581645
0.1745 0.6700223158940009 0.9631615828256748 3.9412730786469985
0.1755 0.6738156432075512 0.9631005593858938 3.9411769686789415
0.1765 0.6776080921252946 0.9630391427830124 3.941080524695338
0.1775 0.6813996537312196 0.9629773306495905 3.9409837513493855
0.1785 0.6851903188739877 0.9629151204353378 3.9408866533099185
0.1795 0.688980078149084 0.9628525094000421 3.940789235266403
0.1805 0.6927689218818321 0.9627894946055628 3.940691501933356
0.1815 0.6965568401118177 0.9627260729062301 3.9405934580531845
0.1825 0.7003438225784647 0.9626622409374377 3.940495108397137
0.1835 0.7041298587072228 0.9625979951024206 3.940396457764476
0.1845 0.7079149375959218 0.9625333315571958 3.940297510979853
0.1855 0.7116990480012446 0.9624682461935933 3.9401982728889373
0.1865 0.715482178325404 0.9624027346204489 3.940098748352313
0.1875 0.7192643166028725 0.9623367921434363 3.939998942238772
0.1885 0.7230454504864285 0.9622704137447212 3.939898859419845
0.1895 0.7268255672313028 0.9622035940641503 3.9397985047685915
0.1905 0.7306046536763399 0.9621363273837928 3.939697883165784
0.1915 0.7343826962220399 0.9620686076170182 3.9395969995153677
0.1925 0.7381596808070658 0.9620004283019664 3.9394958587693396
0.1935 0.741935592886601 0.9619317825977608 3.939394465959296
0.1945 0.7457104174168256 0.9618626632806113 3.9392928262302656
0.1955 0.7494841388491841 0.9617930627366851 3.9391909448718962
0.1965 0.7532567411355748 0.9617229729494791 3.939088827343422
0.1975 0.7570282077418896 0.9616523854811798 3.938986479291784
0.1985 0.7607985216635504 0.9615812914494136 3.938883906565366
0.1995 0.7645676654344231 0.9615096815020916 3.938781115228149
0.2005 0.7683356211205884 0.9614375457931661 3.938678111579048
0.2015 0.7721023702934071 0.9613648739608167 3.9385749021792376
0.2025 0.7758678939812605 0.9612916551074482 3.9384714938869116
0.2035 0.7796321726046711 0.9612178777787846 3.938367893895073
0.2045 0.7833951859036907 0.9611435299381664 3.938264109766607
0.2055 0.7871569128681225 0.9610685989326203 3.938160149461316
0.2065 0.7909173316800063 0.9609930714493595 3.938056021353136
0.2075 0.7946764196746057 0.9609169334643112 3.937951734240581
0.2085 0.7984341533220956 0.9608401701871914 3.9378472973584904
0.2095 0.8021905082287081 0.9607627660095196 3.9377427204019737
0.2105 0.8059454591540298 0.9606847044621781 3.9376380135740736
0.2115 0.8096989800406867 0.9606059681877093 3.9375331876662725
0.2125 0.81345104405313 0.9605265389299997 3.937428254177019
0.2135 0.8172016236229748 0.9604463975411319 3.937323225468737
0.2145 0.8209506904986721 0.9603655240025795 3.93721811495949
0.2155 0.8246982157972437 0.9602838974559356 3.937112937342591
0.2165 0.8284441700556505 0.9602014962370585 3.9370077088249884
0.2175 0.8321885232795794 0.9601182979067586 3.9369024473744774
0.2185 0.8359312449881555 0.9600342792709462 3.936797172965358
0.2195 0.8396723042540927 0.9599494163836466 3.9366919078130937
0.2205 0.8434116697393265 0.9598636845277925 3.9365866765912383
0.2215 0.8471493097257955 0.9597770581713779 3.936481506628323
0.2225 0.8508851921396009 0.9596895109001038 3.9363764280883373
0.2235 0.8546192845650126 0.9596010153313276 3.9362714741448572
0.2245 0.8583515542439182 0.9595115430168816 3.936166681163424
0.2255 0.8620819680573981 0.9594210643432234 3.936062088908606
0.2265 0.8658104924895347 0.9593295484359559 3.9359577407900117
0.2275 0.8695370935786393 0.9592369630724217 3.9358536841564615
0.2285 0.8732617368660593 0.9591432746020404 3.935749970641226
0.2295 0.8769843873555254 0.9590484478707247 3.9356466565560044
0.2305 0.8807050094953773 0.9589524461441395 3.935543803329375
0.2315 0.8844235671917055 0.9588552310252056 3.935441477986673
0.2325 0.8881400238537778 0.9587567623633226 3.9353397536723307
0.2335 0.8918543424664683 0.9586569981552442 3.935238710220203
0.2345 0.895566485679785 0.958555894439026 3.9351384347804155
0.2355 0.899276415904446 0.9584534051822484 3.9350390225117162
0.2365 0.9029840954045172 0.9583494821640435 3.934940577346149
0.2375 0.9066894863821722 0.9582440748479703 3.9348432128295996
0.2385 0.9103925510537413 0.9581371302406771 3.934747053039469
0.2395 0.9140932517189192 0.9580285927304181 3.9346522335799716
0.2405 0.9177915508256705 0.9579184039000026 3.9345589026577406
0.2415 0.9214874110324636 0.9578065023102623 3.934467222244126
0.2425 0.925180795267949 0.9576928232518691 3.934377369334886
0.2435 0.9288716667871338 0.9575772984645068 3.934289537321337
0.2445 0.9325599892230833 0.9574598558225899 3.934203937489256
0.2455 0.9362457266341846 0.9573404189859449 3.934120800662282
0.2465 0.9399288435484017 0.9572189070125205 3.934040379006604
0.2475 0.9436093050071096 0.9570952339287596 3.933962948013548
0.2485 0.9472870766115314 0.956969308252144 3.933888808677406
0.2495 0.9509621245741505 0.9568410324599058 3.9338182898877556
0.2505 0.9546344157759007 0.956710302397939 3.9337517510585256
0.2515 0.9583039178278459 0.9565770066243657 3.9336895850201317
0.2525 0.9619705991340151 0.956441025682632 3.9336322212050314
0.2535 0.9656344289509251 0.9563022312990106 3.9335801291609274
0.2545 0.9692953774396028 0.9561604854984698 3.933533822427905
0.2555 0.9729534157080613 0.956015639630875 3.9334938628169014
0.2565 0.976608515845455 0.9558675332968898 3.9334608651260288
0.2575 0.9802606509524973 0.955715993160266 3.9334355023311027
0.2585 0.9839097951743933 0.9555608316317603 3.93341851128745
0.2595 0.9875559237413806 0.955401845410351 3.93341069898393
0.2605 0.9911990130178435 0.9552388138698792 3.933412949396163
0.2615 0.9948390405553866 0.955071497282753 3.93342623099292
0.2625 0.998475985140992 0.9548996348752372 3.9334516049545107
0.2635 1.0021098268307822 0.9547229427096163 3.933490234161386
0.2645 1.00574054696423 0.954541111386446 3.9335433930043044
0.2655 1.0093681281614608 0.9543538035561977 3.9336124780551285
0.2665 1.0129925543141134 0.9541606512261933 3.9336990196227872
0.2675 1.0166138105839624 0.953961252848587 3.93380469420673
0.2685 1.0202318834205717 0.9537551701800497 3.9339313378517975
0.2695 1.023846760600035 0.9535419249136646 3.9340809604034064
0.2705 1.0274584312752317 0.9533209950960209 3.9342557606549486
0.2715 1.0310668860194088 0.9530918113543564 3.934458142364228
0.2725 1.0346721168440143 0.9528537529671159 3.934690731085753
0.2735 1.0382741171796481 0.952606143815861 3.9349563917194113
0.2745 1.0418728818228635 0.9523482482594365 3.9352582466144033
0.2755 1.045468406865199 0.9520792669767615 3.935599693996442
0.2765 1.0490606896278853 0.9517983328368946 3.93598442641149
0.2775 1.052649728622632 0.9515045068764034 3.936416448804191
0.2785 1.0562355235469219 0.9511967744938681 3.9369000957724136
0.2795 1.0598180753066166 0.9508740420057985 3.9374400474561626
0.2805 1.0633973860465833 0.950535133742207 3.9380413434240404
0.2815 1.066973459166785 0.9501787898893426 3.9387093938108366
0.2825 1.0705462993081545 0.949803665309562 3.939449986839114
0.2835 1.0741159123060413 0.9494083295846862 3.940269291735882
0.2845 1.0776823051224553 0.9489912685417553 3.941173855946785
0.2855 1.0812454857753895 0.9485508875304332 3.9421705954716795
0.2865 1.084805463281085 0.9480855167289716 3.943266777109514
0.2875 1.0883622476147992 0.9475934187565678 3.944469991417132
0.2885 1.0919158496830943 0.9470727988579913 3.945788115260647
0.2895 1.0954662812924907 0.9465218178946269 3.947229262972908
0.2905 1.099013555100057 0.9459386083197932 3.9488017253293126
0.2915 1.1025576845409704 0.9453212932341657 3.9505138958240615
0.2925 1.1060986837415119 0.9446680085122854 3.9523741840753446
0.2935 1.1096365674360533 0.9439769278691502 3.9543909166177653
0.2945 1.1131713509075758 0.9432462906030255 3.956572225850163
0.2955 1.1167030499618056 0.9424744316118087 3.9589259284854976
0.2965 1.1202316809290944 0.9416598131388114 3.9614593954712696
0.2975 1.1237572606736776 0.940801057561895 3.9641794159799004
0.2985 1.1272798065844076 0.9398969804014738 3.9670920586686136
0.2995 1.1307993365276758 0.9389466225955594 3.970202533938572
0.3005 1.134315868759294 0.9379492809854404 3.973515061347856
0.3015 1.1378294218099734 0.9369045358884301 3.9770327466219735
0.3025 1.1413400143700208 0.935812274618322 3.9807574728322423
0.3035 1.1448476651980404 0.9346727098596175 3.984689810251453
0.3045 1.1483523930665542 0.9334863919116838 3.988828949124546
0.3055 1.1518542167408332 0.9322542139903746 3.993172659092104
0.3065 1.1553531549738731 0.9309774099990894 3.997717278270766
0.3075 1.158849226496156 0.9296575444480384 4.00245773403828
0.3085 1.1623424499845307 0.9282964944977722 4.00738759642559
0.3095 1.1658328440061114 0.926896424418652 4.012499163737725
0.3105 1.1693204269447741 0.9254597530779596 4.017783578678812
0.3115 1.1728052169243595 0.9239891153744831 4.0232309719241295
0.3125 1.176287231742496 0.9224873188180727 4.0288306288449345
0.3135 1.1797664888233124 0.920957296679319 4.034571174028264
0.3145 1.1832430051896698 0.9194020592943414 4.040440767414242
0.3155 1.1867167974490032 0.9178246451882619 4.046427305354989
0.3165 1.1901878817833453 0.9162280736709106 4.052518619722017
0.3175 1.1936562739341796 0.9146153004592409 4.058702668371828
0.3185 1.1971219891759917 0.9129891776993835 4.064967710814872
0.3195 1.200585042277713 0.9113524195099146 4.071302463789471
0.3205 1.2040454474572102 0.9097075738646819 4.07769623256279
0.3215 1.2075032183385581 0.908057001300248 4.0841390150895664
0.3225 1.210958367923053 0.9064028605932418 4.090621577567685
0.3235 1.2144109085814108 0.9047471012297134 4.097135501341728
0.3245 1.2178608520671392 0.9030914622017369 4.10367320242817
0.3255 1.2213082095423777 0.9014374764310414 4.110227926083173
0.3265 1.2247529916015727 0.8997864799446746 4.116793719739053
0.3275 1.2281952082787249 0.8981396248178063 4.123365388252715
0.3285 1.2316348690311427 0.896497894853788 4.129938435724161
0.3295 1.2350719827040366 0.8948621229881409 4.136508998167213
0.3305 1.238506557490337 0.893233009474978 4.143073771086222
0.3315 1.241938600903727 0.89161114003181 4.149629935585709
0.3325 1.24536811977777 0.8899970032684974 4.156175086077059
0.3335 1.2487951202924212 0.8883910068923402 4.162707162007975
0.3345 1.252219608016904 0.8867934923471159 4.169224385381234
0.3355 1.2556415879514378 0.8852047476945583 4.175725205194037
0.3365 1.2590610645524867 0.8836250186724713 4.182208249355343
0.3375 1.2624780417358124 0.8820545179606388 4.188672284153676
0.3385 1.2658925228627342 0.8804934327556505 4.195116180970194
0.3395 1.2693045107217187 0.878941930803197 4.201538889667606
0.3405 1.2727140075168386 0.8774001650658854 4.207939417927616
0.3415 1.276121014868642 0.8758682772192574 4.2143168157399185
0.3425 1.2795255338262816 0.8743464001703217 4.220670164238687
0.3435 1.282927564886814 0.8728346597834125 4.2269985681154285
0.3445 1.2863271080187237 0.8713331759810963 4.233301150892066
0.3455 1.2897241626889155 0.8698420633677001 4.239577052406558
0.3465 1.2931187278917102 0.8683614315038325 4.245825427941145
0.3475 1.2965108021742262 0.8668913849433364 4.252045448506228
0.3485 1.2999003836485643 0.8654320231278416 4.258236301874042
0.3495 1.3032874699831916 0.8639834402155865 4.264397194028279
0.3505 1.306672058376016 0.8625457248995652 4.270527350754319
0.3515 1.3100541455254675 0.8611189602481345 4.276626019143166
0.3525 1.3134337276239403 0.8597032235845955 4.282692468829272
0.3535 1.3168108003916754 0.858298586415712 4.288725992836741
0.3545 1.320185359148576 0.8569051144222469 4.294725907971324
0.3555 1.3235573988967042 0.855522867531139 4.300691554757088
0.3565 1.3269269143731288 0.8541519000892441 4.306622296964494
0.3575 1.3302939000424618 0.8527922611460489 4.312517520801236
0.3585 1.3336583500284764 0.8514439948283279 4.3183766338441725
0.3595 1.3370202580191601 0.8501071407623529 4.324199063796257
0.3605 1.3403796171983364 0.8487817344813209 4.329984257175061
0.3615 1.343736420247133 0.8474678077557318 4.335731678083889
0.3625 1.3470906594235972 0.8461653888024845 4.341440807266714
0.3635 1.3504423266879035 0.8448745023559298 4.347111141671123
0.3645 1.3537914138167035 0.8435951696098826 4.352742194706449
0.3655 1.357137912456545 0.8423274080563475 4.358333497272941
0.3665 1.360481814098378 0.8410712312547329 4.363884599468618
0.3675 1.3638231099942912 0.8398266485706872 4.369395072695725
0.3685 1.367161791062343 0.838593664932216 4.374864511742282
0.3695 1.3704978478245158 0.8373722806626415 4.3802925363486205
0.3705 1.3738312704005438 0.8361624914582515 4.385678791804552
0.3715 1.3771620485521545 0.8349642885732075 4.391022948253755
0.3725 1.3804901717532334 0.8337776592489206 4.396324698583293
0.3735 1.3838156292584134 0.8326025873816255 4.40158375501532
0.3745 1.3871384101509912 0.8314390543708824 4.406799844757
0.3755 1.3904585033616508 0.8302870400473517 4.411972705266509
0.3765 1.3937758976561456 0.8291465235520363 4.417102079817731
0.3775 1.3970905815940597 0.8280174840361151 4.422187714061297
0.3785 1.4004025434673693 0.8268999010691535 4.427229354167583
0.3795 1.4037117712389497 0.8257937546795806 4.432226746910012
0.3805 1.4070182525113686 0.8246990250008307 4.4371796417471545
0.3815 1.4103219745541118 0.8236156915555446 4.442087794653941
0.3825 1.413622924395535 0.8225437322721003 4.446950973198808
0.3835 1.41692108895046 0.8214831223804077 4.45176896220696
0.3845 1.4202164551248033 0.8204338333619104 4.4565415692994295
0.3855 1.4235090098370324 0.819395832119526 4.461268629636824
0.3865 1.4267987399311741 0.8183690804856769 4.465950009302687
0.3875 1.4300856320132493 0.8173535351145735 4.470585606918209
0.3885 1.4333696722900684 0.8163491477332192 4.4751753532821335
0.3895 1.436650846495766 0.8153558656777367 4.479719209069249
0.3905 1.4399291399487728 0.8143736326278458 4.4842171608723715
0.3915 1.443204537712247 0.8134023894649159 4.488669216088036
0.3925 1.4464770247746843 0.8124420751982921 4.493075397271444
0.3935 1.4497465861582737 0.811492627912358 4.497435736586928
0.3945 1.4530132069056887 0.8105539856779759 4.501750270864582
0.3955 1.4562768719646004 0.809626087357105 4.506019037589878
0.3965 1.459537566041849 0.8087088732262057 4.51024207196778
0.3975 1.4627952735065395 0.8078022853642133 4.514419405066167
0.3985 1.4660499783836134 0.8069062677915504 4.518551062968374
0.3995 1.469301664423973 0.806020766392194 4.522637066829869
0.4005 1.4725503151986605 0.8051457286827128 4.526677433704981
0.4015 1.4757959141624544 0.8042811035002432 4.530672177967438
0.4025 1.4790384446609575 0.8034268406687246 4.534621313099517
0.4035 1.4822778898921367 0.8025828906813188 4.538524853593655
0.4045 1.485514232855065 0.8017492044191542 4.542382816720602
0.4055 1.4887474563164864 0.8009257329177438 4.5461952239741255
0.4065 1.4919775428075122 0.8001124271901693 4.549962102087064
0.4075 1.4952044746429392 0.7993092381142612 4.553683483602261
0.4085 1.4984282339460726 0.7985161163855459 4.5573594070513375
0.4095 1.5016488026639845 0.7977330125291459 4.5609899168354655
0.4105 1.5048661625667858 0.7969598769554549 4.564575062916601
0.4115 1.5080802952333578 0.7961966600396 4.568114900421288
0.4125 1.5112911820315356 0.795443312204628 4.5716094892391
0.4135 1.5144988041027125 0.794699783992112 4.575058893669689
0.4145 1.517703142359025 0.7939660261102396 4.578463182144069
0.4155 1.5209041774957823 0.7932419894572852 4.581822427023178
0.4165 1.524101890013495 0.7925276251262647 4.585136704464315
0.4175 1.527296260236472 0.7918228844022659 4.588406094342243
0.4185 1.5304872683139277 0.7911277187647663 4.591630680210573
0.4195 1.5336748941975245 0.7904420799023226 4.594810549284713
0.4205 1.536859117603097 0.7897659197384576 4.597945792421735
0.4215 1.5400399179758126 0.7890991904601071 4.601036504069742
0.4225 1.5432172744787542 0.7884418445381625 4.60408278216748
0.4235 1.5463911660133227 0.7877938347344944 4.607084727993477
0.4245 1.5495615712621578 0.7871551140983082 4.6100424459859015
0.4255 1.552728468732254 0.7865256359613199 4.612956043567556
0.4265 1.555891836775238 0.7859053539421634 4.61582563100769
0.4275 1.5590516535731023 0.7852942219655441 4.6186513213350615
0.4285 1.56220789709408 0.7846921942941392 4.621433230294608
0.4295 1.5653605450362706 0.7840992255652612 4.624171476323661
0.4305 1.568509574782216 0.7835152708217753 4.626866180518108
0.4315 1.5716549633831656 0.7829402855276193 4.629517466563418
0.4325 1.574796687576469 0.7823742255677607 4.632125460631182
0.4335 1.5779347238297055 0.7818170472358417 4.634690291252664
0.4345 1.581069048426554 0.7812687071869777 4.637212089120226
0.4355 1.58419963754619 0.7807291624335521 4.639690987003577
0.4365 1.5873264669121736 0.7801983704908888 4.642127120032526
0.4375 1.5904495120720807 0.7796762891122253 4.644520625007058
0.4385 1.5935687510299164 0.779162875771058 4.646871639089199
0.4395 1.5966841551393063 0.7786580901300394 4.649180305590161
0.4405 1.5997956860665175 0.7781618972173157 4.651446781483418
0.4415 1.6029033714542003 0.7776742397265933 4.6536711709585195
0.4425 1.6060071856605456 0.7771950466452298 4.6558535457233905
0.4435 1.6091067343775207 0.7767245106236573 4.6579946102808565
0.4445 1.6122024409372742 0.7762624053909126 4.660094064003011
0.4455 1.615296555523478 0.7758070430481939 4.662148093966348
0.4465 1.61838280145995 0.775363389012676 4.664168896752134
0.4475 1.6214465322499385 0.7749347995374601 4.666164764630292
0.4485 1.6245709210705863 0.7744798808981104 4.6680362287924
0.4495 1.627725417824984 0.774047737225201 4.669903871380784
0.4505 1.6300770170600867 0.7739063958062532 4.672409704770068
0.4515 1.6330841599052668 0.7735697717288277 4.674431886783146
0.4525 1.6376821300964421 0.7723122453964112 4.6744754749895865
0.4535 1.6114256949285577 0.7798579158041394 4.696024366236022
0.4545 1.506640026060929 0.8086486807151647 4.774668112009345
0.4555 1.3215943108666404 0.8643201468233697 4.937933175779581
0.4565 1.0662965451768 0.9547272531646215 5.217580545914304
0.4575 0.7557177577364175 1.0929734297556921 5.639942416093682
0.4585 0.41729907261146754 1.3012259362578351 6.220983865030995
0.4595 0.10690549038777092 1.581223943026364 6.87173104766204
0.4605 -0.09924046271937595 1.8321059932401427 7.336872542945133
0.4615 -0.16015735083752283 1.916081983294524 7.476928590462866
0.4625 -0.13248243948344451 1.8955885716237437 7.454476771323492
0.4635 -0.13548016266056265 1.8992911683126594 7.469689895313377
0.4645 -0.13928228518005326 1.9050439977397353 7.4873745690568105
0.4655 -0.12736889669861506 1.8961135568189167 7.481396863258734
0.4665 -0.12633884350504462 1.8972142481507084 7.490762080298817
0.4675 -0.12390625017499254 1.897235247061487 7.497977784124931
0.4685 -0.11782044392233906 1.8939286406722855 7.499472580600032
0.4695 -0.1151043366603081 1.8938020925191588 7.505555561308197
0.4705 -0.11148164844339152 1.8929328396567429 7.5100260904367016
0.4715 -0.10709787615914794 1.8914362643271518 7.5130625184994715
0.4725 -0.103695522975938 1.8909204005899856 7.5172293682746725
0.4735 -0.09990403652826481 1.8901220762545359 7.520532802860811
0.4745 -0.09598374514664582 1.889277352113824 7.523355657985966
0.4755 -0.09233604274151531 1.8887555157168936 7.52628941282833
0.4765 -0.08854760504771352 1.8881758464702605 7.528729529163334
0.4775 -0.08474761951431964 1.8876529574100074 7.530879965152805
0.4785 -0.0810184962480964 1.8872558214039856 7.5328884684266395
0.4795 -0.07724263828509206 1.8868806455778082 7.534564527921481
0.4805 -0.07347089586313606 1.8866046277121082 7.535860185288065
0.4815 -0.0697164865295651 1.886475122300384 7.53665363179678
0.4825 -0.06594689620636408 1.8864335245414283 7.537011428486529
0.4835 -0.0621801746897103 1.886376301864149 7.537439595450898
0.4845 -0.0584174609572296 1.886245598579969 7.538174884764198
0.4855 -0.05464994657094094 1.8863184716644383 7.538064534097249
0.4865 -0.050883401134794476 1.8872383052078225 7.534568807230364
0.4875 -0.04711762562621832 1.8893311355028206 7.5263975434617345
0.4885 -0.04335054845316155 1.891686116676114 7.517188534929654
0.4895 -0.03958364547383118 1.892418040877629 7.51443449505673
0.4905 -0.03581590141230693 1.8911117809915154 7.51976485550015
0.4915 -0.03204626364854525 1.8918106215422796 7.5171080521002684
0.4925 -0.02827570127989122 1.9022515394184307 7.475957244982487
0.4935 -0.024505670347996823 1.9266627053022412 7.381338787856571
0.4945 -0.020737863720489535 1.9562376450137058 7.269847562921055
0.4955 -0.016972871140112703 1.9674883543198853 7.2283711465751574
0.4965 -0.013208938240742388 1.9356345513117832 7.3473971624120225
0.4975 -0.009442736712098046 1.8566814798785916 7.659872184542403
0.4985 -0.0056707180579816776 1.7593255413021107 8.083749093845615
0.4995 -0.0018914155492228454 1.69208175460225 8.404988648564366
0.5005 0.0018914155492200742 1.6920817546022493 8.404988648564384
0.5015 0.005670718057979242 1.75932554130211 8.083749093845642
0.5025 0.009442736712093685 1.8566814798785893 7.659872184542432
0.5035 0.013208938240736007 1.9356345513117845 7.347397162412026
0.5045 0.016972871140104914 1.9674883543198964 7.2283711465751255
0.5055 0.020737863720481798 1.9562376450137269 7.269847562920991
0.5065 0.024505670347988597 1.9266627053022647 7.38133878785649
0.5075 0.028275701279884196 1.9022515394184538 7.475957244982413
0.5085 0.0320462636485418 1.8918106215422983 7.517108052100208
0.5095 0.0358159014123075 1.8911117809915292 7.51976485550011
0.5105 0.03958364547383612 1.892418040877637 7.514434495056723
0.5115 0.043350548453166035 1.8916861166761179 7.5171885349296685
0.5125 0.04711762562621984 1.8893311355028208 7.526397543461762
0.5135 0.05088340113479504 1.8872383052078274 7.534568807230366
0.5145 0.05464994657094156 1.8863184716644492 7.538064534097229
0.5155 0.058417460957230674 1.88624559857998 7.538174884764169
0.5165 0.062180174689712146 1.8863763018641548 7.537439595450878
0.5175 0.06594689620636494 1.8864335245414279 7.5370114284865215
0.5185 0.06971648652956304 1.88647512230038 7.536653631796781
0.5195 0.07347089586313311 1.886604627712103 7.535860185288074
0.5205 0.07724263828509062 1.8868806455778027 7.534564527921501
0.5215 0.08101849624809679 1.8872558214039823 7.532888468426658
0.5225 0.08474761951432049 1.8876529574100083 7.530879965152804
0.5235 0.08854760504771389 1.8881758464702643 7.528729529163319
0.5245 0.09233604274151555 1.8887555157168991 7.526289412828308
0.5255 0.09598374514664601 1.8892773521138306 7.523355657985941
0.5265 0.09990403652826357 1.890122076254546 7.520532802860767
0.5275 0.10369552297593537 1.890920400590001 7.517229368274605
0.5285 0.10709787615914666 1.8914362643271667 7.513062518499407
0.5295 0.11148164844339174 1.8929328396567533 7.510026090436651
0.5305 0.11510433666030899 1.8938020925191652 7.505555561308157
0.5315 0.11782044392234003 1.8939286406722877 7.4994725806000035
0.5325 0.12390625017499361 1.8972352470614864 7.497977784124911
0.5335 0.12633884350504684 1.8972142481507048 7.490762080298791
0.5345 0.12736889669861953 1.89611355681891 7.481396863258711
0.5355 0.13928228518005883 1.905043997739727 7.487374569056791
0.5365 0.1354801626605684 1.8992911683126483 7.4696898953133655
0.5375 0.13248243948345143 1.8955885716237286 7.454476771323495
0.5385 0.16015735083753052 1.9160819832944989 7.476928590462904
0.5395 0.09924046271938472 1.8321059932401103 7.336872542945223
0.5405 -0.1069054903877605 1.5812239430263377 6.871731047662142
0.5415 -0.417299072611456 1.301225936257825 6.220983865031056
0.5425 -0.7557177577364056 1.092973429755695 5.639942416093676
0.5435 -1.066296545176789 0.9547272531646278 5.217580545914277
0.5445 -1.321594310866631 0.8643201468233737 4.93793317577955
0.5455 -1.506640026060921 0.8086486807151653 4.774668112009329
0.5465 -1.6114256949285515 0.7798579158041372 4.696024366236015
0.5475 -1.6376821300964353 0.7723122453964093 4.674475474989583
0.5485 -1.6330841599052595 0.7735697717288289 4.6744318867831405
0.5495 -1.6300770170600827 0.7739063958062584 4.672409704770049
0.5505 -1.6277254178249796 0.7740477372252095 4.669903871380761
0.5515 -1.6245709210705799 0.774479880898117 4.668036228792388
0.5525 -1.6214465322499327 0.7749347995374625 4.666164764630296
0.5535 -1.618382801459941 0.7753633890126767 4.664168896752158
0.5545 -1.6152965555234655 0.7758070430481963 4.662148093966382
0.5555 -1.6122024409372602 0.7762624053909178 4.66009406400304
0.5565 -1.6091067343775078 0.7767245106236643 4.657994610280877
0.5575 -1.6060071856605318 0.7771950466452361 4.65585354572341
0.5585 -1.6029033714541845 0.7776742397265968 4.653671170958544
0.5595 -1.5997956860665006 0.7781618972173157 4.651446781483457
0.5605 -1.5966841551392905 0.7786580901300371 4.649180305590195
0.5615 -1.5935687510299048 0.7791628757710568 4.646871639089217
0.5625 -1.5904495120720765 0.7796762891122258 4.644520625007054
0.5635 -1.5873264669121752 0.7801983704908882 4.642127120032528
0.5645 -1.5841996375461935 0.7807291624335496 4.639690987003591
0.5655 -1.5810690484265566 0.7812687071869747 4.637212089120241
0.5665 -1.577934723829705 0.7818170472358389 4.634690291252672
0.5675 -1.5747966875764696 0.7823742255677574 4.632125460631184
0.5685 -1.5716549633831651 0.7829402855276196 4.6295174665634065
0.5695 -1.5685095747822153 0.7835152708217802 4.6268661805180855
0.5705 -1.5653605450362698 0.784099225565268 4.624171476323634
0.5715 -1.562207897094076 0.7846921942941469 4.621433230294583
0.5725 -1.5590516535730965 0.7852942219655521 4.618651321335043
0.5735 -1.5558918367752328 0.78590535394217 4.615825631007669
0.5745 -1.5527284687322482 0.7865256359613226 4.612956043567538
0.5755 -1.5495615712621524 0.7871551140983052 4.610042445985896
0.5765 -1.5463911660133156 0.7877938347344876 4.607084727993494
0.5775 -1.5432172744787411 0.7884418445381549 4.604082782167517
0.5785 -1.5400399179757973 0.7890991904600984 4.601036504069792
0.5795 -1.5368591176030828 0.7897659197384482 4.597945792421781
0.5805 -1.5336748941975098 0.790442079902316 4.5948105492847455
0.5815 -1.5304872683139112 0.7911277187647643 4.591630680210579
0.5825 -1.5272962602364508 0.7918228844022711 4.5884060943422185
0.5835 -1.5241018900134735 0.7925276251262755 4.585136704464268
0.5845 -1.520904177495761 0.7932419894572995 4.581822427023128
0.5855 -1.5177031423590046 0.7939660261102555 4.578463182144021
0.5865 -1.5144988041027019 0.7946997839921249 4.575058893669649
0.5875 -1.5112911820315333 0.7954433122046359 4.571609489239084
0.5885 -1.50808029523336 0.7961966600396027 4.568114900421287
0.5895 -1.5048661625667894 0.7969598769554544 4.564575062916606
0.5905 -1.5016488026639878 0.7977330125291454 4.560989916835477
0.5915 -1.4984282339460788 0.7985161163855463 4.557359407051351
0.5925 -1.495204474642945 0.799309238114265 4.553683483602267
0.5935 -1.4919775428075168 0.800112427190175 4.549962102087075
0.5945 -1.4887474563164864 0.8009257329177482 4.546195223974151
0.5955 -1.4855142328550595 0.8017492044191566 4.542382816720632
0.5965 -1.482277889892131 0.8025828906813192 4.538524853593677
0.5975 -1.479038444660955 0.803426840668722 4.534621313099534
0.5985 -1.4757959141624566 0.804281103500239 4.530672177967446
0.5995 -1.4725503151986623 0.8051457286827088 4.526677433704968
0.6005 -1.4693016644239711 0.8060207663921919 4.522637066829845
0.6015 -1.46604997838361 0.8069062677915502 4.518551062968347
0.6025 -1.4627952735065335 0.807802285364215 4.514419405066148
0.6035 -1.4595375660418408 0.8087088732262077 4.510242071967769
0.6045 -1.4562768719645898 0.809626087357107 4.506019037589871
0.6055 -1.4530132069056798 0.8105539856779765 4.501750270864586
0.6065 -1.4497465861582677 0.8114926279123595 4.497435736586925
0.6075 -1.4464770247746854 0.812442075198296 4.493075397271425
0.6085 -1.4432045377122555 0.8134023894649218 4.488669216087999
0.6095 -1.4399291399487828 0.8143736326278516 4.484217160872322
0.6105 -1.4366508464957752 0.8153558656777388 4.47971920906921
0.6115 -1.4333696722900753 0.8163491477332175 4.475175353282104
0.6125 -1.4300856320132536 0.8173535351145688 4.470585606918194
0.6135 -1.426798739931177 0.818369080485669 4.465950009302691
0.6145 -1.4235090098370335 0.8193958321195164 4.461268629636847
0.6155 -1.420216455124806 0.8204338333619036 4.45654156929945
0.6165 -1.4169210889504649 0.8214831223804062 4.451768962206969
0.6175 -1.413622924395543 0.8225437322721015 4.446950973198806
0.6185 -1.4103219745541182 0.8236156915555461 4.442087794653935
0.6195 -1.4070182525113741 0.8246990250008294 4.437179641747147
0.6205 -1.4037117712389549 0.8257937546795765 4.432226746910012
0.6215 -1.4004025434673744 0.8268999010691487 4.427229354167594
0.6225 -1.3970905815940633 0.828017484036111 4.422187714061311
0.6235 -1.3937758976561447 0.8291465235520326 4.417102079817761
0.6245 -1.3904585033616474 0.8302870400473452 4.4119727052665505
0.6255 -1.3871384101509876 0.8314390543708725 4.406799844757051
0.6265 -1.3838156292584098 0.8326025873816155 4.401583755015367
0.6275 -1.3804901717532303 0.833777659248911 4.396324698583341
0.6285 -1.3771620485521532 0.8349642885731968 4.3910229482537995
0.6295 -1.373831270400545 0.8361624914582402 4.385678791804593
0.6305 -1.3704978478245176 0.837372280662631 4.380292536348656
0.6315 -1.367161791062346 0.8385936649322058 4.374864511742321
0.6325 -1.3638231099942937 0.8398266485706772 4.369395072695764
0.6335 -1.3604818140983812 0.8410712312547218 4.363884599468663
0.6345 -1.3571379124565497 0.8423274080563335 4.3583334972729935
0.6355 -1.353791413816709 0.8435951696098668 4.3527421947064955
0.6365 -1.3504423266879089 0.8448745023559152 4.347111141671162
0.6375 -1.347090659423602 0.8461653888024727 4.341440807266739
0.6385 -1.343736420247136 0.8474678077557236 4.335731678083898
0.6395 -1.3403796171983398 0.8487817344813168 4.329984257175061
0.6405 -1.3370202580191655 0.8501071407623516 4.324199063796262
0.6415 -1.3336583500284864 0.8514439948283268 4.318376633844174
0.6425 -1.3302939000424743 0.8527922611460492 4.3125175208012285
0.6435 -1.3269269143731404 0.8541519000892448 4.30662229696449
0.6445 -1.3235573988967109 0.8555228675311398 4.300691554757084
0.6455 -1.3201853591485784 0.8569051144222524 4.2947259079713085
0.6465 -1.3168108003916774 0.8582985864157232 4.288725992836715
0.6475 -1.3134337276239454 0.8597032235846084 4.282692468829242
0.6485 -1.3100541455254728 0.8611189602481448 4.276626019143152
0.6495 -1.3066720583760176 0.8625457248995735 4.270527350754313
0.6505 -1.30328746998319 0.8639834402155909 4.264397194028286
0.6515 -1.2999003836485614 0.8654320231278415 4.258236301874062
0.6525 -1.2965108021742247 0.86689138494333 4.252045448506264
0.6535 -1.293118727891707 0.8683614315038228 4.245825427941202
0.6545 -1.289724162688909 0.86984206336769 4.239577052406629
0.6555 -1.2863271080187124 0.8713331759810878 4.233301150892133
0.6565 -1.2829275648867988 0.8728346597834086 4.226998568115482
0.6575 -1.2795255338262683 0.8743464001703217 4.220670164238733
0.6585 -1.2761210148686293 0.8758682772192611 4.214316815739959
0.6595 -1.2727140075168288 0.8774001650658918 4.2079394179276495
0.6605 -1.2693045107217127 0.878941930803203 4.201538889667631
0.6615 -1.2658925228627291 0.8804934327556545 4.195116180970227
0.6625 -1.2624780417358088 0.8820545179606412 4.188672284153708
0.6635 -1.2590610645524873 0.8836250186724705 4.182208249355381
0.6645 -1.2556415879514409 0.8852047476945547 4.175725205194076
0.6655 -1.2522196080169063 0.8867934923471106 4.169224385381275
0.6665 -1.2487951202924203 0.8883910068923344 4.162707162008016
0.6675 -1.2453681197777688 0.8899970032684917 4.1561750860771
0.6685 -1.2419386009037239 0.8916111400318072 4.149629935585731
0.6695 -1.2385065574903336 0.893233009474981 4.143073771086213
0.6705 -1.2350719827040315 0.89486212298815 4.1365089981671845
0.6715 -1.2316348690311374 0.8964978948537999 4.1299384357241165
0.6725 -1.228195208278721 0.8981396248178174 4.123365388252667
0.6735 -1.2247529916015722 0.8997864799446826 4.116793719739004
0.6745 -1.2213082095423808 0.901437476431046 4.1102279260831285
0.6755 -1.2178608520671466 0.9030914622017349 4.103673202428142
0.6765 -1.2144109085814163 0.9047471012297074 4.097135501341713
0.6775 -1.210958367923054 0.906402860593236 4.090621577567673
0.6785 -1.2075032183385543 0.9080570013002426 4.084139015089572
0.6795 -1.2040454474572044 0.9097075738646746 4.07769623256281
0.6805 -1.2005850422777073 0.9113524195099043 4.071302463789509
0.6815 -1.1971219891759861 0.9129891776993738 4.064967710814914
0.6825 -1.1936562739341754 0.9146153004592329 4.058702668371872
0.6835 -1.1901878817833422 0.9162280736709033 4.052518619722059
0.6845 -1.1867167974489998 0.9178246451882556 4.046427305355026
0.6855 -1.183243005189666 0.9194020592943377 4.040440767414275
0.6865 -1.1797664888233081 0.9209572966793166 4.034571174028287
0.6875 -1.176287231742493 0.9224873188180662 4.028830628844957
0.6885 -1.1728052169243572 0.9239891153744718 4.023230971924155
0.6895 -1.169320426944774 0.9254597530779467 4.017783578678842
0.6905 -1.165832844006112 0.9268964244186415 4.012499163737756
0.6915 -1.1623424499845274 0.9282964944977694 4.007387596425601
0.6925 -1.1588492264961534 0.9296575444480414 4.002457734038273
0.6935 -1.1553531549738723 0.9309774099990934 3.9977172782707497
0.6945 -1.151854216740837 0.9322542139903773 3.9931726590920857
0.6955 -1.148352393066557 0.9334863919116831 3.988828949124539
0.6965 -1.144847665198043 0.9346727098596124 3.9846898102514556
0.6975 -1.1413400143700208 0.9358122746183178 3.980757472832236
0.6985 -1.1378294218099698 0.9369045358884276 3.9770327466219664
0.6995 -1.1343158687592894 0.9379492809854388 3.9735150613478485
0.7005 -1.1307993365276723 0.9389466225955617 3.970202533938551
0.7015 -1.127279806584406 0.9398969804014802 3.967092058668582
0.7025 -1.123757260673677 0.9408010575619046 3.9641794159798525
0.7035 -1.1202316809290975 0.9416598131388194 3.9614593954712185
0.7045 -1.11670304996181 0.9424744316118122 3.958925928485453
0.7055 -1.11317135090758 0.9432462906030274 3.9565722258501324
0.7065 -1.1096365674360567 0.9439769278691517 3.9543909166177587
0.7075 -1.1060986837415154 0.944668008512284 3.9523741840753557
0.7085 -1.102557684540973 0.945321293234161 3.9505138958240855
0.7095 -1.0990135551000582 0.9459386083197867 3.9488017253293464
0.7105 -1.0954662812924905 0.9465218178946216 3.947229262972941
0.7115 -1.091915849683091 0.9470727988579904 3.9457881152606786
0.7125 -1.0883622476147965 0.9475934187565692 3.944469991417158
0.7135 -1.0848054632810846 0.9480855167289729 3.9432667771095335
0.7145 -1.0812454857753901 0.9485508875304367 3.942170595471682
0.7155 -1.0776823051224533 0.9489912685417641 3.9411738559467713
0.7165 -1.0741159123060375 0.9494083295846978 3.940269291735864
0.7175 -1.07054629930815 0.9498036653095725 3.9394499868390964
0.7185 -1.066973459166784 0.9501787898893507 3.938709393810822
0.7195 -1.0633973860465837 0.9505351337422127 3.938041343424033
0.7205 -1.0598180753066164 0.9508740420058022 3.9374400474561533
0.7215 -1.0562355235469205 0.9511967744938686 3.936900095772406
0.7225 -1.0526497286226277 0.9515045068764006 3.9364164488041893
0.7235 -1.049060689627879 0.9517983328368904 3.935984426411486
0.7245 -1.0454684068651943 0.952079266976757 3.935599693996427
0.7255 -1.0418728818228653 0.9523482482594351 3.9352582466143713
0.7265 -1.0382741171796555 0.9526061438158636 3.934956391719374
0.7275 -1.0346721168440198 0.95285375296712 3.934690731085723
0.7285 -1.0310668860194094 0.9530918113543608 3.9344581423642024
0.7295 -1.0274584312752313 0.9533209950960231 3.934255760654933
0.7305 -1.0238467606000368 0.9535419249136633 3.9340809604034006
0.7315 -1.0202318834205766 0.9537551701800435 3.9339313378518126
0.7325 -1.0166138105839715 0.953961252848579 3.9338046942067533
0.7335 -1.0129925543141227 0.9541606512261863 3.9336990196228183
0.7345 -1.0093681281614677 0.9543538035561904 3.9336124780551636
0.7355 -1.0057405469642344 0.9545411113864362 3.9335433930043373
0.7365 -1.002109826830786 0.954722942709604 3.933490234161408
0.7375 -0.9984759851409982 0.9548996348752256 3.9334516049545245
0.7385 -0.994839040555393 0.9550714972827437 3.9334262309929375
0.7395 -0.991199013017847 0.9552388138698685 3.933412949396203
0.7405 -0.9875559237413802 0.9554018454103359 3.9334106989839936
0.7415 -0.9839097951743919 0.9555608316317438 3.9334185112875155
0.7425 -0.9802606509524988 0.9557159931602517 3.9334355023311636
0.7435 -0.9766085158454564 0.9558675332968807 3.9334608651260816
0.7445 -0.9729534157080594 0.9560156396308715 3.933493862816941
0.7455 -0.9692953774395973 0.9561604854984699 3.9335338224279375
0.7465 -0.9656344289509168 0.9563022312990116 3.9335801291609545
0.7475 -0.9619705991340034 0.9564410256826311 3.933632221205056
0.7485 -0.9583039178278314 0.9565770066243623 3.933689585020152
0.7495 -0.9546344157758873 0.9567103023979305 3.9337517510585482
0.7505 -0.9509621245741399 0.9568410324598916 3.933818289887776
0.7515 -0.9472870766115246 0.9569693082521282 3.933888808677427
0.7525 -0.9436093050071074 0.9570952339287467 3.933962948013566
0.7535 -0.9399288435484054 0.9572189070125102 3.9340403790066243
0.7545 -0.936245726634191 0.9573404189859352 3.9341208006623085
0.7555 -0.9325599892230917 0.9574598558225802 3.934203937489287
0.7565 -0.9288716667871441 0.9575772984644976 3.9342895373213613
0.7575 -0.9251807952679572 0.9576928232518619 3.9343773693349013
0.7585 -0.921487411032469 0.9578065023102564 3.934467222244148
0.7595 -0.9177915508256758 0.9579184038999975 3.9345589026577583
0.7605 -0.9140932517189257 0.9580285927304141 3.9346522335799823
0.7615 -0.9103925510537457 0.9581371302406748 3.934747053039471
0.7625 -0.9066894863821744 0.9582440748479709 3.9348432128295925
0.7635 -0.9029840954045183 0.9583494821640475 3.9349405773461315
0.7645 -0.8992764159044465 0.9584534051822559 3.935039022511689
0.7655 -0.8955664856797866 0.9585558944390355 3.935138434780378
0.7665 -0.8918543424664706 0.9586569981552537 3.9352387102201654
0.7675 -0.8881400238537808 0.9587567623633306 3.935339753672299
0.7685 -0.8844235671917082 0.9588552310252119 3.9354414779866507
0.7695 -0.8807050094953784 0.9589524461441439 3.935543803329359
0.7705 -0.8769843873555231 0.9590484478707276 3.935646656555986
0.7715 -0.8732617368660553 0.959143274602044 3.9357499706412056
0.7725 -0.8695370935786336 0.9592369630724241 3.935853684156443
0.7735 -0.8658104924895298 0.9593295484359573 3.9359577407899864
0.7745 -0.8620819680573988 0.9594210643432243 3.9360620889085784
0.7755 -0.8583515542439233 0.9595115430168825 3.936166681163398
0.7765 -0.8546192845650193 0.959601015331327 3.9362714741448337
0.7775 -0.8508851921396073 0.9596895109000989 3.9363764280883218
0.7785 -0.847149309725801 0.9597770581713706 3.9364815066283096
0.7795 -0.843411669739332 0.9598636845277867 3.9365866765912307
0.7805 -0.8396723042540984 0.959949416383644 3.93669190781309
0.7815 -0.8359312449881613 0.9600342792709464 3.9367971729653566
0.7825 -0.8321885232795843 0.9601182979067608 3.9369024473744743
0.7835 -0.828444170055655 0.9602014962370615 3.9370077088249817
0.7845 -0.8246982157972469 0.9602838974559393 3.937112937342576
0.7855 -0.8209506904986746 0.9603655240025837 3.937218114959475
0.7865 -0.8172016236229738 0.9604463975411371 3.9373232254687283
0.7875 -0.8134510440531258 0.960526538930005 3.9374282541770254
0.7885 -0.8096989800406821 0.9606059681877148 3.9375331876662774
0.7895 -0.8059454591540277 0.9606847044621811 3.9376380135740754
0.7905 -0.8021905082287083 0.9607627660095182 3.9377427204019786
0.7915 -0.798434153322096 0.960840170187188 3.9378472973584944
0.7925 -0.794676419674605 0.9609169334643074 3.937951734240584
0.7935 -0.7909173316800068 0.9609930714493574 3.9380560213531313
0.7945 -0.7871569128681235 0.9610685989326193 3.9381601494613134
0.7955 -0.7833951859036921 0.9611435299381657 3.938264109766603
0.7965 -0.7796321726046733 0.9612178777787846 3.9383678938950655
0.7975 -0.7758678939812641 0.9612916551074473 3.9384714938869037
0.7985 -0.77210237029341 0.9613648739608163 3.93857490217923
0.7995 -0.7683356211205904 0.9614375457931661 3.93867811157904
0.8005 -0.7645676654344262 0.961509681502089 3.9387811152281484
0.8015 -0.7607985216635552 0.9615812914494086 3.938883906565362
0.8025 -0.7570282077418974 0.9616523854811753 3.9389864792917724
0.8035 -0.7532567411355862 0.9617229729494768 3.939088827343404
0.8045 -0.7494841388491937 0.9617930627366856 3.939190944871876
0.8055 -0.7457104174168361 0.9618626632806097 3.9392928262302562
0.8065 -0.7419355928866144 0.9619317825977552 3.939394465959305
0.8075 -0.7381596808070802 0.962000428301959 3.939495858769362
0.8085 -0.7343826962220523 0.9620686076170117 3.939596999515385
0.8095 -0.7306046536763509 0.9621363273837876 3.939697883165793
0.8105 -0.7268255672313109 0.9622035940641458 3.9397985047686
0.8115 -0.7230454504864342 0.9622704137447173 3.939898859419854
0.8125 -0.7192643166028778 0.9623367921434333 3.939998942238781
0.8135 -0.7154821783254091 0.9624027346204455 3.9400987483523204
0.8145 -0.7116990480012478 0.9624682461935903 3.94019827288894
0.8155 -0.7079149375959245 0.9625333315571941 3.9402975109798537
0.8165 -0.7041298587072253 0.9625979951024215 3.9403964577644675
0.8175 -0.7003438225784674 0.9626622409374389 3.9404951083971334
0.8185 -0.6965568401118207 0.9627260729062298 3.9405934580531925
0.8195 -0.6927689218818355 0.9627894946055625 3.9406915019333764
0.8205 -0.6889800781490845 0.9628525094000435 3.9407892352664198
0.8215 -0.6851903188739843 0.9629151204353408 3.9408866533099203
0.8225 -0.6813996537312155 0.9629773306495955 3.9409837513493646
0.8235 -0.6776080921252936 0.9630391427830188 3.941080524695312
0.8245 -0.6738156432075522 0.9631005593859013 3.9411769686789166
0.8255 -0.6700223158940023 0.9631615828256845 3.9412730786469674
0.8265 -0.6662281188826258 0.9632222152942521 3.941368849958133
0.8275 -0.6624330606681721 0.9632824588167729 3.941464277982625
0.8285 -0.6586371495528245 0.963342315263133 3.9415593581068435
0.8295 -0.6548403936522896 0.9634017863621209 3.9416540857433793
0.8305 -0.6510428008984773 0.963460873717402 3.941748456344529
0.8315 -0.6472443790415203 0.9635195788232771 3.941842465416214
0.8325 -0.6434451356544921 0.9635779030778405 3.941936108528166
0.8335 -0.6396450781435928 0.9636358477915757 3.9420293813172975
0.8345 -0.6358442137648043 0.963693414190646 3.942122279482957
0.8355 -0.6320425496456749 0.9637506034157572 3.9422147987754403
0.8365 -0.6282400928088128 0.9638074165188971 3.9423069349815387
0.8375 -0.6244368501927202 0.963863854460959 3.942398683911985
0.8385 -0.6206328286660681 0.963919918112964 3.942490041395261
0.8395 -0.6168280350333403 0.9639756082624668 3.9425810032802766
0.8405 -0.6130224760322825 0.964030925625076 3.9426715654477795
0.8415 -0.6092161583258644 0.9640858708594492 3.9427617238279273
0.8425 -0.6054090884927915 0.9641404445832404 3.942851474419679
0.8435 -0.601601273020652 0.964194647387327 3.94294081330772
0.8445 -0.597792718304543 0.9642484798463371 3.9430297366736413
0.8455 -0.5939834306522018 0.964301942524634 3.943118240799981
0.8465 -0.590173416294834 0.9643550359780235 3.9432063220675917
0.8475 -0.5863626814015644 0.9644077607522834 3.943293976948042
0.8485 -0.5825512320950664 0.9644601173798607 3.943381201993289
0.8495 -0.5787390744662254 0.9645121063759532 3.9434679938246155
0.8505 -0.5749262145864232 0.9645637282348289 3.9435543491221408
0.8515 -0.5711126585167188 0.9646149834268717 3.943640264615754
0.8525 -0.5672984123136213 0.9646658723966794 3.9437257370780276
0.8535 -0.5634834820313186 0.9647163955625606 3.9438107633195374
0.8545 -0.5596678737202387 0.9647665533177832 3.9438953401872876
0.8555 -0.5558515934219656 0.9648163460339019 3.943979464566691
0.8565 -0.5520346471609362 0.9648657740661993 3.9440631333872016
0.8575 -0.5482170409340086 0.9649148377608008 3.9441463436308117
0.8585 -0.5443987806996885 0.964963537462495 3.9442290923418373
0.8595 -0.5405798723692209 0.9650118735219079 3.9443113766358304
0.8605 -0.5367603218016833 0.9650598463006436 3.944393193705298
0.8615 -0.5329401348044814 0.9651074561733712 3.9444745408205217
0.8625 -0.5291193171394984 0.9651547035265073 3.94455541532497
0.8635 -0.5252978745338158 0.9652015887539622 3.9446358146260416
0.8645 -0.5214758126928049 0.9652481122511347 3.9447157361830434
0.8655 -0.5176531373128366 0.9652942744087147 3.944795177494945
0.8665 -0.5138298540909562 0.9653400756078245 3.944874136090477
0.8675 -0.5100059687296282 0.9653855162176149 3.944952609522323
0.8685 -0.5061814869358044 0.9654305965957647 3.945030595366125
0.8695 -0.5023564144148494 0.9654753170915842 3.9451080912238266
0.8705 -0.4985307568609112 0.9655196780508001 3.945185094729931
0.8715 -0.4947045199459686 0.9655636798207659 3.945261603558458
0.8725 -0.49087770930993946 0.9656073227547514 3.9453376154285174
0.8735 -0.4870503305538606 0.965650607214232 3.9454131281066616
0.8745 -0.4832223892373782 0.965693533568567 3.945488139405027
0.8755 -0.4793938908808186 0.9657361021920525 3.945562647175288
0.8765 -0.475564840971055 0.9657783134589617 3.9456366492993875
0.8775 -0.47173524496951685 0.965820167737685 3.9457101436788533
0.8785 -0.4679051083201742 0.9658616653853662 3.9457831282249876
0.8795 -0.4640744364552824 0.9659028067443899 3.9458556008521346
0.8805 -0.46024323479719553 0.9659435921417128 3.9459275594756757
0.8815 -0.4564115087555214 0.9659840218913943 3.9459990020152764
0.8825 -0.45257926372012436 0.9660240962998613 3.946069926402655
0.8835 -0.4487465050516693 0.9660638156727075 3.9461403305919474
0.8845 -0.44491323807220284 0.9661031803213419 3.946210212569828
0.8855 -0.44107946805845133 0.9661421905677147 3.9462795703625475
0.8865 -0.4372452002399294 0.9661808467457508 3.9463484020376143
0.8875 -0.4334104398027958 0.9662191491989248 3.946416705699228
0.8885 -0.42957519189887033 0.9662570982744052 3.9464844794781797
0.8895 -0.4257394616578155 0.9662946943151172 3.9465517215183397
0.8905 -0.4219032541995827 0.9663319376516449 3.94661842996295
0.8915 -0.4180665746440949 0.9663688285959705 3.9466846029439577
0.8925 -0.4142294281157982 0.9664053674385984 3.946750238576904
0.8935 -0.410391819741988 0.9664415544497493 3.9468153349625084
0.8945 -0.4065537546453723 0.9664773898843086 3.9468798901944018
0.8955 -0.40271523793269254 0.9665128739893201 3.946943902371024
0.8965 -0.39887627468204395 0.9665480070122796 3.9470073696088988
0.8975 -0.3950368699316542 0.9665827892084417 3.947070290054301
0.8985 -0.39119702867235334 0.9666172208457091 3.9471326618910196
0.8995 -0.3873567558449412 0.9666513022063796 3.9471944833429573
0.9005 -0.38351605634250324 0.9666850335857543 3.947255752671673
0.9015 -0.37967493501675265 0.9667184152882741 3.9473164681699044
0.9025 -0.37583339668688237 0.9667514476222425 3.947376628152792
0.9035 -0.37199144614920915 0.9667841308942503 3.947436230948665
0.9045 -0.3681490881861602 0.9668164654042628 3.9474952748909002
0.9055 -0.364306327573553 0.966848451441995 3.94755375831193
0.9065 -0.3604631690856067 0.9668800892848676 3.9476116795398104
0.9075 -0.35661961749754006 0.966911379197527 3.9476690368974086
0.9085 -0.3527756775858478 0.966942321432767 3.947725828703853
0.9095 -0.34893135412649406 0.9669729162335918 3.947782053277942
0.9105 -0.34508665189135823 0.9670031638361718 3.9478377089429184
0.9115 -0.34124157564335866 0.9670330644733883 3.947892794032293
0.9125 -0.3373961301307902 0.9670626183786736 3.947947306896121
0.9135 -0.3335503200815866 0.9670918257897841 3.9480012459071925
0.9145 -0.3297041501983311 0.9671206869520966 3.9480546094664755
0.9155 -0.325857625154829 0.9671492021210137 3.9481073960071296
0.9165 -0.32201074959493303 0.9671773715631325 3.9481596039964653
0.9175 -0.31816352813399934 0.9672051955559534 3.9482112319355473
0.9185 -0.31431596536291273 0.9672326743861245 3.9482622783564114
0.9195 -0.31046806585413256 0.9672598083464401 3.9483127418172748
0.9205 -0.3066198341688084 0.9672865977320342 3.9483626208964444
0.9215 -0.3027712748637195 0.9673130428363723 3.948411914185887
0.9225 -0.2989223924967613 0.9673391439476875 3.9484606202855597
0.9235 -0.2950731916299105 0.9673649013464757 3.948508737799409
0.9245 -0.29122367682902756 0.9673903153044573 3.9485562653338566
0.9255 -0.2873738526604458 0.9674153860851932 3.948603201498966
0.9265 -0.283523723684978 0.9674401139462453 3.9486495449121155
0.9275 -0.2796732944505147 0.9674644991424561 3.948695294203511
0.9285 -0.27582256948477213 0.9674885419296948 3.9487404480224697
0.9295 -0.27197155328983974 0.9675122425683224 3.9487850050432822
0.9305 -0.26812025033987175 0.9675356013256785 3.948828963969416
0.9315 -0.26426866508268515 0.967558618477064 3.948872323535328
0.9325 -0.260416801945175 0.9675812943050529 3.948915082505486
0.9335 -0.25656466534159705 0.9676036290973231 3.9489572396710675
0.9345 -0.2527122596830168 0.9676256231435749 3.9489987938450875
0.9355 -0.24885958938583877 0.9676472767323031 3.9490397438573646
0.9365 -0.24500665887740816 0.9676685901482381 3.949080088550515
0.9375 -0.24115347259722347 0.9676895636710582 3.94911982677807
0.9385 -0.23730003499323402 0.9677101975756235 3.9491589574050443
0.9395 -0.23344635051380647 0.9677304921335057 3.9491974793106768
0.9405 -0.22959242359692653 0.9677504476152019 3.9492353913922598
0.9415 -0.2257382586588623 0.9677700642921406 3.949272692568583
0.9425 -0.2218838600846144 0.9677893424375631 3.9493093817816094
0.9435 -0.21802923222200643 0.9678082823256275 3.9493454579952374
0.9445 -0.2141743793803569 0.9678268842285164 3.9493809201907597
0.9455 -0.21031930583349584 0.9678451484118524 3.9494157673596018
0.9465 -0.2064640158258192 0.9678630751292149 3.949449998494609
0.9475 -0.202608513579342 0.9678806646168382 3.9494836125815684
0.9485 -0.19875280329952846 0.9678979170895426 3.9495166085928233
0.9495 -0.19489688917807574 0.9679148327387271 3.9495489854842236
0.9505 -0.1910407753917417 0.9679314117327428 3.9495807421959146
0.9515 -0.1871844660974083 0.9679476542193882 3.949611877656639
0.9525 -0.1833279654246499 0.9679635603298211 3.9496423907903293
0.9535 -0.17947127746779584 0.9679791301828738 3.949672280523375
0.9545 -0.17561440627967617 0.9679943638887814 3.9497015457908886
0.9555 -0.17175735586889904 0.968009261551582 3.9497301855408593
0.9565 -0.16790013020169545 0.9680238232699554 3.949758198735672
0.9575 -0.1640427332083393 0.9680380491367433 3.949785584351602
0.9585 -0.16018516879317388 0.9680519392379057 3.949812341377273
0.9595 -0.15632744084659628 0.9680654936518439 3.9498384688127453
0.9605 -0.15246955325709657 0.9680787124500128 3.949863965670695
0.9615 -0.14861150992171998 0.9680915956994285 3.9498888309807474
0.9625 -0.1447533147539018 0.9681041434672545 3.949913063797128
0.9635 -0.14089497168844992 0.9681163558270862 3.9499366632090895
0.9645 -0.13703648468418161 0.9681282328661391 3.94995962835287
0.9655 -0.13317785772519766 0.9681397746923441 3.9499819584233893
0.9665 -0.12931909482191561 0.9681509814403073 3.950003652684174
0.9675 -0.1254602000126897 0.9681618532753966 3.950024710474243
0.9685 -0.12160117736629207 0.9681723903956359 3.950045131211323
0.9695 -0.11774203098489357 0.9681825930315232 3.950064914391741
0.9705 -0.11388276500658856 0.9681924614443236 3.9500840595877724
0.9715 -0.11002338360622776 0.9682019959236059 3.9501025664438196
0.9725 -0.10616389099337423 0.9682111967848496 3.9501204346726175
0.9735 -0.1023042914066056 0.9682200643677124 3.95013766405259
0.9745 -0.09844458910405485 0.9682285990352487 3.95015425442671
0.9755 -0.09458478835081673 0.968236801173942 3.950170205702701
0.9765 -0.09072489340447591 0.9682446711940469 3.9501855178537455
0.9775 -0.08686490850041784 0.9682522095295079 3.9502001909184488
0.9785 -0.08300483783861287 0.9682594166366348 3.9502142249988195
0.9795 -0.07914468557323211 0.9682662929908579 3.9502276202551045
0.9805 -0.07528445580590107 0.9682728390811617 3.950240376896813
0.9815 -0.07142415258269157 0.9682790554021767 3.950252495169938
0.9825 -0.0675637798943234 0.9682849424443066 3.950263975340934
0.9835 -0.06370334167860256 0.9682905006825999 3.9502748176786593
0.9845 -0.059842841823979344 0.9682957305652985 3.9502850224357804
0.9855 -0.0559822841732814 0.9683006325030664 3.950294589831312
0.9865 -0.05212167252707026 0.9683052068598519 3.9503035200357894
0.9875 -0.04826101064660115 0.9683094539461271 3.950311813160313
0.9885 -0.044400302256850814 0.9683133740149932 3.9503194692502888
0.9895 -0.04053955105039137 0.9683169672613325 3.950326488284089
0.9905 -0.03667876069294174 0.9683202338238998 3.950332870176537
0.9915 -0.032817934831166476 0.9683231737900118 3.9503386147866397
0.9925 -0.02895707710278946 0.9683257872023251 3.950343721928698
0.9935 -0.025096191148472936 0.9683280740670864 3.950348191385805
0.9945 -0.02123528062428489 0.9683300343632028 3.9503520229247275
0.9955 -0.0173743492131457 0.9683316680515276 3.9503552163111
0.9965 -0.013513400633519511 0.9683329750838007 3.9503577713240334
0.9975 -0.009652438643822177 0.9683339554107626 3.950359687769386
0.9985 -0.00579146704158312 0.9683346089890644 3.950360965491085
0.9995 -0.001930489657173791 0.9683349357866915 3.9503616043799945


==> figures/data/energy_spike/llf_lad_low.csv <==
0.002 0.0077644190159929845 0.9662820422036598 3.9691338995806076
0.006 0.023293248666772688 0.9662833905050009 3.9691103321790964
0.01 0.03882204779560654 0.9662860510866281 3.9690632436919877
0.014 0.05435077847901139 0.9662899520839844 3.9689927267318295
0.018 0.06987937753917883 0.9662949861646933 3.9688989202164593
0.022 0.08540774857296315 0.9663010110838514 3.968782009384875
0.026 0.10093575585731203 0.9663078504355812 3.9686422258610965
0.03 0.11646322036873898 0.9663152945943997 3.9684798477705976
0.034 0.131989917952199 0.9663231018490273 3.968295199928796
0.038 0.14751557950696456 0.9663309997210358 3.9680886541039353
0.042 0.16303989289956416 0.9663386864586154 3.967860629353282
0.046 0.17856250620379693 0.9663458326862525 3.9676115924164264
0.05 0.19408303180331565 0.9663520831809281 3.967342058133247
0.054 0.20960105088137762 0.9663570587310839 3.967052589831632
0.058 0.2251161178585216 0.9663603580194966 3.966743799607084
0.062 0.24062776441320835 0.9663615594579309 3.9664163483973116
0.066 0.2561355028188927 0.9663602228944115 3.9660709457477337
0.07 0.2716388284391399 0.9663558911166013 3.9657083491742644
0.074 0.28713722132722735 0.9663480910887664 3.9653293630607522
0.078 0.302630146968492 0.9663363348839098 3.964934837078013
0.082 0.3181170562766916 0.9663201203029306 3.964525664172738
0.086 0.3335973850075087 0.9662989312033269 3.964102778238019
0.09 0.34907055278307286 0.9662722375850475 3.963667151632317
0.094 0.3645359619326208 0.9662394954959086 3.963219792752655
0.098 0.37999299634810463 0.9662001468217729 3.962761743886452
0.102 0.39544102053198754 0.9661536190184918 3.962294079566927
0.106 0.4108793789801983 0.9660993248273259 3.9618179056448763
0.11 0.42630739599963474 0.9660366619980375 3.961334359272729
0.114 0.4417243760115256 0.9659650130281231 3.96084460998209
0.118 0.4571296043454069 0.9658837449142591 3.9603498620260074
0.122 0.4725223484896356 0.9657922089016966 3.9598513581507375
0.126 0.4879018597375348 0.9656897402059181 3.9593503849545377
0.13 0.5032673751538007 0.9655756576654002 3.9588482799794593
0.134 0.5186181197799222 0.9654492632641197 3.9583464406678397
0.138 0.5339533089939834 0.9653098414394445 3.9578463353038105
0.142 0.5492721509352566 0.9651566580689336 3.9573495160624135
0.146 0.5645738488988258 0.9649889590115901 3.9568576343153388
0.15 0.5798576036074171 0.9648059680665658 3.9563724584005953
0.154 0.5951226152862806 0.9646068842045308 3.955895894157558
0.158 0.6103680855068585 0.9643908779224087 3.955430008659823
0.162 0.625593218820264 0.9641570865698273 3.9549770577435015
0.166 0.6407972242554425 0.9639046084943694 3.954539518121799
0.17 0.65597931678782 0.9636324958492923 3.9541201250819986
0.174 0.6711387188767557 0.9633397458940836 3.9537219169534676
0.178 0.6862746621236739 0.9630252905834321 3.953348287682197
0.182 0.7013863890327465 0.9626879841733241 3.9530030489224215
0.186 0.7164731547864805 0.9623265884722293 3.952690503056601
0.19 0.731534228899962 0.9619397552445234 3.9524155285190323
0.194 0.7465688965968827 0.9615260051619207 3.9521836788024802
0.198 0.7615764597529432 0.9610837026309835 3.952001296671005
0.202 0.7765562372712348 0.9606110258225103 3.951875645468096
0.206 0.791507564794783 0.9601059312843765 3.9518150600223834
0.21 0.8064297937434501 0.9595661125933999 3.9518291204574147
0.214 0.8213222898054084 0.9589889525386104 3.9519288530718955
0.218 0.836184431209481 0.958371468288893 3.9521269631942393
0.222 0.8510156072979564 0.9577102488926144 3.9524381053469426
0.226 0.8658152180135035 0.9570013843581865 3.952879196015038
0.23 0.8805826748160831 0.9562403855913088 3.953469773629451
0.234 0.895317403229537 0.9554220947441082 3.9542324088310847
0.238 0.9100188467606949 0.954540586165219 3.9551931653660395
0.242 0.924686471501151 0.9535890591959332 3.9563821076847567
0.246 0.9393197704872489 0.9525597255908447 3.9578338450747688
0.25 0.9539182669464017 0.9514436964152339 3.959588093660044
0.254 0.9684815158528036 0.950230875942093 3.9616902268184284
0.258 0.9830091036057544 0.9489098733166212 3.9641917718573696
0.262 0.9975006459730615 0.9474679463711072 3.967150796989566
0.266 1.011955784633391 0.9458909955018953 3.97063211914629
0.27 1.0263741827320196 0.9441636282741381 3.974707251840366
0.274 1.0407555199134657 0.9422693166090221 3.979454005334758
0.278 1.0550994873626531 0.9401906673334879 3.9849556509321844
0.282 1.0694057834463093 0.9379098230997075 3.991299568955207
0.286 1.083674110510451 0.9354090041074773 3.9985753168823366
0.29 1.09790417318085 0.9326711918442748 4.006872080451255
0.294 1.1120956781411564 0.9296809444490283 4.0162755064630185
0.298 1.1262483349552865 0.9264253195323714 4.026863962004874
0.302 1.1403618572375747 0.922894864605128 4.0387043217377645
0.306 1.1544359634872772 0.9190846183131115 4.051847453102465
0.31 1.1684703771434628 0.9149950489562335 4.066323646424727
0.314 1.1824648257363086 0.9106328431023706 4.0821383153542286
0.318 1.1964190391997245 0.906011450490025 4.0992683582559275
0.322 1.2103327474858374 0.9011512963475125 4.1176596027102
0.326 1.224205677631213 0.8960795921726998 4.137225731637005
0.33 1.238037550407599 0.8908297115782388 4.15784899615108
0.334 1.251828076856134 0.8854401456451017 4.17938285813163
0.338 1.2655769545643571 0.8799531039397807 4.20165649493058
0.342 1.2792838641808137 0.8744128729695013 4.224480880758079
0.346 1.292948465429232 0.8688640709560584 4.247655978140586
0.35 1.3065703937765831 0.8633499428033419 4.270978473948931
0.354 1.3201492573404638 0.8579108188669289 4.294249487205196
0.358 1.333684633330105 0.8525828259424479 4.317281751305088
0.362 1.3471760694029848 0.8473969037155283 4.339905895748387
0.366 1.3606230747069976 0.8423781384201703 4.361975537954775
0.37 1.3740251260014662 0.837545430634092 4.383371005600243
0.374 1.3873816585313723 0.8329114737653694 4.40400145674778
0.378 1.400692064146221 0.8284830473504321 4.423805241826171
0.382 1.4139557295705685 0.824261661529099 4.4427484913078645
0.386 1.4271718714747574 0.8202444097310808 4.460821730877156
0.39 1.4403397767065542 0.8164251012382508 4.478035086255549
0.394 1.4534589751497462 0.8127953320318299 4.494412066867901
0.398 1.4665282574099359 0.8093458285672538 4.509983742246285
0.402 1.4795459649374212 0.8060681844300626 4.524784710003287
0.406 1.4925137178267043 0.8029531951674111 4.538843252874139
0.41 1.5054305990496855 0.7999917574864915 4.552179633014398
0.414 1.5182780555623254 0.7971901389495563 4.5648399889471785
0.418 1.5310848078859147 0.7945351497149352 4.576817224384413
0.422 1.5439316121537994 0.7919393188028336 4.587926554347794
0.426 1.5564688008491019 0.7896812357945312 4.598831586634455
0.43 1.5680566983780568 0.7879921825489568 4.6100751712227455
0.434 1.5816411628238372 0.7847625033000049 4.616931706845903
0.438 1.5924438944785917 0.7841441059103993 4.629291196920162
0.442 1.5343992372889317 0.8008980811280936 4.683271085415651
0.446 1.3873363911419672 0.8454448816015029 4.815936185877045
0.45 1.1618860807498559 0.92312608565149 5.055409463232794
0.454 0.8719071591213816 1.0447841547275518 5.431444175600509
0.458 0.5392612143819051 1.2312236793984257 5.96978211189956
0.462 0.20996277102188832 1.502379050899048 6.639343272331443
0.466 -0.03944370931423937 1.7986304779316147 7.209110310621434
0.47 -0.14424085409640697 1.9565263115215596 7.453829388464433
0.474 -0.11635870633646103 1.9514587439418556 7.444789395249795
0.478 -0.08818749557190866 1.9513294676206938 7.386583961980127
0.482 -0.08651956194119206 2.0004471022898533 7.2844709637447576
0.486 -0.06412673276387869 2.0197467124719872 7.18859894399838
0.49 -0.043328991844182 1.9596982864454564 7.391389538648783
0.494 -0.02823276188509673 1.8092581185108931 8.024022312205695
0.498 -0.009472598722065177 1.6650508669254804 8.704940646098358
0.502 0.009472598722064343 1.665050866925475 8.704940646098382
0.506 0.02823276188509682 1.8092581185108836 8.024022312205728
0.51 0.04332899184418273 1.959698286445447 7.39138953864881
0.514 0.06412673276387941 2.0197467124719823 7.18859894399839
0.518 0.08651956194119322 2.000447102289853 7.284470963744755
0.522 0.0881874955719101 1.9513294676206947 7.386583961980124
0.526 0.11635870633646075 1.951458743941855 7.444789395249797
0.53 0.14424085409640877 1.95652631152156 7.453829388464443
0.534 0.0394437093142451 1.7986304779316213 7.20911031062145
0.538 -0.20996277102187982 1.5023790508990573 6.639343272331459
0.542 -0.5392612143818963 1.231223679398436 5.96978211189955
0.546 -0.8719071591213735 1.0447841547275598 5.431444175600489
0.55 -1.1618860807498492 0.9231260856514948 5.055409463232773
0.554 -1.3873363911419625 0.8454448816015039 4.8159361858770335
0.558 -1.534399237288928 0.8008980811280937 4.683271085415638
0.562 -1.5924438944785897 0.7841441059104003 4.6292911969201445
0.566 -1.5816411628238374 0.7847625033000077 4.616931706845881
0.57 -1.568056698378061 0.7879921825489605 4.610075171222722
0.574 -1.556468800849106 0.7896812357945358 4.598831586634428
0.578 -1.5439316121538036 0.7919393188028407 4.58792655434775
0.582 -1.5310848078859187 0.7945351497149437 4.576817224384367
0.586 -1.518278055562329 0.7971901389495643 4.564839988947137
0.59 -1.5054305990496877 0.7999917574864993 4.552179633014363
0.594 -1.4925137178267076 0.8029531951674157 4.5388432528741225
0.598 -1.4795459649374203 0.806068184430065 4.524784710003281
0.602 -1.4665282574099308 0.8093458285672566 4.509983742246282
0.606 -1.4534589751497415 0.8127953320318331 4.494412066867905
0.61 -1.440339776706552 0.8164251012382514 4.47803508625557
0.614 -1.4271718714747559 0.8202444097310786 4.460821730877184
0.618 -1.4139557295705703 0.8242616615290957 4.44274849130789
0.622 -1.4006920641462242 0.8284830473504305 4.4238052418261775
0.626 -1.3873816585313752 0.8329114737653697 4.404001456747774
0.63 -1.3740251260014664 0.837545430634093 4.38337100560024
0.634 -1.3606230747069956 0.8423781384201703 4.361975537954771
0.638 -1.347176069402981 0.8473969037155279 4.339905895748385
0.642 -1.3336846333301022 0.8525828259424473 4.317281751305091
0.646 -1.3201492573404638 0.8579108188669277 4.294249487205195
0.65 -1.3065703937765838 0.863349942803343 4.270978473948928
0.654 -1.2929484654292334 0.8688640709560642 4.247655978140576
0.658 -1.2792838641808177 0.8744128729695088 4.224480880758055
0.662 -1.2655769545643603 0.8799531039397881 4.201656494930551
0.666 -1.2518280768561354 0.8854401456451081 4.179382858131601
0.67 -1.238037550407598 0.8908297115782443 4.157848996151058
0.674 -1.22420567763121 0.8960795921727052 4.137225731637
0.678 -1.2103327474858334 0.9011512963475166 4.1176596027102015
0.682 -1.1964190391997223 0.9060114504900274 4.099268358255928
0.686 -1.1824648257363086 0.9106328431023729 4.082138315354225
0.69 -1.1684703771434641 0.9149950489562354 4.066323646424721
0.694 -1.1544359634872767 0.9190846183131142 4.051847453102457
0.698 -1.1403618572375727 0.922894864605133 4.038704321737754
0.702 -1.1262483349552863 0.9264253195323764 4.026863962004864
0.706 -1.1120956781411564 0.9296809444490316 4.016275506463013
0.71 -1.09790417318085 0.9326711918442765 4.0068720804512505
0.714 -1.083674110510455 0.9354090041074756 3.9985753168823366
0.718 -1.0694057834463162 0.9379098230997055 3.9912995689552084
0.722 -1.0550994873626596 0.9401906673334872 3.984955650932188
0.726 -1.04075551991347 0.9422693166090207 3.979454005334768
0.73 -1.026374182732023 0.9441636282741358 3.9747072518403814
0.734 -1.0119557846333949 0.9458909955018943 3.9706321191463
0.738 -0.997500645973065 0.9474679463711075 3.967150796989576
0.742 -0.983009103605757 0.9489098733166202 3.9641917718573794
0.746 -0.9684815158528046 0.9502308759420898 3.961690226818442
0.75 -0.9539182669464014 0.9514436964152299 3.9595880936600554
0.754 -0.9393197704872486 0.9525597255908419 3.9578338450747763
0.758 -0.92468647150115 0.9535890591959312 3.956382107684756
0.762 -0.9100188467606921 0.9545405861652169 3.955193165366044
0.766 -0.8953174032295329 0.9554220947441046 3.9542324088310985
0.77 -0.8805826748160794 0.9562403855913049 3.95346977362947
0.774 -0.8658152180135003 0.9570013843581839 3.952879196015056
0.778 -0.8510156072979533 0.9577102488926128 3.9524381053469604
0.782 -0.8361844312094796 0.9583714682888946 3.9521269631942477
0.786 -0.8213222898054104 0.958988952538613 3.951928853071904
0.79 -0.8064297937434527 0.9595661125933993 3.951829120457431
0.794 -0.7915075647947849 0.9601059312843725 3.9518150600224065
0.798 -0.776556237271236 0.9606110258225048 3.9518756454681188
0.802 -0.7615764597529439 0.9610837026309786 3.9520012966710265
0.806 -0.7465688965968824 0.9615260051619174 3.952183678802493
0.81 -0.731534228899961 0.961939755244521 3.9524155285190385
0.814 -0.7164731547864788 0.9623265884722291 3.9526905030565986
0.818 -0.7013863890327448 0.9626879841733282 3.9530030489224064
0.822 -0.6862746621236745 0.9630252905834374 3.9533482876821817
0.826 -0.6711387188767556 0.9633397458940866 3.953721916953464
0.83 -0.6559793167878206 0.9636324958492907 3.9541201250820084
0.834 -0.6407972242554423 0.9639046084943659 3.9545395181218073
0.838 -0.6255932188202636 0.9641570865698251 3.9549770577435033
0.842 -0.6103680855068583 0.9643908779224082 3.955430008659821
0.846 -0.5951226152862791 0.9646068842045314 3.9558958941575595
0.85 -0.5798576036074156 0.9648059680665687 3.9563724584005953
0.854 -0.5645738488988259 0.9649889590115938 3.9568576343153388
0.858 -0.549272150935256 0.9651566580689369 3.9573495160624144
0.862 -0.5339533089939813 0.9653098414394484 3.9578463353038114
0.866 -0.5186181197799208 0.9654492632641241 3.9583464406678384
0.87 -0.5032673751537992 0.9655756576654035 3.9588482799794558
0.874 -0.4879018597375331 0.9656897402059191 3.9593503849545435
0.878 -0.4725223484896326 0.9657922089016949 3.9598513581507535
0.882 -0.45712960434540384 0.9658837449142561 3.960349862026025
0.886 -0.4417243760115243 0.9659650130281197 3.9608446099821144
0.89 -0.42630739599963324 0.9660366619980348 3.9613343592727484
0.894 -0.4108793789801961 0.9660993248273241 3.9618179056448883
0.898 -0.3954410205319847 0.9661536190184897 3.9622940795669352
0.902 -0.3799929963481029 0.9662001468217716 3.962761743886453
0.906 -0.36453596193262033 0.9662394954959093 3.963219792752648
0.91 -0.3490705527830739 0.9662722375850484 3.9636671516323103
0.914 -0.33359738500751107 0.9662989312033279 3.964102778238015
0.918 -0.3181170562766941 0.9663201203029311 3.9645256641727427
0.922 -0.30263014696849455 0.9663363348839097 3.9649348370780215
0.926 -0.287137221327229 0.9663480910887631 3.9653293630607687
0.93 -0.27163882843913933 0.9663558911165971 3.9657083491742804
0.934 -0.2561355028188913 0.9663602228944087 3.966070945747748
0.938 -0.24062776441320616 0.9663615594579302 3.9664163483973183
0.942 -0.22511611785851932 0.9663603580194974 3.9667437996070816
0.946 -0.2096010508813752 0.9663570587310866 3.9670525898316202
0.95 -0.19408303180331288 0.9663520831809291 3.9673420581332413
0.954 -0.17856250620379358 0.9663458326862514 3.96761159241643
0.958 -0.16303989289956114 0.9663386864586124 3.9678606293532948
0.962 -0.14751557950696262 0.9663309997210326 3.96808865410395
0.966 -0.13198991795219844 0.9663231018490237 3.9682951999288085
0.97 -0.11646322036874002 0.9663152945943951 3.9684798477706105
0.974 -0.10093575585731242 0.9663078504355759 3.9686422258611165
0.978 -0.08540774857296143 0.9663010110838459 3.968782009384902
0.982 -0.06987937753917507 0.9662949861646895 3.9688989202164793
0.986 -0.054350778479006136 0.9662899520839815 3.9689927267318454
0.99 -0.03882204779560086 0.966286051086627 3.969063243691997
0.994 -0.02329324866676762 0.9662833905050019 3.969110332179098
0.998 -0.007764419015988522 0.9662820422036605 3.9691338995806067


==> figures/data/energy_spike/llf_lad_mid.csv <==
0.001 0.003865479040177612 0.9680511732532744 3.9544136398437164
0.003 0.011596429414995326 0.968050219319093 3.954410407133133
0.005 0.019327356428731922 0.9680483101348047 3.954403941359803
0.007 0.027058243707087634 0.9680454431023628 3.9543942418731493
0.009 0.03478907372367739 0.9680416144081115 3.954381307829936
0.011 0.04251982743215737 0.968036819118663 3.9543651383465597
0.013 0.05025048398240286 0.9680310513018529 3.9543457326908666
0.015 0.05798102053361229 0.968024304166608 3.9543230905036135
0.017 0.06571141217009827 0.96801657021448 3.9542972120375817
0.019 0.0734416319187689 0.9680078413946183 3.954268098401101
0.021 0.08117165086078561 0.9679981092539172 3.954235751792368
0.023 0.088901438324289 0.9679873650747906 3.9542001757124576
0.025 0.096630962140625 0.9679755999948545 3.9541613751474984
0.027 0.10436018894349233 0.9679628051052417 3.95411935671482
0.029 0.11208908448910089 0.9679489715272024 3.9540741287725605
0.031 0.11981761397596112 0.9679340904693853 3.9540257014965716
0.033 0.1275457423452806 0.9679181532701857 3.953974086931878
0.035 0.13527343454698604 0.9679011514304047 3.953919299027249
0.037 0.14300065576154566 0.967883076640988 3.9538613536608067
0.039 0.15072737157331623 0.9678639208090997 3.953800268661901
0.041 0.15845354809615947 0.9678436760836225 3.953736063831158
0.043 0.1661791520557737 0.9678223348791132 3.953668760957156
0.045 0.17390415083507044 0.9677998898958385 3.953598383825877
0.047 0.18162851248895676 0.9677763341331251 3.9535249582184746
0.049 0.18935220573363426 0.967751660893834 3.9534485118939044
0.051 0.19707519991379155 0.9677258637789848 3.9533690745548147
0.053 0.20479746494983223 0.9676989366727998 3.9532866777973115
0.055 0.21251897126718192 0.9676708737192478 3.9532013550464176
0.057 0.22023968971087096 0.9676416692912801 3.953113141479301
0.059 0.2279595914504608 0.9676113179534671 3.953022073937478
0.061 0.23567864788206155 0.9675798144181088 3.952928190828286
0.063 0.2433968305346758 0.9675471534946921 3.95283153201549
0.065 0.2511141109867485 0.9675133300331383 3.9527321386998917
0.067 0.2588304607957402 0.9674783388627104 3.952630053293057
0.069 0.26654585143960163 0.9674421747302283 3.952525319290313
0.071 0.27426025426555 0.967404832242693 3.9524179811514792
0.073 0.28197364043995143 0.9673663058196915 3.952308084198235
0.075 0.2896859808940553 0.9673265896596087 3.952195674534782
0.077 0.297397246263738 0.96728567772081 3.952080798993961
0.079 0.30510740682597765 0.9672435637153571 3.9519635051049224
0.081 0.3128164324386901 0.9672002411096378 3.9518438410734307
0.083 0.32052429249204456 0.967155703124686 3.9517218557631466
0.085 0.32823095587736373 0.9671099427296628 3.951597598667358
0.087 0.3359363909746079 0.9670629526247921 3.9514711198654275
0.089 0.3436405656527488 0.9670147252141252 3.9513424699647204
0.091 0.35134344727157263 0.9669652525722483 3.9512117000350173
0.093 0.3590450026709181 0.9669145264110246 3.9510788615456285
0.095 0.36674519813534334 0.9668625380517395 3.950944006314221
0.097 0.3744439993284846 0.966809278404722 3.950807186471256
0.099 0.3821413711997605 0.9667547379539375 3.9506684544361033
0.101 0.3898372778736927 0.9666989067397947 3.950527862894239
0.103 0.3975316825360071 0.9666417743314674 3.9503854647617733
0.105 0.4052245473292389 0.9665833297812947 3.9502413131255167
0.107 0.41291583326429254 0.966523561557991 3.950095461153769
0.109 0.42060550014551523 0.9664624574611171 3.949947961982237
0.111 0.4282935064990595 0.966400004524169 3.9497988685877456
0.113 0.43597980949061726 0.9663361889159364 3.9496482336660534
0.115 0.4436643648207485 0.9662709958483031 3.949496109527716
0.117 0.4513471265931573 0.9662044094940182 3.9493425480184756
0.119 0.4590280471604619 0.9661364129120049 3.949187600460801
0.121 0.4667070769593583 0.9660669879729327 3.949031317605545
0.123 0.4743841643493851 0.9659961152761891 3.9488737495799455
0.125 0.48205925546560363 0.9659237740517557 3.948714945822127
0.127 0.4897322940871052 0.9658499420458253 3.948554955001134
0.129 0.49740322151404437 0.9657745953950346 3.9483938249314114
0.131 0.5050719764401973 0.9656977084982232 3.9482316024972843
0.133 0.51273849480884 0.9656192538948362 3.948068333603531
0.135 0.520402709647102 0.965539202155329 3.9479040631619693
0.137 0.5280645508851088 0.9654575217828898 3.947738835114467
0.139 0.5357239451761951 0.9653741791203387 3.947572692483695
0.141 0.5433808157387249 0.9652891382537423 3.947405677439671
0.143 0.5510350822360777 0.9652023609064282 3.947237831373487
0.145 0.5586866607002896 0.9651138063227016 3.947069194979268
0.147 0.5663354634908949 0.9650234311470596 3.9468998083562874
0.149 0.5739813992695093 0.9649311893086686 3.946729711149813
0.151 0.5816243729673062 0.9648370319200164 3.9465589427483403
0.153 0.5892642857283795 0.9647409071927446 3.9463875425454624
0.155 0.596901034824768 0.9646427603650612 3.946215550261127
0.157 0.6045345135533486 0.9645425336277959 3.94604300630529
0.159 0.6121646111351308 0.9644401660338419 3.945869952163823
0.161 0.6197912126398144 0.9643355933803667 3.945696430794472
0.163 0.6274141989527721 0.9642287480635273 3.9455224870383363
0.165 0.6350334467914887 0.9641195589175926 3.945348168072896
0.167 0.6426488287690515 0.9640079510592492 3.945173523947777
0.169 0.6502602134979895 0.963893845759187 3.9449986082475363
0.171 0.6578674657293995 0.963777160355684 3.9448234789148438
0.173 0.6654704465270879 0.9636578082111334 3.944648199245656
0.175 0.6730690134791455 0.9635356986970189 3.9444728390442374
0.177 0.6806630209456693 0.9634107371811911 3.944297475908359
0.179 0.6882523203303026 0.9632828249869592 3.944122196609249
0.181 0.695836760348841 0.9631518592967043 3.943947098538157
0.183 0.7034161872574856 0.9630177329809847 3.943772291207021
0.185 0.7109904450034711 0.9628803343436496 3.943597897808697
0.187 0.7185593752750903 0.9627395467812293 3.943424056857522
0.189 0.7261228174538344 0.9625952483600998 3.9432509239426503
0.191 0.7336806085007502 0.9624473113189039 3.943078673636355
0.193 0.7412325828323449 0.9622956015083491 3.9429075016110673
0.195 0.7487785722510337 0.9621399777865274 3.9427376270329937
0.197 0.7563184059890886 0.9619802913935545 3.942569295314843
0.199 0.7638519109066196 0.9618163853311638 3.942402781318939
0.201 0.7713789118600789 0.9616480937672441 3.942238393100018
0.203 0.7788992322348421 0.9614752414706544 3.9420764762611142
0.205 0.7864126946174994 0.9612976432598315 3.9419174189697452
0.207 0.7939191215712454 0.96111510342437 3.941761657652572
0.209 0.801418336469655 0.9609274150579789 3.9416096833649514
0.211 0.8089101643388924 0.9607343592286929 3.9414620488252146
0.213 0.8163944326558648 0.9605357039102562 3.941319376115654
0.215 0.823870972051416 0.9603312026062293 3.941182365081842
0.217 0.8313396168749702 0.9601205926124721 3.9410518025039294
0.219 0.8388002055905679 0.9599035928801799 3.9409285721615315
0.221 0.8462525809928528 0.95967990145652 3.9408136659611173
0.223 0.8536965902527326 0.9594491924900858 3.9407081963368342
0.225 0.8611320848227381 0.959211112791974 3.940613410169002
0.227 0.8685589202484012 0.9589652779396247 3.940530704488752
0.229 0.8759769559414345 0.9587112679007016 3.940461644253545
0.231 0.8833860549714037 0.9584486221402283 3.9404079824895932
0.233 0.8907860839245471 0.9581768341583873 3.940371683107561
0.235 0.8981769128630945 0.9578953453912958 3.940354946709861
0.237 0.9055584153989564 0.9576035383941782 3.9403602397230535
0.239 0.9129304688757172 0.9573007292166078 3.940390327207168
0.241 0.920292954635835 0.9569861588734727 3.940448309713845
0.243 0.9276457583374229 0.9566589838135617 3.9405376645848205
0.245 0.9349887702783174 0.9563182652901072 3.940662292097794
0.247 0.942321885685593 0.9559629575435684 3.940826566870786
0.249 0.9496450049380313 0.9555918947150333 3.9410353949194055
0.251 0.9569580337078075 0.9552037764187056 3.9412942767129087
0.253 0.9642608830323423 0.954797151917167 3.9416093764851183
0.255 0.9715534693490738 0.9543704028710709 3.9419875979201353
0.257 0.9788357145335673 0.9539217246864766 3.9424366661428687
0.259 0.9861075459675057 0.9534491065674342 3.942965215689633
0.261 0.993368896631351 0.9529503105021117 3.94358288378715
0.263 1.000619705182715 0.952422849563554 3.9443004077907573
0.265 1.0078599159667099 0.95186396608304 3.9451297249816095
0.267 1.015089478921726 0.9512706104501799 3.946084072071011
0.269 1.0223083493877339 0.9506394215132127 3.94717808071174
0.271 1.029516487869962 0.9499667098061401 3.9484278641127415
0.273 1.0367138598298729 0.9492484451234166 3.949851088565474
0.275 1.043900435553049 0.948480250287997 3.9514670224018555
0.277 1.0510761900915213 0.9476574032793041 3.9532965537033182
0.279 1.0582411032284835 0.9467748501476437 3.9553621670664874
0.281 1.0653951593980315 0.9458272312781322 3.9576878690274526
0.283 1.0725383475204007 0.9448089235287458 3.9602990515193057
0.285 1.0796706607630628 0.9437141005217969 3.9632222831861754
0.287 1.086792096273636 0.9425368128995802 3.966485019699262
0.289 1.0939026549274051 0.9412710896509374 3.9701152265650137
0.291 1.1010023410963747 0.9399110606626808 3.974140911337597
0.293 1.1080911624102738 0.938451099442376 3.978589566596251
0.295 1.115169129475243 0.9368859835199789 3.9834875303744517
0.297 1.1222362555485623 0.9352110684360293 3.988859276708839
0.299 1.1292925562107874 0.9334224695849082 3.994726655318276
0.301 1.136338049090976 0.9315172446571467 4.001108105749669
0.303 1.1433727536681215 0.9294935681726973 4.008017877162568
0.305 1.1503966911117387 0.9273508887566 4.015465289704329
0.307 1.157409884081834 0.9250900594939387 4.023454076549686
0.309 1.1644123564190372 0.9227134320069006 4.031981846586481
0.311 1.1714041327167257 0.9202249058989609 4.041039705997752
0.313 1.1783852378375377 0.9176299269510348 4.050612072383108
0.315 1.185355696466542 0.9149354299081672 4.0606767075566506
0.317 1.1923155327614015 0.912149724746349 4.071204984953803
0.319 1.1992647700899863 0.909282328743021 4.0821623951050565
0.321 1.2062034307891005 0.9063437502043836 4.093509278576205
0.323 1.2131315358743662 0.9033452330135178 4.105201761082491
0.325 1.22004910468044 0.9002984739596758 4.117192851342075
0.327 1.2269561544733707 0.8972153268424794 4.129433649959809
0.329 1.2338527001060893 0.8941075084244999 4.141874608520902
0.331 1.2407387537649142 0.8909863213033166 4.154466773217642
0.333 1.247614324801345 0.887862407634656 4.167162947470793
0.335 1.2544794196029267 0.884745545401516 4.179918713420226
0.337 1.2613340414580663 0.8816444957459718 4.192693262620418
0.339 1.268178190404628 0.8785669060342317 4.205450001028785
0.341 1.2750118630853604 0.8755192691773003 4.218156911143947
0.343 1.281835052634961 0.8725069356899093 4.230786673197369
0.345 1.288647748595948 0.8695341714417048 4.243316565566271
0.347 1.29544993683541 0.8666042513871497 4.2557281799359945
0.349 1.3022415994420453 0.8637195780169182 4.2680069973574
0.351 1.3090227146211943 0.8608818129940771 4.280141876026585
0.353 1.3157932566393284 0.8580920114025153 4.292124500090423
0.355 1.3225531958609957 0.8553507500314886 4.303948831811567
0.357 1.3293024988668787 0.8526582437528635 4.315610598696581
0.359 1.3360411285800549 0.8500144468006061 4.327106835006996
0.361 1.3427690443099147 0.8474191381165624 4.338435485897971
0.363 1.3494862016699922 0.8448719914970485 4.3495950743333776
0.365 1.3561925524076186 0.8423726319119498 4.360584427067933
0.367 1.362888044242522 0.8399206791903683 4.3714024562724365
0.369 1.3695726208081682 0.8375157796131534 4.3820479964415835
0.371 1.3762462217297562 0.8351576252740522 4.392519699807017
0.373 1.3829087827989641 0.8328459607971535 4.402815995146904
0.375 1.3895602361614576 0.8305805774080631 4.41293511286363
0.377 1.3962005104343806 0.8283612954859815 4.4228751730495
0.379 1.4028295307063063 0.8261879383347484 4.432634324117624
0.381 1.4094472184223035 0.8240603015421518 4.44221090989346
0.383 1.416053491208921 0.8219781234006912 4.451603635884526
0.385 1.422648262733049 0.8199410619875208 4.460811703453721
0.387 1.4292314426910404 0.8179486834519201 4.469834885242401
0.389 1.4358029369686 0.816000463975579 4.478673526028915
0.391 1.442362647911424 0.8140958051928917 4.4873284680279335
0.393 1.448910474560617 0.8122340601969356 4.495800914914296
0.395 1.4554463127067596 0.8104145652309542 4.504092260810941
0.397 1.4619700547211196 0.8086366712454609 4.5122039162145535
0.399 1.4684815892664136 0.8068997698896926 4.5201371611831735
0.401 1.474980801066405 0.8052033100751717 4.527893047921442
0.403 1.4814675708646756 0.8035468035596853 4.535472362642098
0.405 1.487941775566424 0.8019298204240238 4.542875643535077
0.407 1.4944032884359921 0.8003519772334037 4.550103240994904
0.409 1.5008519792151738 0.7988129216533693 4.557155400124171
0.411 1.5072877141445409 0.7973123172120766 4.564032344753872
0.413 1.5137103558616 0.7958498311315763 4.570734346549775
0.415 1.5201197628755256 0.7944251268163168 4.577261769850788
0.417 1.5265157900173856 0.7930378604745141 4.5836150889371075
0.419 1.5328982908998907 0.7916876813939274 4.5897948832962765
0.421 1.5392671070910477 0.7903742382165148 4.595801827999192
0.423 1.5456220685437916 0.7890971844658737 4.601636676089722
0.425 1.5519630782662608 0.7878561498442603 4.607300163957359
0.427 1.5582899514419555 0.7866507663977547 4.612793053084345
0.429 1.5646020995299361 0.7854809645547084 4.618116818272564
0.431 1.570900032269826 0.784346132253622 4.623271667220579
0.433 1.5771858426893302 0.783244142756381 4.628254238043836
0.435 1.583451512863538 0.7821808986165966 4.633080194386578
0.437 1.5896837465876683 0.7811585183916695 4.637756225241829
0.439 1.5959763852581166 0.7801271573447158 4.64216571445832
0.441 1.6022740031703973 0.7791612445304869 4.6464896843171815
0.443 1.607640311814427 0.7785473271273968 4.651406867788817
0.445 1.613916949681988 0.7776242311732499 4.655411751111746
0.447 1.6218343088482483 0.7759172882193152 4.657639673589754
0.449 1.5924933508042838 0.7845894921309254 4.68487875864832
0.451 1.4792674868006326 0.8164671936622812 4.774840809608491
0.453 1.2843175241602105 0.8767283981782166 4.955171010356769
0.455 1.0191455442445219 0.9739042433236278 5.258638576028019
0.457 0.7001969763882198 1.1227505397886606 5.71202228627195
0.459 0.358870426429584 1.3472718370327887 6.328359826500903
0.461 0.05789758009435191 1.6387212396223372 6.985787969689018
0.463 -0.12451313865037598 1.872633303106266 7.411198288135244
0.465 -0.15739481997820742 1.9246706940639682 7.506587224233888
0.467 -0.12185878350143368 1.8986728042882914 7.48079511847078
0.469 -0.12681760086808394 1.9075358239093279 7.507267388448077
0.471 -0.1219052104384925 1.9081024927978503 7.518360913932119
0.473 -0.10533800579837395 1.898524009833572 7.5113272735651595
0.475 -0.10132131631727621 1.9010146276681048 7.5198501960156605
0.477 -0.09309639691783597 1.901005557174708 7.51694282122402
0.479 -0.08276556518414373 1.9006693225492186 7.504683259570174
0.481 -0.07608279267267902 1.903754325551377 7.497497531145158
0.483 -0.06771537378644454 1.9034905370882345 7.494935735464103
0.485 -0.059018005559630576 1.9041749436803659 7.486965911646783
0.487 -0.051472226591559235 1.91708608311579 7.437185384166908
0.489 -0.04342575938104162 1.9465329434267051 7.322832241544185
0.491 -0.03532506494690479 1.9763055414960713 7.210447647224043
0.493 -0.027550817788813374 1.966896802784883 7.244586678001587
0.495 -0.019663676982100815 1.8884441375140586 7.544695388361829
0.497 -0.011784372259728554 1.7644037485238686 8.07420674222768
0.499 -0.003952022345002886 1.6690498535560518 8.535378544865337
0.501 0.003952022344997807 1.6690498535560498 8.53537854486535
0.503 0.01178437225972405 1.764403748523866 8.074206742227696
0.505 0.01966367698209645 1.8884441375140586 7.544695388361825
0.507 0.027550817788810026 1.966896802784884 7.244586678001576
0.509 0.03532506494690314 1.976305541496071 7.210447647224032
0.511 0.04342575938104112 1.9465329434267022 7.322832241544186
0.513 0.05147222659155972 1.9170860831157832 7.437185384166928
0.515 0.059018005559631395 1.9041749436803586 7.486965911646809
0.517 0.06771537378644416 1.903490537088231 7.494935735464116
0.519 0.07608279267267751 1.9037543255513822 7.497497531145145
0.521 0.08276556518414181 1.9006693225492282 7.5046832595701485
0.523 0.09309639691783382 1.9010055571747144 7.516942821224007
0.525 0.10132131631727562 1.9010146276681057 7.519850196015667
0.527 0.10533800579837391 1.8985240098335718 7.51132727356516
0.529 0.12190521043849292 1.9081024927978505 7.518360913932107
0.531 0.12681760086808633 1.907535823909333 7.507267388448048
0.533 0.12185878350143424 1.8986728042883023 7.480795118470723
0.535 0.15739481997820776 1.924670694063981 7.50658722423383
0.537 0.12451313865038063 1.8726333031062823 7.411198288135208
0.539 -0.05789758009434354 1.6387212396223498 6.985787969689029
0.541 -0.3588704264295744 1.3472718370328018 6.3283598265009156
0.543 -0.700196976388211 1.1227505397886761 5.712022286271926
0.545 -1.019145544244514 0.9739042433236417 5.258638576027974
0.547 -1.2843175241602047 0.8767283981782246 4.955171010356737
0.549 -1.4792674868006295 0.8164671936622842 4.774840809608478
0.551 -1.5924933508042833 0.7845894921309254 4.684878758648337
0.553 -1.6218343088482463 0.775917288219313 4.657639673589798
0.555 -1.6139169496819836 0.7776242311732484 4.655411751111792
0.557 -1.6076403118144225 0.7785473271273946 4.651406867788859
0.559 -1.6022740031703933 0.7791612445304819 4.646489684317213
0.561 -1.595976385258113 0.7801271573447092 4.642165714458345
0.563 -1.5896837465876632 0.7811585183916636 4.6377562252418425
0.565 -1.5834515128635331 0.782180898616593 4.633080194386585
0.567 -1.5771858426893295 0.7832441427563784 4.628254238043844
0.569 -1.5709000322698288 0.7843461322536217 4.623271667220574
0.571 -1.564602099529942 0.7854809645547108 4.6181168182725365
0.573 -1.5582899514419595 0.7866507663977618 4.612793053084295
0.575 -1.5519630782662606 0.787856149844271 4.6073001639573015
0.577 -1.545622068543784 0.7890971844658873 4.601636676089654
0.579 -1.539267107091036 0.7903742382165303 4.595801827999121
0.581 -1.5328982908998794 0.7916876813939423 4.589794883296223
0.583 -1.5265157900173796 0.7930378604745227 4.58361508893708
0.585 -1.5201197628755265 0.7944251268163169 4.577261769850784
0.587 -1.5137103558616047 0.7958498311315728 4.570734346549776
0.589 -1.5072877141445478 0.797312317212074 4.564032344753873
0.591 -1.500851979215179 0.7988129216533686 4.5571554001241825
0.593 -1.494403288435997 0.8003519772334038 4.55010324099492
0.595 -1.4879417755664288 0.8019298204240242 4.542875643535075
0.597 -1.4814675708646818 0.8035468035596864 4.535472362642073
0.599 -1.4749808010664114 0.8052033100751727 4.52789304792141
0.601 -1.4684815892664176 0.8068997698896927 4.520137161183138
0.603 -1.461970054721119 0.8086366712454631 4.512203916214513
0.605 -1.4554463127067572 0.8104145652309582 4.504092260810897
0.607 -1.4489104745606132 0.812234060196938 4.495800914914264
0.609 -1.4423626479114209 0.8140958051928945 4.487328468027898
0.611 -1.4358029369686 0.8160004639755836 4.478673526028872
0.613 -1.4292314426910437 0.8179486834519237 4.4698348852423635
0.615 -1.4226482627330526 0.8199410619875213 4.460811703453705
0.617 -1.4160534912089233 0.8219781234006883 4.451603635884544
0.619 -1.4094472184223061 0.8240603015421482 4.442210909893497
0.621 -1.4028295307063083 0.8261879383347476 4.43263432411766
0.623 -1.3962005104343842 0.8283612954859815 4.422875173049529
0.625 -1.3895602361614598 0.8305805774080613 4.412935112863651
0.627 -1.3829087827989675 0.8328459607971506 4.402815995146911
0.629 -1.376246221729759 0.8351576252740515 4.392519699807025
0.631 -1.3695726208081733 0.8375157796131557 4.382047996441588
0.633 -1.3628880442425262 0.8399206791903735 4.371402456272436
0.635 -1.3561925524076222 0.8423726319119546 4.36058442706794
0.637 -1.3494862016699942 0.8448719914970529 4.349595074333383
0.639 -1.3427690443099178 0.847419138116566 4.338435485897967
0.641 -1.3360411285800597 0.850014446800607 4.32710683500699
0.643 -1.3293024988668827 0.8526582437528609 4.315610598696587
0.645 -1.3225531958609986 0.8553507500314849 4.303948831811576
0.647 -1.3157932566393307 0.8580920114025107 4.292124500090436
0.649 -1.3090227146211937 0.8608818129940706 4.280141876026606
0.651 -1.3022415994420402 0.8637195780169121 4.26800699735743
0.653 -1.2954499368354075 0.8666042513871407 4.255728179936027
0.655 -1.2886477485959482 0.8695341714416925 4.243316565566307
0.657 -1.2818350526349616 0.8725069356898985 4.230786673197402
0.659 -1.2750118630853648 0.8755192691772918 4.218156911143974
0.661 -1.2681781904046354 0.8785669060342248 4.205450001028814
0.663 -1.2613340414580754 0.8816444957459664 4.192693262620448
0.665 -1.2544794196029352 0.8847455454015115 4.179918713420253
0.667 -1.2476143248013514 0.887862407634652 4.167162947470828
0.669 -1.2407387537649197 0.8909863213033133 4.154466773217682
0.671 -1.2338527001060957 0.8941075084244984 4.141874608520934
0.673 -1.2269561544733785 0.8972153268424783 4.129433649959835
0.675 -1.2200491046804482 0.9002984739596744 4.117192851342101
0.677 -1.2131315358743715 0.9033452330135169 4.105201761082522
0.679 -1.2062034307891034 0.9063437502043816 4.093509278576237
0.681 -1.199264770089986 0.9092823287430185 4.082162395105078
0.683 -1.1923155327613977 0.9121497247463494 4.0712049849538126
0.685 -1.1853556964665386 0.9149354299081714 4.060676707556662
0.687 -1.178385237837537 0.9176299269510422 4.050612072383122
0.689 -1.171404132716725 0.9202249058989708 4.041039705997763
0.691 -1.1644123564190343 0.9227134320069116 4.031981846586478
0.693 -1.1574098840818312 0.9250900594939463 4.023454076549683
0.695 -1.1503966911117374 0.9273508887566032 4.015465289704323
0.697 -1.1433727536681235 0.9294935681726968 4.008017877162564
0.699 -1.1363380490909818 0.9315172446571411 4.001108105749674
0.701 -1.1292925562107965 0.9334224695848992 3.994726655318284
0.703 -1.1222362555485739 0.9352110684360198 3.9888592767088475
0.705 -1.1151691294752513 0.9368859835199712 3.9834875303744686
0.707 -1.1080911624102794 0.9384510994423704 3.978589566596275
0.709 -1.1010023410963752 0.9399110606626763 3.9741409113376296
0.711 -1.093902654927401 0.9412710896509333 3.9701152265650586
0.713 -1.0867920962736284 0.9425368128995774 3.966485019699302
0.715 -1.0796706607630564 0.9437141005217956 3.9632222831862003
0.717 -1.072538347520396 0.9448089235287457 3.9602990515193195
0.719 -1.065395159398029 0.9458272312781322 3.9576878690274566
0.721 -1.0582411032284855 0.9467748501476424 3.9553621670664856
0.723 -1.051076190091528 0.9476574032793016 3.9532965537033062
0.725 -1.0439004355530572 0.9484802502879928 3.951467022401841
0.727 -1.0367138598298784 0.9492484451234123 3.9498510885654565
0.729 -1.029516487869964 0.9499667098061374 3.9484278641127215
0.731 -1.0223083493877325 0.9506394215132118 3.94717808071173
0.733 -1.0150894789217217 0.9512706104501794 3.946084072071017
0.735 -1.0078599159667059 0.9518639660830366 3.9451297249816295
0.737 -1.0006197051827128 0.9524228495635474 3.9443004077907773
0.739 -0.9933688966313498 0.9529503105021031 3.943582883787172
0.741 -0.9861075459675064 0.953449106567424 3.9429652156896537
0.743 -0.9788357145335695 0.9539217246864653 3.9424366661428913
0.745 -0.9715534693490769 0.9543704028710597 3.941987597920158
0.747 -0.9642608830323468 0.954797151917155 3.941609376485147
0.749 -0.9569580337078114 0.9552037764186935 3.9412942767129335
0.751 -0.9496450049380324 0.9555918947150223 3.9410353949194272
0.753 -0.9423218856855935 0.9559629575435611 3.940826566870795
0.755 -0.9349887702783188 0.9563182652901038 3.9406622920977905
0.757 -0.9276457583374261 0.9566589838135618 3.940537664584809
0.759 -0.920292954635837 0.9569861588734754 3.940448309713825
0.761 -0.9129304688757166 0.9573007292166121 3.940390327207146
0.763 -0.9055584153989532 0.9576035383941836 3.9403602397230393
0.765 -0.8981769128630903 0.9578953453913025 3.9403549467098506
0.767 -0.8907860839245434 0.9581768341583957 3.9403716831075495
0.769 -0.8833860549714042 0.9584486221402366 3.940407982489575
0.771 -0.8759769559414377 0.9587112679007074 3.940461644253524
0.773 -0.8685589202484045 0.9589652779396283 3.9405307044887334
0.775 -0.8611320848227403 0.9592111127919759 3.9406134101689934
0.777 -0.8536965902527321 0.9594491924900848 3.940708196336842
0.779 -0.8462525809928523 0.9596799014565185 3.940813665961128
0.781 -0.838800205590569 0.9599035928801795 3.9409285721615452
0.783 -0.8313396168749713 0.9601205926124724 3.9410518025039476
0.785 -0.8238709720514152 0.9603312026062315 3.9411823650818554
0.787 -0.8163944326558624 0.9605357039102591 3.9413193761156684
0.789 -0.808910164338889 0.9607343592286945 3.941462048825231
0.791 -0.8014183364696512 0.9609274150579796 3.941609683364973
0.793 -0.7939191215712429 0.9611151034243713 3.9417616576525907
0.795 -0.7864126946174992 0.9612976432598335 3.9419174189697563
0.797 -0.7788992322348425 0.9614752414706561 3.942076476261124
0.799 -0.7713789118600781 0.9616480937672448 3.9422383931000313
0.801 -0.7638519109066173 0.9618163853311622 3.9424027813189624
0.803 -0.756318405989086 0.9619802913935505 3.942569295314865
0.805 -0.748778572251032 0.9621399777865243 3.9427376270330114
0.807 -0.7412325828323427 0.9622956015083479 3.9429075016110797
0.809 -0.7336806085007471 0.9624473113189029 3.9430786736363674
0.811 -0.7261228174538304 0.962595248360098 3.943250923942663
0.813 -0.7185593752750868 0.9627395467812261 3.9434240568575385
0.815 -0.7109904450034691 0.9628803343436443 3.9435978978087256
0.817 -0.7034161872574857 0.9630177329809767 3.9437722912070603
0.819 -0.6958367603488423 0.9631518592966943 3.9439470985382026
0.821 -0.688252320330306 0.9632828249869476 3.9441221966093014
0.823 -0.6806630209456729 0.9634107371811792 3.9442974759084084
0.825 -0.6730690134791464 0.9635356986970073 3.9444728390442747
0.827 -0.6654704465270889 0.9636578082111206 3.94464819924568
0.829 -0.6578674657294039 0.9637771603556705 3.944823478914863
0.831 -0.6502602134979957 0.9638938457591788 3.944998608247539
0.833 -0.6426488287690579 0.9640079510592462 3.9451735239477683
0.835 -0.635033446791494 0.9641195589175913 3.9453481680728855
0.837 -0.6274141989527756 0.9642287480635278 3.9455224870383185
0.839 -0.619791212639816 0.9643355933803688 3.945696430794448
0.841 -0.612164611135131 0.9644401660338445 3.945869952163801
0.843 -0.6045345135533472 0.9645425336278003 3.9460430063052674
0.845 -0.596901034824768 0.9646427603650647 3.94621555026111
0.847 -0.5892642857283816 0.9647409071927454 3.9463875425454535
0.849 -0.5816243729673114 0.9648370319200154 3.946558942748334
0.851 -0.5739813992695171 0.964931189308666 3.9467297111498123
0.853 -0.5663354634909021 0.9650234311470567 3.946899808356288
0.855 -0.5586866607002957 0.9651138063226976 3.947069194979277
0.857 -0.5510350822360821 0.9652023609064222 3.947237831373503
0.859 -0.5433808157387281 0.9652891382537354 3.9474056774396926
0.861 -0.5357239451761966 0.965374179120333 3.9475726924837082
0.863 -0.5280645508851085 0.9654575217828872 3.9477388351144738
0.865 -0.5204027096471011 0.9655392021553282 3.947904063161983
0.867 -0.5127384948088395 0.9656192538948349 3.9480683336035454
0.869 -0.5050719764401979 0.9656977084982192 3.948231602497301
0.871 -0.4974032215140453 0.9657745953950285 3.948393824931429
0.873 -0.4897322940871065 0.9658499420458186 3.94855495500115
0.875 -0.48205925546560513 0.9659237740517485 3.948714945822144
0.877 -0.47438416434938624 0.9659961152761828 3.94887374957996
0.879 -0.4667070769593586 0.9660669879729284 3.949031317605558
0.881 -0.4590280471604606 0.9661364129120045 3.949187600460806
0.883 -0.45134712659315585 0.9662044094940214 3.9493425480184743
0.885 -0.4436643648207488 0.9662709958483098 3.9494961095277046
0.887 -0.4359798094906197 0.9663361889159449 3.949648233666025
0.889 -0.4282935064990632 0.9664000045241741 3.949798868587712
0.891 -0.42060550014551834 0.9664624574611185 3.9499479619822107
0.893 -0.4129158332642929 0.966523561557989 3.950095461153761
0.895 -0.40522454732923496 0.9665833297812891 3.950241313125522
0.897 -0.3975316825359986 0.9666417743314595 3.950385464761786
0.899 -0.3898372778736832 0.9666989067397832 3.9505278628942615
0.901 -0.3821413711997516 0.9667547379539244 3.9506684544361312
0.903 -0.37444399932847966 0.9668092784047113 3.9508071864712755
0.905 -0.3667451981353426 0.9668625380517345 3.950944006314224
0.907 -0.3590450026709197 0.9669145264110232 3.9510788615456254
0.909 -0.3513434472715745 0.9669652525722466 3.951211700035014
0.911 -0.34364056565274986 0.9670147252141226 3.951342469964719
0.913 -0.33593639097461037 0.9670629526247874 3.9514711198654355
0.915 -0.3282309558773673 0.9671099427296557 3.951597598667375
0.917 -0.32052429249204667 0.9671557031246788 3.951721855763169
0.919 -0.3128164324386894 0.9672002411096333 3.9518438410734498
0.921 -0.3051074068259749 0.9672435637153584 3.951963505104925
0.923 -0.2973972462637355 0.9672856777208165 3.952080798993942
0.925 -0.2896859808940539 0.967326589659618 3.9521956745347486
0.927 -0.2819736404399509 0.9673663058197004 3.9523080841981977
0.929 -0.27426025426554906 0.9674048322427006 3.9524179811514433
0.931 -0.2665458514396001 0.9674421747302359 3.952525319290271
0.933 -0.25883046079573957 0.9674783388627161 3.9526300532930203
0.935 -0.25111411098674946 0.9675133300331421 3.952732138699861
0.937 -0.2433968305346792 0.9675471534946956 3.95283153201546
0.939 -0.2356786478820657 0.967579814418113 3.95292819082826
0.941 -0.227959591450464 0.9676113179534718 3.953022073937464
0.943 -0.22023968971087238 0.9676416692912848 3.9531131414792915
0.945 -0.21251897126718214 0.967670873719251 3.9532013550464096
0.947 -0.20479746494983253 0.9676989366728019 3.9532866777973052
0.949 -0.1970751999137923 0.9677258637789848 3.9533690745548213
0.951 -0.1893522057336347 0.9677516608938318 3.953448511893924
0.953 -0.18162851248895615 0.9677763341331221 3.9535249582184977
0.955 -0.17390415083506824 0.9677998898958368 3.9535983838258915
0.957 -0.16617915205577105 0.9678223348791132 3.9536687609571604
0.959 -0.15845354809615741 0.9678436760836227 3.953736063831154
0.961 -0.1507273715733149 0.9678639208090983 3.9538002686618956
0.963 -0.14300065576154394 0.9678830766409854 3.9538613536608067
0.965 -0.13527343454698423 0.9679011514304016 3.9539192990272563
0.967 -0.12754574234527846 0.967918153270182 3.9539740869318933
0.969 -0.1198176139759598 0.9679340904693833 3.9540257014965867
0.971 -0.11208908448910175 0.9679489715272034 3.9540741287725654
0.973 -0.10436018894349414 0.967962805105243 3.9541193567148154
0.975 -0.09663096214062684 0.9679755999948542 3.954161375147495
0.977 -0.08890143832428934 0.9679873650747898 3.9542001757124603
0.979 -0.08117165086078455 0.9679981092539189 3.95423575179236
0.981 -0.07344163191876697 0.9680078413946235 3.9542680984010796
0.983 -0.0657114121700961 0.9680165702144841 3.9542972120375603
0.985 -0.05798102053360995 0.968024304166611 3.9543230905035958
0.987 -0.050250483982399154 0.968031051301854 3.954345732690864
0.989 -0.04251982743215195 0.968036819118663 3.9543651383465677
0.991 -0.034789073723672154 0.9680416144081102 3.9543813078299532
0.993 -0.027058243707083235 0.9680454431023628 3.9543942418731604
0.995 -0.019327356428728487 0.9680483101348055 3.9544039413598093
0.997 -0.011596429414993349 0.9680502193190949 3.9544104071331327
0.999 -0.0038654790401773265 0.9680511732532753 3.954413639843716


==> figures/data/higr_igr_comparison/nc512_higr_2_t_0.125000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,1.000000000157188484e+00,-3.560720073787085197e-11,2.500000000550197665e+00,2.500000000157226232e+00
2.929687500000000000e-03,1.000000000180887305e+00,-1.121237934887522101e-10,2.500000000633148201e+00,2.500000000180929938e+00
4.882812500000000000e-03,1.000000000231755948e+00,-2.053141300941000723e-10,2.500000000811189338e+00,2.500000000231799469e+00
6.835937500000000000e-03,1.000000000317222693e+00,-3.289411900338750420e-10,2.500000001110312731e+00,2.500000000317255999e+00
8.789062500000000000e-03,1.000000000449704718e+00,-5.011115774892732105e-10,2.500000001574007591e+00,2.500000000449745574e+00
1.074218750000000000e-02,1.000000000648329390e+00,-7.468107721459393047e-10,2.500000002269199939e+00,2.500000000648376464e+00
1.269531250000000000e-02,1.000000000941543732e+00,-1.101350582436023976e-09,2.500000003295443918e+00,2.500000000941584588e+00
1.464843750000000000e-02,1.000000001370947356e+00,-1.615153494363349593e-09,2.500000004798356379e+00,2.500000001370987768e+00
1.660156250000000000e-02,1.000000001996815380e+00,-2.360470221678859798e-09,2.500000006988897905e+00,2.500000001996859567e+00
1.855468750000000000e-02,1.000000002905929275e+00,-3.440804961315734284e-09,2.500000010170804199e+00,2.500000002905980789e+00
2.050781250000000000e-02,1.000000004222612482e+00,-5.004107250240121384e-09,2.500000014779200086e+00,2.500000004222668881e+00
2.246093750000000000e-02,1.000000006124108998e+00,-7.261130437600664224e-09,2.500000021434432895e+00,2.500000006124160290e+00
2.441406250000000000e-02,1.000000008861815948e+00,-1.051076328947236442e-08,2.500000031016409885e+00,2.500000008861869905e+00
2.636718750000000000e-02,1.000000012790279946e+00,-1.517461474710937831e-08,2.500000044766039764e+00,2.500000012790339898e+00
2.832031250000000000e-02,1.000000018406189017e+00,-2.184358160956948630e-08,2.500000064421727508e+00,2.500000018406254298e+00
3.027343750000000000e-02,1.000000026399878283e+00,-3.133945787545864207e-08,2.500000092399646157e+00,2.500000026399949338e+00
3.222656250000000000e-02,1.000000037721689328e+00,-4.479447723108247341e-08,2.500000132025996358e+00,2.500000037721770596e+00
3.417968750000000000e-02,1.000000053664520827e+00,-6.375059112203844063e-08,2.500000187825901055e+00,2.500000053664594102e+00
3.613281250000000000e-02,1.000000075961132051e+00,-9.027712653378923345e-08,2.500000265864041005e+00,2.500000075961201329e+00
3.808593750000000000e-02,1.000000106888776052e+00,-1.270985268327709174e-07,2.500000374110794787e+00,2.500000106888835116e+00
4.003906250000000000e-02,1.000000149361620849e+00,-1.777099154917650719e-07,2.500000522765768896e+00,2.500000149361678581e+00
4.199218750000000000e-02,1.000000206968727490e+00,-2.464317657310343929e-07,2.500000724390683438e+00,2.500000206968791883e+00
4.394531250000000000e-02,1.000000283873867080e+00,-3.383066308769546717e-07,2.500000993558718854e+00,2.500000283873913265e+00
4.589843750000000000e-02,1.000000384420034694e+00,-4.586551948917829044e-07,2.500001345470402647e+00,2.500000384420062893e+00
4.785156250000000000e-02,1.000000512153480292e+00,-6.119591339050122600e-07,2.500001792537627665e+00,2.500000512153477406e+00
4.980468750000000000e-02,1.000000667761648199e+00,-7.994803808863281936e-07,2.500002337166459476e+00,2.500000667761573148e+00
5.175781250000000000e-02,1.000000845047875675e+00,-1.014591156482245813e-06,2.500002957668631787e+00,2.500000845047713582e+00
5.371093750000000000e-02,1.000001023441800641e+00,-1.234057882676309295e-06,2.500003582047847228e+00,2.500001023441536407e+00
5.566406250000000000e-02,1.000001154493053601e+00,-1.402289125636624611e-06,2.500004040727644483e+00,2.500001154492694333e+00
5.761718750000000000e-02,1.000001138074224638e+00,-1.403537771442644060e-06,2.500003983261682272e+00,2.500001138073840501e+00
5.957031250000000000e-02,1.000000781251000337e+00,-1.013799284702885604e-06,2.500002734379386915e+00,2.500000781250761861e+00
6.152343750000000000e-02,9.999997281393459003e-01,1.812981470496668526e-07,2.499999048487625330e+00,2.499999728139170152e+00
6.347656250000000000e-02,9.999973414106879677e-01,2.925313338941639823e-06,2.499990694946435887e+00,2.499997341408369156e+00
6.542968750000000000e-02,9.999925047501001529e-01,8.522562089901008803e-06,2.499973766701358180e+00,2.499992504733612009e+00
6.738281250000000000e-02,9.999832982386439584e-01,1.921884317955154778e-05,2.499941544218746259e+00,2.499983298158507061e+00
6.933593750000000000e-02,9.999664675001469494e-01,3.882436088135594648e-05,2.499882637807498753e+00,2.499966467179052021e+00
7.128906250000000000e-02,9.999365598977232317e-01,7.372791332929345509e-05,2.499777965237228283e+00,2.499936558750470716e+00
7.324218750000000000e-02,9.998845566750695912e-01,1.345037610206824079e-04,2.499595966937216751e+00,2.499884552877356558e+00
7.519531250000000000e-02,9.997957875754357460e-01,2.383629234589083466e-04,2.499285314734994934e+00,2.499795775688623767e+00
7.714843750000000000e-02,9.996467931027410714e-01,4.128457820546861559e-04,2.498763950234655695e+00,2.499646757519403018e+00
7.910156250000000000e-02,9.994006514762667770e-01,7.013333839545451889e-04,2.497902782684383816e+00,2.499400548926743681e+00
8.105468750000000000e-02,9.990007407252989857e-01,1.170432429136050593e-03,2.496503990278964746e+00,2.499000455389908115e+00
8.300781250000000000e-02,9.983648127230633218e-01,1.917061494563031656e-03,2.494280589161895101e+00,2.498364047708235169e+00
8.496093750000000000e-02,9.973839466441474233e-01,3.069916953377855619e-03,2.490853399883714125e+00,2.497381984537512256e+00
8.691406250000000000e-02,9.959313579233387559e-01,4.779512698224379005e-03,2.485782938642397077e+00,2.495926595208608934e+00
8.886718750000000000e-02,9.938816618653723012e-01,7.196069110025351927e-03,2.478638223844515487e+00,2.493870835589629298e+00
9.082031250000000000e-02,9.911343501466054473e-01,1.044243471653679214e-02,2.469080184845827031e+00,2.491111468020593023e+00
9.277343750000000000e-02,9.876318766007097238e-01,1.459306955857139244e-02,2.456925390091105221e+00,2.487587011317407004e+00
9.472656250000000000e-02,9.833658653856215404e-01,1.966651427135889321e-02,2.442166970125772441e+00,2.483284082759297462e+00
9.667968750000000000e-02,9.783714512200838431e-01,2.563135353421859899e-02,2.424952936360468492e+00,2.478232122174537810e+00
9.863281250000000000e-02,9.727145176529615744e-01,3.242030621530155726e-02,2.405539214813732229e+00,2.472491129309469571e+00
1.005859375000000000e-01,9.664774566231185693e-01,3.994612298305974529e-02,2.384237767099729233e+00,2.466137880645933755e+00
1.025390625000000000e-01,9.597472563429311210e-01,4.811500888918773117e-02,2.361373533426007754e+00,2.459254334332449332e+00
1.044921875000000000e-01,9.526073695166668021e-01,5.683591092065561762e-02,2.337255346136672518e+00,2.451919654616967925e+00
1.064453125000000000e-01,9.451331757127687805e-01,6.602583252655638835e-02,2.312160007603620393e+00,2.444205700522228408e+00
1.083984375000000000e-01,9.373901381749154549e-01,7.561213810780387234e-02,2.286326160187213574e+00,2.436175126961275694e+00
1.103515625000000000e-01,9.294336707612811388e-01,8.553291829576381566e-02,2.259954308203077744e+00,2.427881156598314938e+00
1.123046875000000000e-01,9.213099288179504853e-01,9.573628070412118496e-02,2.233210107853091486e+00,2.419368265546741448e+00
1.142578125000000000e-01,9.130569948665743230e-01,1.061791554161509860e-01,2.206228999994503059e+00,2.410673270271286306e+00
1.162109375000000000e-01,9.047061462439538460e-01,1.168259697551737170e-01,2.179121059637201263e+00,2.401826510132114567e+00
1.181640625000000000e-01,8.962830425556366221e-01,1.276473813099635035e-01,2.151975488559150662e+00,2.392852965225008788e+00
1.201171875000000000e-01,8.878087638709445395e-01,1.386191544468802772e-01,2.124864515591352365e+00,2.383773239430409419e+00
1.220703125000000000e-01,8.793006825305866858e-01,1.497212064532060516e-01,2.097846655678836214e+00,2.374604389390929882e+00
1.240234375000000000e-01,8.707731774767974997e-01,1.609368188687923529e-01,2.070969370584926583e+00,2.365360605955338258e+00
1.259765625000000000e-01,8.622382108402872891e-01,1.722519959950770951e-01,2.044271210775642444e+00,2.356053765635313990e+00
1.279296875000000000e-01,8.537057892707060613e-01,1.836549482982472725e-01,2.017783525867338668e+00,2.346693872746850928e+00
1.298828125000000000e-01,8.451843314611029445e-01,1.951356785889737655e-01,1.991531825497663277e+00,2.337289412222017138e+00
1.318359375000000000e-01,8.366809605660305849e-01,2.066856512837938198e-01,1.965536861281778513e+00,2.327847630679204194e+00
1.337890625000000000e-01,8.282017370805487833e-01,2.182975280365334059e-01,1.939815488247019326e+00,2.318374760473060903e+00
1.357421875000000000e-01,8.197518447968450417e-01,2.299649560445269081e-01,1.914381352811603598e+00,2.308876198713856631e+00
1.376953125000000000e-01,8.113357398620055783e-01,2.416823979994003058e-01,1.889245444543031116e+00,2.299356650816658743e+00
1.396484375000000000e-01,8.029572708300944939e-01,2.534449949291437965e-01,1.864416540916366660e+00,2.289820246133547954e+00
1.416015625000000000e-01,7.946197758758897223e-01,2.652484550282350195e-01,1.839901567842837649e+00,2.280270631586451824e+00
1.435546875000000000e-01,7.863261619756857224e-01,2.770889630566442108e-01,1.815705893673339233e+00,2.270711047922149284e+00
1.455078125000000000e-01,7.780789697992012144e-01,2.889631060660781681e-01,1.791833570448781998e+00,2.261144392198218611e+00
1.474609375000000000e-01,7.698804272267958382e-01,3.008678121254317328e-01,1.768287533105016074e+00,2.251573269313077663e+00
1.494140625000000000e-01,7.617324937715193034e-01,3.128002994387626967e-01,1.745069765001178830e+00,2.242000034784463747e+00
1.513671875000000000e-01,7.536368976901035577e-01,3.247580338017824197e-01,1.722181436319287773e+00,2.232426830503838389e+00
1.533203125000000000e-01,7.455951671881652087e-01,3.367386927762200388e-01,1.699623020491229042e+00,2.222855614829223114e+00
1.552734375000000000e-01,7.376086568311712721e-01,3.487401352963698242e-01,1.677394392731292649e+00,2.213288188095622999e+00
1.572265625000000000e-01,7.296785700444351486e-01,3.607603756806707085e-01,1.655494913914752342e+00,2.203726214401800387e+00
1.591796875000000000e-01,7.218059784102046628e-01,3.727975612250792881e-01,1.633923502399370342e+00,2.194171240363539610e+00
1.611328125000000000e-01,7.139918383313135219e-01,3.848499527103965701e-01,1.612678695877012736e+00,2.184624711389723029e+00
1.630859375000000000e-01,7.062370055243546441e-01,3.969159072791521026e-01,1.591758704949565617e+00,2.175087985935352464e+00
1.650390625000000000e-01,6.985422477210729841e-01,4.089938632325740842e-01,1.571161459811577066e+00,2.165562348105234847e+00
1.669921875000000000e-01,6.909082558905568217e-01,4.210823263717086151e-01,1.550884651175847395e+00,2.156049018919204308e+00
1.689453125000000000e-01,6.833356542435990999e-01,4.331798575645535720e-01,1.530925766385815567e+00,2.146549166501825923e+00
1.708984375000000000e-01,6.758250092395885478e-01,4.452850612637714312e-01,1.511282121502945275e+00,2.137063915421715254e+00
1.728515625000000000e-01,6.683768377852110643e-01,4.573965747324253983e-01,1.491950890036796817e+00,2.127594355377822932e+00
1.748046875000000000e-01,6.609916147899870253e-01,4.695130577580295395e-01,1.472929128889023609e+00,2.118141549409500168e+00
1.767578125000000000e-01,6.536697802256234979e-01,4.816331826498680413e-01,1.454213802007133793e+00,2.108706541792944922e+00
1.787109375000000000e-01,6.464117458237348401e-01,4.937556243223024666e-01,1.435801802187318899e+00,2.099290365778910150e+00
1.806640625000000000e-01,6.392179015383716578e-01,5.058790502666733468e-01,1.417689971422590567e+00,2.089894051323785806e+00
1.826171875000000000e-01,6.320886218965835468e-01,5.180021102076131090e-01,1.399875120164234765e+00,2.080518632969316162e+00
1.845703125000000000e-01,6.250242723613417262e-01,5.301234252247494227e-01,1.382354045848453339e+00,2.071165158035138898e+00
1.865234375000000000e-01,6.180252158369270443e-01,5.422415760969788723e-01,1.365123551036018235e+00,2.061834695303535803e+00
1.884765625000000000e-01,6.110918194581376195e-01,5.543550905926447614e-01,1.348180461522495044e+00,2.052528344399028981e+00
1.904296875000000000e-01,6.042244618218186591e-01,5.664624293820020862e-01,1.331521644799535053e+00,2.043247246097388725e+00
1.923828125000000000e-01,5.974235408438822725e-01,5.785619701857840358e-01,1.315144029287496963e+00,2.033992593842133711e+00
1.943359375000000000e-01,5.906894824588153625e-01,5.906519896908370981e-01,1.299044624818813443e+00,2.024765646804429942e+00
1.962890625000000000e-01,5.840227504239791090e-01,6.027306426545939733e-01,1.283220544934333684e+00,2.015567744898612901e+00
1.982421875000000000e-01,5.774238575513612748e-01,6.147959374770075591e-01,1.267669031668339663e+00,2.006400326265992184e+00
2.001953125000000000e-01,5.708933787690039230e-01,6.268457073302420302e-01,1.252387483649719080e+00,1.997264947871608021e+00
2.021484375000000000e-01,5.644319665192003566e-01,6.388775756884607082e-01,1.237373488548627165e+00,1.988163310032312392e+00
2.041015625000000000e-01,5.580403691385880105e-01,6.508889147729842728e-01,1.222624861165068300e+00,1.979097285923768323e+00
2.060546875000000000e-01,5.517194530468001457e-01,6.628767949952791838e-01,1.208139688807669421e+00,1.970068957416756028e+00
2.080078125000000000e-01,5.454702298092551915e-01,6.748379229066692186e-01,1.193916386074143521e+00,1.961080658994208914e+00
2.099609375000000000e-01,5.392938894537755434e-01,6.867685644025217639e-01,1.179953761753156805e+00,1.952135032031845574e+00
2.119140625000000000e-01,5.331918418331184073e-01,6.986644489182705087e-01,1.166251101364280451e+00,1.943235092430362076e+00
2.138671875000000000e-01,5.271657683654976667e-01,7.105206490153342935e-01,1.152808269893141890e+00,1.934384315520722319e+00
2.158203125000000000e-01,5.212176871887819196e-01,7.223314279851854591e-01,1.139625840630070996e+00,1.925586743397478928e+00
2.177734375000000000e-01,5.153500356741143040e-01,7.340900457747679964e-01,1.126705257761169587e+00,1.916847121454925862e+00
2.197265625000000000e-01,5.095657754084529367e-01,7.457885105110295676e-01,1.114049042576563675e+00,1.908171073009246044e+00
2.216796875000000000e-01,5.038685262180148117e-01,7.574172590234571345e-01,1.101661055930604594e+00,1.899565323594660349e+00
2.236328125000000000e-01,4.982627375938937786e-01,7.689647449045059480e-01,1.089546832956258093e+00,1.891037989913751050e+00
2.255859375000000000e-01,4.927539079765380636e-01,7.804169067833965912e-01,1.077714009946566520e+00,1.882598952523566682e+00
2.275390625000000000e-01,4.873488646261116553e-01,7.917564828495314844e-01,1.066172867497948928e+00,1.874260335994092364e+00
2.294921875000000000e-01,4.820561188911063333e-01,8.029621310358634467e-01,1.054937017746432337e+00,1.866037124940127523e+00
2.314453125000000000e-01,4.768863127808290470e-01,8.140073095713754592e-01,1.044024265236171978e+00,1.857947947668736166e+00
2.333984375000000000e-01,4.718527712012032804e-01,8.248588738983422264e-01,1.033457667435484728e+00,1.850016058350707038e+00
2.353515625000000000e-01,4.669721668610560816e-01,8.354753612221659242e-01,1.023266806027994580e+00,1.842270537977484857e+00
2.373046875000000000e-01,4.622652859111125445e-01,8.458049780450094257e-01,1.013489242679237901e+00,1.834747703413410091e+00
2.392578125000000000e-01,4.577578418677141769e-01,8.557834046949810425e-01,1.004172053776979823e+00,1.827492644310604764e+00
2.412109375000000000e-01,4.534812075788073327e-01,8.653317249098196884e-01,9.953731873738103086e-01,1.820560670495209532e+00
2.431640625000000000e-01,4.494727991234362952e-01,8.743551321852529590e-01,9.871621222218618374e-01,1.814018209030491269e+00
2.451171875000000000e-01,4.457756355435332773e-01,8.827436006392148649e-01,9.796189027564499163e-01,1.807942309941516390e+00
2.470703125000000000e-01,4.424363376678760451e-01,8.903763801233505193e-01,9.728301216572321497e-01,1.802417442501547340e+00
2.490234375000000000e-01,4.395006631139239395e-01,8.971326220135569240e-01,9.668801068013783695e-01,1.797527946740681282e+00
2.509765625000000000e-01,4.370059835615585087e-01,9.029097151880584038e-01,9.618361850990109208e-01,1.793345021900131675e+00
2.529296875000000000e-01,4.349714615141766494e-01,9.076476013679165566e-01,9.577295473145378546e-01,1.789909488206374411e+00
2.548828125000000000e-01,4.333891414182064472e-01,9.113512703779110824e-01,9.545380429616137086e-01,1.787215875266711773e+00
2.568359375000000000e-01,4.322209756417658699e-01,9.140990957232488778e-01,9.521807316263830590e-01,1.785206614538358494e+00
2.587890625000000000e-01,4.314047981736902626e-01,9.160293890333368605e-01,9.505300052458538485e-01,1.783781734878607805e+00
2.607421875000000000e-01,4.308665689040872548e-01,9.173113315698760983e-01,9.494358868331433943e-01,1.782819633064137044e+00
2.626953125000000000e-01,4.305327119727216933e-01,9.181151505648125211e-01,9.487503101309540110e-01,1.782198310396852392e+00
2.646484375000000000e-01,4.303384674885679662e-01,9.185916236251229217e-01,9.483434229345787392e-01,1.781809916792509663e+00
2.666015625000000000e-01,4.302316428946419413e-01,9.188626338605609956e-01,9.481107996830768769e-01,1.781567411939737555e+00
2.685546875000000000e-01,4.301728096216203001e-01,9.190203459550218001e-01,9.479736677682688573e-01,1.781405095960454821e+00
2.705078125000000000e-01,4.301334746187819857e-01,9.191313259551521231e-01,9.478751731371160005e-01,1.781275635874905783e+00
2.724609375000000000e-01,4.300933554760108524e-01,9.192428608238831789e-01,9.477749044900815045e-01,1.781145541329512749e+00
2.744140625000000000e-01,4.300375624503010030e-01,9.193895351705528851e-01,9.476432561339425131e-01,1.780990470211908372e+00
2.763671875000000000e-01,4.299543937511977054e-01,9.195983894278267901e-01,9.474570274778197909e-01,1.780791555541483717e+00
2.783203125000000000e-01,4.298341183702434898e-01,9.198917791777150299e-01,9.471970008823744624e-01,1.780533378817080514e+00
2.802734375000000000e-01,4.296688913362897155e-01,9.202875965200526531e-01,9.468477840564992754e-01,1.780203829788769010e+00
2.822265625000000000e-01,4.294535823310539069e-01,9.207973579749827442e-01,9.463994761544977097e-01,1.779795491434945864e+00
2.841796875000000000e-01,4.291870412786062960e-01,9.214232563043525115e-01,9.458502021377829250e-01,1.779307766588630768e+00
2.861328125000000000e-01,4.288732221615410567e-01,9.221555101400927823e-01,9.452083564293467521e-01,1.778748795069027722e+00
2.880859375000000000e-01,4.285215259481845451e-01,9.229714931989886351e-01,9.444932801540735223e-01,1.778136106271846817e+00
2.900390625000000000e-01,4.281461181320702636e-01,9.238372224224675744e-01,9.437338897107798719e-01,1.777495597140794636e+00
2.919921875000000000e-01,4.277643757651015122e-01,9.247108679291091704e-01,9.429655756774513176e-01,1.776859079956841114e+00
2.939453125000000000e-01,4.273947019204139552e-01,9.255477568897805263e-01,9.422258571096646662e-01,1.776260780498106095e+00
2.958984375000000000e-01,4.270541124391272758e-01,9.263059446344990011e-01,9.415496051085322504e-01,1.775733450454558326e+00
2.978515625000000000e-01,4.267560507459800534e-01,9.269512878498233910e-01,9.409647439959900606e-01,1.775304855468276877e+00
2.998046875000000000e-01,4.265087108625337242e-01,9.274613456124892741e-01,9.404889818556878556e-01,1.774995120435370000e+00
3.017578125000000000e-01,4.263141815389015488e-01,9.278273477281359094e-01,9.401281842723547832e-01,1.774815474694836359e+00
3.037109375000000000e-01,4.261685489744891919e-01,9.280538817519251582e-01,9.398766569992822451e-01,1.774768647211560468e+00
3.056640625000000000e-01,4.260628002285601901e-01,9.281566531942543330e-01,9.397190203615135573e-01,1.774850662692190273e+00
3.076171875000000000e-01,4.259842972210666767e-01,9.281588567169617443e-01,9.396332206135109555e-01,1.775053661529273574e+00
3.095703125000000000e-01,4.259184283894897338e-01,9.280870849777836940e-01,9.395939035933986716e-01,1.775369092111426017e+00
3.115234375000000000e-01,4.258500496578948025e-01,9.279676902840947594e-01,9.395753862407862922e-01,1.775790634480542751e+00
3.134765625000000000e-01,4.257644838463295889e-01,9.278241385694179222e-01,9.395537736178218857e-01,1.776316483904049948e+00
3.154296875000000000e-01,4.256480085173994787e-01,9.276755103308741424e-01,9.395080873209027406e-01,1.776950899220406610e+00
3.173828125000000000e-01,4.254879250566045990e-01,9.275359158953079275e-01,9.394205942868991688e-01,1.777705199616106180e+00
3.193359375000000000e-01,4.252722838762728053e-01,9.274146309792135057e-01,9.392764895905456601e-01,1.778598370033981135e+00
3.212890625000000000e-01,4.249893523760044367e-01,9.273167294837040275e-01,9.390631113202092539e-01,1.779657461554541520e+00
3.232421875000000000e-01,4.246269460924548822e-01,9.272439097751844495e-01,9.387689348761836250e-01,1.780918038104619461e+00
3.251953125000000000e-01,4.241716922851753724e-01,9.271953284038226828e-01,9.383824945201105772e-01,1.782424847232621623e+00
3.271484375000000000e-01,4.236082353832151259e-01,9.271683930290695042e-01,9.378912634519774860e-01,1.784232808226114519e+00
3.291015625000000000e-01,4.229183966582497067e-01,9.271594572688958147e-01,9.372805329450012435e-01,1.786408436274435463e+00
3.310546875000000000e-01,4.220803268023664012e-01,9.271642967670947755e-01,9.365323889038852379e-01,1.789031894021104518e+00
3.330078125000000000e-01,4.210675518474333856e-01,9.271785748855745357e-01,9.356246145019022631e-01,1.792199665538566133e+00
3.349609375000000000e-01,4.198479090121031154e-01,9.271982918992069944e-01,9.345295487068538964e-01,1.796028055288118708e+00
3.369140625000000000e-01,4.183824697931690650e-01,9.272199943917035503e-01,9.332131470706221954e-01,1.800657947930998315e+00
3.388671875000000000e-01,4.166244008586118541e-01,9.272409122738578535e-01,9.316342221480845565e-01,1.806261108801070492e+00
3.408203125000000000e-01,4.145178061267232317e-01,9.272590478758707677e-01,9.297440726278938250e-01,1.813048608481284463e+00
3.427734375000000000e-01,4.119967061241003869e-01,9.272731005143091121e-01,9.274869834554482217e-01,1.821282295203286328e+00
3.447265625000000000e-01,4.089843126803014983e-01,9.272823278851389794e-01,9.248020980719543482e-01,1.831290295983101002e+00
3.466796875000000000e-01,4.053928781388883573e-01,9.272864952671218131e-01,9.216275271228215882e-01,1.843488028047747251e+00
3.486328125000000000e-01,4.011246783634785373e-01,9.272858119512596975e-01,9.179085534597390961e-01,1.858407786572191522e+00
3.505859375000000000e-01,3.960749241975686230e-01,9.272807773788900310e-01,9.136123726346283558e-01,1.876740704121423908e+00
3.525390625000000000e-01,3.901377334490129245e-01,9.272720641480143300e-01,9.087508435891118452e-01,1.899391003114506482e+00
3.544921875000000000e-01,3.832167854380454930e-01,9.272604815085797592e-01,9.034119770933419780e-01,1.927537648904711354e+00
3.564453125000000000e-01,3.752421610408569475e-01,9.272469140456053305e-01,8.978054520721439058e-01,1.962709398551900852e+00
3.583984375000000000e-01,3.661937045841230365e-01,9.272321822700640981e-01,8.923336200450533440e-01,2.006900580307168891e+00
3.603515625000000000e-01,3.561302455979094006e-01,9.272169332521928986e-01,8.876774078964214665e-01,2.062698318715454171e+00
3.623046875000000000e-01,3.452235168089510808e-01,9.272016342377047415e-01,8.848057942295894929e-01,2.133142541529219116e+00
3.642578125000000000e-01,3.337900070771134264e-01,9.271866868722467014e-01,8.847326518332663259e-01,2.220729046794707173e+00
3.662109375000000000e-01,3.222982974471082507e-01,9.271724695497925994e-01,8.879270621202821623e-01,2.325160876187764014e+00
3.681640625000000000e-01,3.113184167999206164e-01,9.271592757687757702e-01,8.936364521242878833e-01,2.440677998913529212e+00
3.701171875000000000e-01,3.014042098638277656e-01,9.271471779592527218e-01,8.997492837805876054e-01,2.555390549995040672e+00
3.720703125000000000e-01,2.929545637532866564e-01,9.271357673613417338e-01,9.036490904795657642e-01,2.654814560548868663e+00
3.740234375000000000e-01,2.861260765202200407e-01,9.271242684736245021e-01,9.036530083666083346e-01,2.728453964129545106e+00
3.759765625000000000e-01,2.808354742797148917e-01,9.271123094661284370e-01,8.999247215052545990e-01,2.774686673993125297e+00
3.779296875000000000e-01,2.768360893904069364e-01,9.271005909518431620e-01,8.941379049741234875e-01,2.800088135151913349e+00
3.798828125000000000e-01,2.738237782414259525e-01,9.270904215005673077e-01,8.882873283173817747e-01,2.814262600828880689e+00
3.818359375000000000e-01,2.715261536897541350e-01,9.270824722813961749e-01,8.836547166925504682e-01,2.824659052619021615e+00
3.837890625000000000e-01,2.697465603622237751e-01,9.270763068395693196e-01,8.805353179200474667e-01,2.834570769731983297e+00
3.857421875000000000e-01,2.683630533080946234e-01,9.270711628043302177e-01,8.785778432293348539e-01,2.844110069068044755e+00
3.876953125000000000e-01,2.673037798942465848e-01,9.270667384626984919e-01,8.772568649614262970e-01,2.852145908925832973e+00
3.896484375000000000e-01,2.665205627569612878e-01,9.270631272982083892e-01,8.761660014977409316e-01,2.857700630049596402e+00
3.916015625000000000e-01,2.659709689651854614e-01,9.270604499290593381e-01,8.751041326766743067e-01,2.860503714064266845e+00
3.935546875000000000e-01,2.656102076392063971e-01,9.270587157603037420e-01,8.740459765988486396e-01,2.860990354254866919e+00
3.955078125000000000e-01,2.653909227285443651e-01,9.270579021661309316e-01,8.730677503440109621e-01,2.860024144899937948e+00
3.974609375000000000e-01,2.652677232097848670e-01,9.270580935019726576e-01,8.722652289677551574e-01,2.858526511665161696e+00
3.994140625000000000e-01,2.652026390796579647e-01,9.270594549829374031e-01,8.716939704149240242e-01,2.857178181464151923e+00
4.013671875000000000e-01,2.651683952200297734e-01,9.270620796262886154e-01,8.713501359979792804e-01,2.856303554008217116e+00
4.033203125000000000e-01,2.651484391307848965e-01,9.270660212985951665e-01,8.711860460200658851e-01,2.855928357914784055e+00
4.052734375000000000e-01,2.651346541735699613e-01,9.270714134502043846e-01,8.711384903510615008e-01,2.855914823476340736e+00
4.072265625000000000e-01,2.651243409203157819e-01,9.270784166879922905e-01,8.711510337037751128e-01,2.856083452732625982e+00
4.091796875000000000e-01,2.651175340805206337e-01,9.270871846433035302e-01,8.711841005618858880e-01,2.856284412179546983e+00
4.111328125000000000e-01,2.651150977853686252e-01,9.270979095871689779e-01,8.712157647647951197e-01,2.856424102065187931e+00
4.130859375000000000e-01,2.651176648276115655e-01,9.271107837047767308e-01,8.712381123177566078e-01,2.856464640442552660e+00
4.150390625000000000e-01,2.651252369354508143e-01,9.271259987691482518e-01,8.712522274029534941e-01,2.856409917182424429e+00
4.169921875000000000e-01,2.651372128685224316e-01,9.271438207973873302e-01,8.712634035205089056e-01,2.856287112605105261e+00
4.189453125000000000e-01,2.651526416302075750e-01,9.271646145058302091e-01,8.712775518036399713e-01,2.856129981191607214e+00
4.208984375000000000e-01,2.651705224990466014e-01,9.271888037707807229e-01,8.712991748216436516e-01,2.855967520667688220e+00
4.228515625000000000e-01,2.651900300500248386e-01,9.272168409439895953e-01,8.713307165182859748e-01,2.855818758397691948e+00
4.248046875000000000e-01,2.652106074119674473e-01,9.272492803649547977e-01,8.713727834584549248e-01,2.855692364437115938e+00
4.267578125000000000e-01,2.652319768071668693e-01,9.272867745104903525e-01,8.714248542851830148e-01,2.855589203595920722e+00
4.287109375000000000e-01,2.652541004683733328e-01,9.273299955389191496e-01,8.714860422827075404e-01,2.855505770756944006e+00
4.306640625000000000e-01,2.652770860099504802e-01,9.273796709790399495e-01,8.715555192755173319e-01,2.855436929856682404e+00
4.326171875000000000e-01,2.653011024724049594e-01,9.274365100234608361e-01,8.716326755937495729e-01,2.855377625671796427e+00
4.345703125000000000e-01,2.653263010374846131e-01,9.275010573163966487e-01,8.717169794061545574e-01,2.855323471024428184e+00
4.365234375000000000e-01,2.653527115787295276e-01,9.275735324199079201e-01,8.718074369951113178e-01,2.855270142407630996e+00
4.384765625000000000e-01,2.653801097387956665e-01,9.276534873671266057e-01,8.719016508832648782e-01,2.855211794510002843e+00
4.404296875000000000e-01,2.654077975809902568e-01,9.277392056674713672e-01,8.719943003951262650e-01,2.855138609853664633e+00
4.423828125000000000e-01,2.654342591151580000e-01,9.278264738156625224e-01,8.720748003074905164e-01,2.855033385010418812e+00
4.443359375000000000e-01,2.654565080501710694e-01,9.279066668936960527e-01,8.721232206186966263e-01,2.854866013011859494e+00
4.462890625000000000e-01,2.654690389073086632e-01,9.279631238808792038e-01,8.721037033406857653e-01,2.854585026202694387e+00
4.482421875000000000e-01,2.654617614015021276e-01,9.279659350730879996e-01,8.719525048284875179e-01,2.854102910163713425e+00
4.501953125000000000e-01,2.654169778393961066e-01,9.278616333289084750e-01,8.715597600816229473e-01,2.853274184105849987e+00
4.521484375000000000e-01,2.653043992682294627e-01,9.275514373041860994e-01,8.707385387017401168e-01,2.851859974645985396e+00
4.541015625000000000e-01,2.650684734776085349e-01,9.268880684445026663e-01,8.691628494819461093e-01,2.849451798023286742e+00
4.560546875000000000e-01,2.646218590469155973e-01,9.255474211150771513e-01,8.663002764990053173e-01,2.845410070672717229e+00
4.580078125000000000e-01,2.638160584248514517e-01,9.230893318717140472e-01,8.612896644103220645e-01,2.838688591971482822e+00
4.599609375000000000e-01,2.623033407451400567e-01,9.187473960127119366e-01,8.522792032861883360e-01,2.827163767074797107e+00
4.619140625000000000e-01,2.600130716980712520e-01,9.103228457821156416e-01,8.382694294398540524e-01,2.809607261779082599e+00
4.638671875000000000e-01,2.548928543926450851e-01,8.968264269786905274e-01,8.100251742004517252e-01,2.775755778833637333e+00
4.658203125000000000e-01,2.489076446389348884e-01,8.716842910146535006e-01,7.747617443865240094e-01,2.732730694444409192e+00
4.677734375000000000e-01,2.327916134592115660e-01,8.101158606752800750e-01,6.899791026974724240e-01,2.635790681602293350e+00
4.697265625000000000e-01,2.071789858670634588e-01,7.040205991430382726e-01,5.671766288416300039e-01,2.489794088148401752e+00
4.716796875000000000e-01,1.628062864643891883e-01,3.927527982972492393e-01,3.746292156701167553e-01,2.223946022995614946e+00
4.736328125000000000e-01,1.477776289868634463e-01,2.799548683883809619e-01,3.224225730293083236e-01,2.142621717760708311e+00
4.755859375000000000e-01,1.389994513838797574e-01,1.730787406808384221e-01,2.922069304597220141e-01,2.087238304758884944e+00
4.775390625000000000e-01,1.335085728932241533e-01,1.132551877926077921e-01,2.750698952068295622e-01,2.053902978296020088e+00
4.794921875000000000e-01,1.303898677120042260e-01,7.190145242950500559e-02,2.655735052835334065e-01,2.034179986060323575e+00
4.814453125000000000e-01,1.283161465665114409e-01,4.560953091989474600e-02,2.594735431634904721e-01,2.021102461368726289e+00
4.833984375000000000e-01,1.271371167074717978e-01,2.932071725653386321e-02,2.560619374817366678e-01,2.013631376410874196e+00
4.853515625000000000e-01,1.263329452143642784e-01,1.851467035001667927e-02,2.537626915666248983e-01,2.008510433365420678e+00
4.873046875000000000e-01,1.258557383615585556e-01,1.183601997972645245e-02,2.524086170791399741e-01,2.005469156302640332e+00
4.892578125000000000e-01,1.255423823666488858e-01,7.477854850503650938e-03,2.515236717834139490e-01,2.003468127518229114e+00
4.912109375000000000e-01,1.253492958610858410e-01,4.719668379008755583e-03,2.509800656696559162e-01,2.002234379147325605e+00
4.931640625000000000e-01,1.252271772936998095e-01,2.923823461574209283e-03,2.506369183706395054e-01,2.001453586351272573e+00
4.951171875000000000e-01,1.251531825129262587e-01,1.740843779459168381e-03,2.504292472116428359e-01,2.000980338994563734e+00
4.970703125000000000e-01,1.251109135026433339e-01,9.178567004477757247e-04,2.503107011662981662e-01,2.000709941746862786e+00
4.990234375000000000e-01,1.250918101694879214e-01,2.861865242145198427e-04,2.502571449288587546e-01,2.000587724065253425e+00
5.009765625000000000e-01,1.250918101694876994e-01,-2.861865242175169028e-04,2.502571449288566452e-01,2.000587724065240103e+00
5.029296875000000000e-01,1.251109135026433616e-01,-9.178567004502132280e-04,2.503107011662980552e-01,2.000709941746861453e+00
5.048828125000000000e-01,1.251531825129262865e-01,-1.740843779463024238e-03,2.504292472116430579e-01,2.000980338994565066e+00
5.068359375000000000e-01,1.252271772936995875e-01,-2.923823461579266869e-03,2.506369183706373960e-01,2.001453586351259251e+00
5.087890625000000000e-01,1.253492958610860075e-01,-4.719668379016922662e-03,2.509800656696564713e-01,2.002234379147327381e+00
5.107421875000000000e-01,1.255423823666483030e-01,-7.477854850511470204e-03,2.515236717834132274e-01,2.003468127518232667e+00
5.126953125000000000e-01,1.258557383615594438e-01,-1.183601997975734094e-02,2.524086170791426942e-01,2.005469156302646994e+00
5.146484375000000000e-01,1.263329452143601705e-01,-1.851467035001422637e-02,2.537626915666129634e-01,2.008510433365391368e+00
5.166015625000000000e-01,1.271371167074819009e-01,-2.932071725668531151e-02,2.560619374817655336e-01,2.013631376410936813e+00
5.185546875000000000e-01,1.283161465664832690e-01,-4.560953091970786771e-02,2.594735431634062062e-01,2.021102461368522007e+00
5.205078125000000000e-01,1.303898677120675087e-01,-7.190145243015942655e-02,2.655735052837225885e-01,2.034179986060738798e+00
5.224609375000000000e-01,1.335085728931107718e-01,-1.132551877917007954e-01,2.750698952064802305e-01,2.053902978295255810e+00
5.244140625000000000e-01,1.389994513839966639e-01,-1.730787406820055718e-01,2.922069304600904971e-01,2.087238304759566176e+00
5.263671875000000000e-01,1.477776289866897796e-01,-2.799548683890177303e-01,3.224225730288477476e-01,2.142621717759977340e+00
5.283203125000000000e-01,1.628062864646019625e-01,-3.927527982981522947e-01,3.746292156707052845e-01,2.223946022995867633e+00
5.302734375000000000e-01,2.071789858666502893e-01,-7.040205991428504229e-01,5.671766288403199407e-01,2.489794088147669893e+00
5.322265625000000000e-01,2.327916134587930119e-01,-8.101158606735198164e-01,6.899791026956646478e-01,2.635790681601283048e+00
5.341796875000000000e-01,2.489076446391876862e-01,-8.716842910159007252e-01,7.747617443880638888e-01,2.732730694446347197e+00
5.361328125000000000e-01,2.548928543925513823e-01,-8.968264269788609466e-01,8.100251742002777533e-01,2.775755778833970844e+00
5.380859375000000000e-01,2.600130716981551293e-01,-9.103228457819878550e-01,8.382694294401773494e-01,2.809607261779402343e+00
5.400390625000000000e-01,2.623033407451865195e-01,-9.187473960124616923e-01,8.522792032863654166e-01,2.827163767075126621e+00
5.419921875000000000e-01,2.638160584249394924e-01,-9.230893318712656281e-01,8.612896644108092303e-01,2.838688591972653885e+00
5.439453125000000000e-01,2.646218590470665877e-01,-9.255474211143298602e-01,8.663002764996422522e-01,2.845410070673947800e+00
5.458984375000000000e-01,2.650684734777725149e-01,-9.268880684437673656e-01,8.691628494823833151e-01,2.849451798023589166e+00
5.478515625000000000e-01,2.653043992683280505e-01,-9.275514373038281635e-01,8.707385387017140266e-01,2.851859974644999074e+00
5.498046875000000000e-01,2.654169778393905554e-01,-9.278616333290427010e-01,8.715597600812514667e-01,2.853274184104394262e+00
5.517578125000000000e-01,2.654617614013787263e-01,-9.279659350736906287e-01,8.719525048280778456e-01,2.854102910163137885e+00
5.537109375000000000e-01,2.654690389070848977e-01,-9.279631238818621952e-01,8.721037033402978533e-01,2.854585026203090514e+00
5.556640625000000000e-01,2.654565080499792229e-01,-9.279066668945180618e-01,8.721232206183844315e-01,2.854866013012294701e+00
5.576171875000000000e-01,2.654342591151147568e-01,-9.278264738158352731e-01,8.720748003073790500e-01,2.855033385010373959e+00
5.595703125000000000e-01,2.654077975810845147e-01,-9.277392056670278331e-01,8.719943003953145588e-01,2.855138609853619336e+00
5.615234375000000000e-01,2.653801097389559827e-01,-9.276534873663542236e-01,8.719016508837842405e-01,2.855211794510691625e+00
5.634765625000000000e-01,2.653527115788922863e-01,-9.275735324191012321e-01,8.718074369957935499e-01,2.855270142408935286e+00
5.654296875000000000e-01,2.653263010376587516e-01,-9.275010573155606508e-01,8.717169794068260202e-01,2.855323471025577931e+00
5.673828125000000000e-01,2.653011024726260603e-01,-9.274365100224649661e-01,8.716326755943675231e-01,2.855377625672311570e+00
5.693359375000000000e-01,2.652770860102042771e-01,-9.273796709779400516e-01,8.715555192761028636e-01,2.855436929856766337e+00
5.712890625000000000e-01,2.652541004685642911e-01,-9.273299955381343329e-01,8.714860422831050002e-01,2.855505770756804562e+00
5.732421875000000000e-01,2.652319768072347594e-01,-9.272867745102912895e-01,8.714248542852159884e-01,2.855589203595388259e+00
5.751953125000000000e-01,2.652106074119114920e-01,-9.272492803653480387e-01,8.713727834580338172e-01,2.855692364435856945e+00
5.771484375000000000e-01,2.651900300498042373e-01,-9.272168409451487792e-01,8.713307165173067581e-01,2.855818758395657575e+00
5.791015625000000000e-01,2.651705224986795617e-01,-9.271888037725686260e-01,8.712991748203728903e-01,2.855967520665786630e+00
5.810546875000000000e-01,2.651526416297708133e-01,-9.271646145078583645e-01,8.712775518024765686e-01,2.856129981190751899e+00
5.830078125000000000e-01,2.651372128681145357e-01,-9.271438207992388492e-01,8.712634035196302751e-01,2.856287112605129686e+00
5.849609375000000000e-01,2.651252369352292693e-01,-9.271259987701668814e-01,8.712522274025430447e-01,2.856409917182678004e+00
5.869140625000000000e-01,2.651176648276188930e-01,-9.271107837048154776e-01,8.712381123177590503e-01,2.856464640442434977e+00
5.888671875000000000e-01,2.651150977855146196e-01,-9.270979095866317410e-01,8.712157647650371484e-01,2.856424102064789139e+00
5.908203125000000000e-01,2.651175340807631620e-01,-9.270871846423175411e-01,8.711841005624998413e-01,2.856284412179770804e+00
5.927734375000000000e-01,2.651243409206314738e-01,-9.270784166866239406e-01,8.711510337047921881e-01,2.856083452733818806e+00
5.947265625000000000e-01,2.651346541738973661e-01,-9.270714134487558766e-01,8.711384903521190992e-01,2.855914823477615272e+00
5.966796875000000000e-01,2.651484391310563460e-01,-9.270660212974104475e-01,8.711860460207447865e-01,2.855928357915079374e+00
5.986328125000000000e-01,2.651683952201837058e-01,-9.270620796256257012e-01,8.713501359981461469e-01,2.856303554007553203e+00
6.005859375000000000e-01,2.652026390796565214e-01,-9.270594549828946596e-01,8.716939704147750323e-01,2.857178181463647881e+00
6.025390625000000000e-01,2.652677232096278814e-01,-9.270580935025112268e-01,8.722652289675191239e-01,2.858526511665719028e+00
6.044921875000000000e-01,2.653909227282833516e-01,-9.270579021670637410e-01,8.730677503437171971e-01,2.860024144901202270e+00
6.064453125000000000e-01,2.656102076389306177e-01,-9.270587157613319196e-01,8.740459765984016638e-01,2.860990354255647183e+00
6.083984375000000000e-01,2.659709689649722986e-01,-9.270604499299121004e-01,8.751041326760682360e-01,2.860503714063834302e+00
6.103515625000000000e-01,2.665205627568566493e-01,-9.270631272986790128e-01,8.761660014971945909e-01,2.857700630048400914e+00
6.123046875000000000e-01,2.673037798942562993e-01,-9.270667384627071517e-01,8.772568649611992564e-01,2.852145908924855977e+00
6.142578125000000000e-01,2.683630533082029257e-01,-9.270711628039000063e-01,8.785778432295349161e-01,2.844110069067867563e+00
6.162109375000000000e-01,2.697465603624269459e-01,-9.270763068387060102e-01,8.805353179206569791e-01,2.834570769732584594e+00
6.181640625000000000e-01,2.715261536900351880e-01,-9.270824722801940254e-01,8.836547166934378694e-01,2.824659052620035471e+00
6.201171875000000000e-01,2.738237782417187738e-01,-9.270904214993463954e-01,8.882873283182896040e-01,2.814262600829858574e+00
6.220703125000000000e-01,2.768360893906378628e-01,-9.271005909509226761e-01,8.941379049748098273e-01,2.800088135152551505e+00
6.240234375000000000e-01,2.808354742798330195e-01,-9.271123094657109931e-01,8.999247215055681259e-01,2.774686673993280728e+00
6.259765625000000000e-01,2.861260765201901757e-01,-9.271242684738504325e-01,9.036530083664526813e-01,2.728453964129121445e+00
6.279296875000000000e-01,2.929545637531293378e-01,-9.271357673620718165e-01,9.036490904790239753e-01,2.654814560547998692e+00
6.298828125000000000e-01,3.014042098636402489e-01,-9.271471779600446439e-01,8.997492837799799803e-01,2.555390549994148053e+00
6.318359375000000000e-01,3.113184167997666285e-01,-9.271592757693866149e-01,8.936364521238138181e-01,2.440677998912859969e+00
6.337890625000000000e-01,3.222982974469944528e-01,-9.271724695501974978e-01,8.879270621199431002e-01,2.325160876187309267e+00
6.357421875000000000e-01,3.337900070771262495e-01,-9.271866868721938548e-01,8.847326518332663259e-01,2.220729046794654327e+00
6.376953125000000000e-01,3.452235168090557194e-01,-9.272016342373813336e-01,8.848057942298190870e-01,2.133142541529406966e+00
6.396484375000000000e-01,3.561302455980681070e-01,-9.272169332517525842e-01,8.876774078967795134e-01,2.062698318715757040e+00
6.416015625000000000e-01,3.661937045843476901e-01,-9.272321822694333804e-01,8.923336200455445066e-01,2.006900580307600102e+00
6.435546875000000000e-01,3.752421610408831487e-01,-9.272469140455453784e-01,8.978054520721844289e-01,1.962709398551897078e+00
6.455078125000000000e-01,3.832167854377394045e-01,-9.272604815094247499e-01,9.034119770926722914e-01,1.927537648904062983e+00
6.474609375000000000e-01,3.901377334484514292e-01,-9.272720641495130200e-01,9.087508435879232405e-01,1.899391003113422682e+00
6.494140625000000000e-01,3.960749241968934409e-01,-9.272807773806224230e-01,9.136123726332201489e-01,1.876740704120194225e+00
6.513671875000000000e-01,4.011246783631435830e-01,-9.272858119520718256e-01,9.179085534590591955e-01,1.858407786571654396e+00
6.533203125000000000e-01,4.053928781388392855e-01,-9.272864952672176253e-01,9.216275271227445387e-01,1.843488028047743255e+00
6.552734375000000000e-01,4.089843126802742423e-01,-9.272823278851834994e-01,9.248020980719191542e-01,1.831290295983124317e+00
6.572265625000000000e-01,4.119967061243002271e-01,-9.272731005137967442e-01,9.274869834558725490e-01,1.821282295203699331e+00
6.591796875000000000e-01,4.145178061273936398e-01,-9.272590478742245290e-01,9.297440726292682811e-01,1.813048608482499269e+00
6.611328125000000000e-01,4.166244008593371628e-01,-9.272409122721005925e-01,9.316342221495584885e-01,1.806261108802345028e+00
6.630859375000000000e-01,4.183824697935975001e-01,-9.272199943906733743e-01,9.332131470714861710e-01,1.800657947931734393e+00
6.650390625000000000e-01,4.198479090124412894e-01,-9.271982918984016386e-01,9.345295487075334639e-01,1.796028055288691361e+00
6.669921875000000000e-01,4.210675518474659706e-01,-9.271785748854999287e-01,9.356246145019655458e-01,1.792199665538613651e+00
6.689453125000000000e-01,4.220803268021364740e-01,-9.271642967676426705e-01,9.365323889034230520e-01,1.789031894020710389e+00
6.708984375000000000e-01,4.229183966578028975e-01,-9.271594572699535242e-01,9.372805329441076250e-01,1.786408436273683176e+00
6.728515625000000000e-01,4.236082353826500779e-01,-9.271683930303997734e-01,9.378912634508489443e-01,1.784232808225170386e+00
6.748046875000000000e-01,4.241716922848877136e-01,-9.271953284044972543e-01,9.383824945195383682e-01,1.782424847232147558e+00
6.767578125000000000e-01,4.246269460923282058e-01,-9.272439097754797688e-01,9.387689348759324925e-01,1.780918038104414070e+00
6.787109375000000000e-01,4.249893523761735237e-01,-9.273167294833047913e-01,9.390631113205485381e-01,1.779657461554830844e+00
6.806640625000000000e-01,4.252722838768542291e-01,-9.274146309778489305e-01,9.392764895917071755e-01,1.778598370034958354e+00
6.826171875000000000e-01,4.254879250572310423e-01,-9.275359158938389914e-01,9.394205942881499460e-01,1.777705199617158005e+00
6.845703125000000000e-01,4.256480085179031869e-01,-9.276755103296928651e-01,9.395080873219088247e-01,1.776950899221254376e+00
6.865234375000000000e-01,4.257644838464100800e-01,-9.278241385692287402e-01,9.395537736179842003e-01,1.776316483904189170e+00
6.884765625000000000e-01,4.258500496572573679e-01,-9.279676902855847898e-01,9.395753862395179734e-01,1.775790634479484487e+00
6.904296875000000000e-01,4.259184283884314137e-01,-9.280870849802582701e-01,9.395939035912921344e-01,1.775369092109664981e+00
6.923828125000000000e-01,4.259842972200801881e-01,-9.281588567192666783e-01,9.396332206115487473e-01,1.775053661527635995e+00
6.943359375000000000e-01,4.260628002278235016e-01,-9.281566531959748456e-01,9.397190203600487290e-01,1.774850662690968806e+00
6.962890625000000000e-01,4.261685489741220412e-01,-9.280538817527820283e-01,9.398766569985526065e-01,1.774768647210953176e+00
6.982421875000000000e-01,4.263141815390922851e-01,-9.278273477276883785e-01,9.401281842727360338e-01,1.774815474695159212e+00
7.001953125000000000e-01,4.265087108632093504e-01,-9.274613456109088716e-01,9.404889818570347781e-01,1.774995120436500873e+00
7.021484375000000000e-01,4.267560507468755038e-01,-9.269512878477326190e-01,9.409647439977739669e-01,1.775304855469768794e+00
7.041015625000000000e-01,4.270541124399602761e-01,-9.263059446325572210e-01,9.415496051101903685e-01,1.775733450455939222e+00
7.060546875000000000e-01,4.273947019209290987e-01,-9.255477568885831507e-01,9.422258571106902902e-01,1.776260780498956970e+00
7.080078125000000000e-01,4.277643757653181167e-01,-9.247108679286094590e-01,9.429655756778838605e-01,1.776859079957197940e+00
7.099609375000000000e-01,4.281461181321666309e-01,-9.238372224222480833e-01,9.437338897109739388e-01,1.777495597140954287e+00
7.119140625000000000e-01,4.285215259481160999e-01,-9.229714931991538363e-01,9.444932801539382972e-01,1.778136106271730910e+00
7.138671875000000000e-01,4.288732221613107409e-01,-9.221555101406339050e-01,9.452083564288882300e-01,1.778748795068643140e+00
7.158203125000000000e-01,4.291870412783995725e-01,-9.214232563048371238e-01,9.458502021373720314e-01,1.779307766588288153e+00
7.177734375000000000e-01,4.294535823309037492e-01,-9.207973579753339077e-01,9.463994761541991707e-01,1.779795491434698063e+00
7.197265625000000000e-01,4.296688913361725315e-01,-9.202875965203259900e-01,9.468477840562661285e-01,1.780203829788575831e+00
7.216796875000000000e-01,4.298341183701585022e-01,-9.198917791779118724e-01,9.471970008822060416e-01,1.780533378816943291e+00
7.236328125000000000e-01,4.299543937510919012e-01,-9.195983894280710391e-01,9.474570274776097367e-01,1.780791555541312743e+00
7.255859375000000000e-01,4.300375624501980854e-01,-9.193895351707909169e-01,9.476432561337377880e-01,1.780990470211740728e+00
7.275390625000000000e-01,4.300933554760280053e-01,-9.192428608238433219e-01,9.477749044901173647e-01,1.781145541329544502e+00
7.294921875000000000e-01,4.301334746188516522e-01,-9.191313259549906967e-01,9.478751731372565548e-01,1.781275635875023911e+00
7.314453125000000000e-01,4.301728096215864383e-01,-9.190203459551000709e-01,9.479736677682002455e-01,1.781405095960396645e+00
7.333984375000000000e-01,4.302316428945768267e-01,-9.188626338607106536e-01,9.481107996829454265e-01,1.781567411939628087e+00
7.353515625000000000e-01,4.303384674885423200e-01,-9.185916236251807643e-01,9.483434229345273359e-01,1.781809916792468584e+00
7.373046875000000000e-01,4.305327119726714558e-01,-9.181151505649278732e-01,9.487503101308543130e-01,1.782198310396772012e+00
7.392578125000000000e-01,4.308665689040713787e-01,-9.173113315699110704e-01,9.494358868331127521e-01,1.782819633064115061e+00
7.412109375000000000e-01,4.314047981737894055e-01,-9.160293890331060451e-01,9.505300052460533555e-01,1.783781734878775227e+00
7.431640625000000000e-01,4.322209756418634585e-01,-9.140990957230233915e-01,9.521807316265786802e-01,1.785206614538519920e+00
7.451171875000000000e-01,4.333891414181657020e-01,-9.113512703780064506e-01,9.545380429615311080e-01,1.787215875266641385e+00
7.470703125000000000e-01,4.349714615140327645e-01,-9.076476013682479582e-01,9.577295473142471982e-01,1.789909488206133714e+00
7.490234375000000000e-01,4.370059835614344967e-01,-9.029097151883418437e-01,9.618361850987584560e-01,1.793345021899922731e+00
7.509765625000000000e-01,4.395006631138867470e-01,-8.971326220136389695e-01,9.668801068013010980e-01,1.797527946740617777e+00
7.529296875000000000e-01,4.424363376679141258e-01,-8.903763801232605912e-01,9.728301216573100874e-01,1.802417442501614175e+00
7.548828125000000000e-01,4.457756355436062190e-01,-8.827436006390469991e-01,9.796189027566014618e-01,1.807942309941644954e+00
7.568359375000000000e-01,4.494727991235101250e-01,-8.743551321850856484e-01,9.871621222220154923e-01,1.814018209030618722e+00
7.587890625000000000e-01,4.534812075788647867e-01,-8.653317249096911246e-01,9.953731873739299907e-01,1.820560670495306343e+00
7.607421875000000000e-01,4.577578418677532013e-01,-8.557834046948946671e-01,1.004172053777061091e+00,1.827492644310669379e+00
7.626953125000000000e-01,4.622652859111378021e-01,-8.458049780449533595e-01,1.013489242679290525e+00,1.834747703413451614e+00
7.646484375000000000e-01,4.669721668610744003e-01,-8.354753612221255121e-01,1.023266806028031439e+00,1.842270537977511724e+00
7.666015625000000000e-01,4.718527712012202668e-01,-8.248588738983047008e-01,1.033457667435518257e+00,1.850016058350729908e+00
7.685546875000000000e-01,4.768863127808474767e-01,-8.140073095713354911e-01,1.044024265236209725e+00,1.857947947668763033e+00
7.705078125000000000e-01,4.820561188911260952e-01,-8.029621310358214803e-01,1.054937017746474748e+00,1.866037124940159497e+00
7.724609375000000000e-01,4.873488646261322499e-01,-7.917564828494872975e-01,1.066172867497994670e+00,1.874260335994128779e+00
7.744140625000000000e-01,4.927539079765610452e-01,-7.804169067833482965e-01,1.077714009946616702e+00,1.882598952523604208e+00
7.763671875000000000e-01,4.982627375939182590e-01,-7.689647449044565430e-01,1.089546832956309164e+00,1.891037989913784134e+00
7.783203125000000000e-01,5.038685262180377933e-01,-7.574172590234113933e-01,1.101661055930654332e+00,1.899565323594694100e+00
7.802734375000000000e-01,5.095657754084729207e-01,-7.457885105109899326e-01,1.114049042576609194e+00,1.908171073009279128e+00
7.822265625000000000e-01,5.153500356741302912e-01,-7.340900457747364660e-01,1.126705257761205559e+00,1.916847121454950953e+00
7.841796875000000000e-01,5.212176871887925778e-01,-7.223314279851638098e-01,1.139625840630095199e+00,1.925586743397496026e+00
7.861328125000000000e-01,5.271657683655026627e-01,-7.105206490153234133e-01,1.152808269893152993e+00,1.934384315520730091e+00
7.880859375000000000e-01,5.331918418331185183e-01,-6.986644489182680662e-01,1.166251101364280451e+00,1.943235092430363187e+00
7.900390625000000000e-01,5.392938894537727679e-01,-6.867685644025238734e-01,1.179953761753151475e+00,1.952135032031845796e+00
7.919921875000000000e-01,5.454702298092504176e-01,-6.748379229066749918e-01,1.193916386074137304e+00,1.961080658994212689e+00
7.939453125000000000e-01,5.517194530467932623e-01,-6.628767949952897309e-01,1.208139688807661205e+00,1.970068957416761801e+00
7.958984375000000000e-01,5.580403691385791287e-01,-6.508889147729992608e-01,1.222624861165053645e+00,1.979097285923767213e+00
7.978515625000000000e-01,5.644319665191896984e-01,-6.388775756884793600e-01,1.237373488548608069e+00,1.988163310032308173e+00
7.998046875000000000e-01,5.708933787689918216e-01,-6.268457073302629023e-01,1.252387483649693323e+00,1.997264947871596252e+00
8.017578125000000000e-01,5.774238575513481742e-01,-6.147959374770284313e-01,1.267669031668308133e+00,2.006400326265974865e+00
8.037109375000000000e-01,5.840227504239655643e-01,-6.027306426546154006e-01,1.283220544934301932e+00,2.015567744898596469e+00
8.056640625000000000e-01,5.906894824588020398e-01,-5.906519896908588585e-01,1.299044624818785021e+00,2.024765646804418395e+00
8.076171875000000000e-01,5.974235408438697270e-01,-5.785619701858049080e-01,1.315144029287468097e+00,2.033992593842119501e+00
8.095703125000000000e-01,6.042244618218071128e-01,-5.664624293820219592e-01,1.331521644799503967e+00,2.043247246097368297e+00
8.115234375000000000e-01,6.110918194581276275e-01,-5.543550905926633021e-01,1.348180461522466178e+00,2.052528344399007665e+00
8.134765625000000000e-01,6.180252158369182736e-01,-5.422415760969950815e-01,1.365123551035992033e+00,2.061834695303515819e+00
8.154296875000000000e-01,6.250242723613343987e-01,-5.301234252247637446e-01,1.382354045848428914e+00,2.071165158035118026e+00
8.173828125000000000e-01,6.320886218965776626e-01,-5.180021102076262096e-01,1.399875120164213893e+00,2.080518632969297066e+00
8.193359375000000000e-01,6.392179015383665508e-01,-5.058790502666858924e-01,1.417689971422570139e+00,2.089894051323765378e+00
8.212890625000000000e-01,6.464117458237306213e-01,-4.937556243223152341e-01,1.435801802187301135e+00,2.099290365778891054e+00
8.232421875000000000e-01,6.536697802256191681e-01,-4.816331826498805313e-01,1.454213802007118916e+00,2.108706541792931155e+00
8.251953125000000000e-01,6.609916147899819183e-01,-4.695130577580407527e-01,1.472929128889009842e+00,2.118141549409491287e+00
8.271484375000000000e-01,6.683768377852048470e-01,-4.573965747324359454e-01,1.491950890036780386e+00,2.127594355377814495e+00
8.291015625000000000e-01,6.758250092395813313e-01,-4.452850612637822558e-01,1.511282121502922404e+00,2.137063915421700599e+00
8.310546875000000000e-01,6.833356542435922165e-01,-4.331798575645633975e-01,1.530925766385793363e+00,2.146549166501811712e+00
8.330078125000000000e-01,6.909082558905503824e-01,-4.210823263717178300e-01,1.550884651175831408e+00,2.156049018919198090e+00
8.349609375000000000e-01,6.985422477210663228e-01,-4.089938632325843537e-01,1.571161459811564853e+00,2.165562348105234403e+00
8.369140625000000000e-01,7.062370055243487599e-01,-3.969159072791628162e-01,1.591758704949552738e+00,2.175087985935348911e+00
8.388671875000000000e-01,7.139918383313068606e-01,-3.848499527104076168e-01,1.612678695876999857e+00,2.184624711389722140e+00
8.408203125000000000e-01,7.218059784101962251e-01,-3.727975612250917781e-01,1.633923502399352135e+00,2.194171240363536057e+00
8.427734375000000000e-01,7.296785700444252676e-01,-3.607603756806845863e-01,1.655494913914725919e+00,2.203726214401789729e+00
8.447265625000000000e-01,7.376086568311603919e-01,-3.487401352963849788e-01,1.677394392731263784e+00,2.213288188095612341e+00
8.466796875000000000e-01,7.455951671881538845e-01,-3.367386927762352489e-01,1.699623020491199732e+00,2.222855614829213344e+00
8.486328125000000000e-01,7.536368976900928995e-01,-3.247580338017976853e-01,1.722181436319258019e+00,2.232426830503825954e+00
8.505859375000000000e-01,7.617324937715079791e-01,-3.128002994387788505e-01,1.745069765001146855e+00,2.242000034784450868e+00
8.525390625000000000e-01,7.698804272267831816e-01,-3.008678121254493854e-01,1.768287533104986764e+00,2.251573269313071890e+00
8.544921875000000000e-01,7.780789697991878917e-01,-2.889631060660964312e-01,1.791833570448749358e+00,2.261144392198210618e+00
8.564453125000000000e-01,7.863261619756729548e-01,-2.770889630566633066e-01,1.815705893673298821e+00,2.270711047922129744e+00
8.583984375000000000e-01,7.946197758758751784e-01,-2.652484550282547815e-01,1.839901567842799679e+00,2.280270631586441166e+00
8.603515625000000000e-01,8.029572708300787287e-01,-2.534449949291637250e-01,1.864416540916331577e+00,2.289820246133544845e+00
8.623046875000000000e-01,8.113357398619901462e-01,-2.416823979994197347e-01,1.889245444542987595e+00,2.299356650816644532e+00
8.642578125000000000e-01,8.197518447968298316e-01,-2.299649560445461982e-01,1.914381352811556303e+00,2.308876198713837979e+00
8.662109375000000000e-01,8.282017370805330181e-01,-2.182975280365530846e-01,1.939815488246975805e+00,2.318374760473048468e+00
8.681640625000000000e-01,8.366809605660157079e-01,-2.066856512838130822e-01,1.965536861281732772e+00,2.327847630679187763e+00
8.701171875000000000e-01,8.451843314610878455e-01,-1.951356785889926670e-01,1.991531825497617980e+00,2.337289412222002039e+00
8.720703125000000000e-01,8.537057892706910733e-01,-1.836549482982658965e-01,2.017783525867296479e+00,2.346693872746839826e+00
8.740234375000000000e-01,8.622382108402745216e-01,-1.722519959950946089e-01,2.044271210775599812e+00,2.356053765635296671e+00
8.759765625000000000e-01,8.707731774767868416e-01,-1.609368188688073964e-01,2.070969370584882618e+00,2.365360605955314721e+00
8.779296875000000000e-01,8.793006825305763607e-01,-1.497212064532190134e-01,2.097846655678794914e+00,2.374604389390908565e+00
8.798828125000000000e-01,8.878087638709328822e-01,-1.386191544468912684e-01,2.124864515591323944e+00,2.383773239430407198e+00
8.818359375000000000e-01,8.962830425556248537e-01,-1.276473813099724686e-01,2.151975488559132010e+00,2.392852965225018558e+00
8.837890625000000000e-01,9.047061462439454083e-01,-1.168259697551810999e-01,2.179121059637179059e+00,2.401826510132111459e+00
8.857421875000000000e-01,9.130569948665682167e-01,-1.061791554161557877e-01,2.206228999994486628e+00,2.410673270271283641e+00
8.876953125000000000e-01,9.213099288179473767e-01,-9.573628070412211477e-02,2.233210107853083048e+00,2.419368265546740560e+00
8.896484375000000000e-01,9.294336707612824711e-01,-8.553291829576066541e-02,2.259954308203073303e+00,2.427881156598306944e+00
8.916015625000000000e-01,9.373901381749191186e-01,-7.561213810779679467e-02,2.286326160187225121e+00,2.436175126961279247e+00
8.935546875000000000e-01,9.451331757127758859e-01,-6.602583252654602164e-02,2.312160007603647038e+00,2.444205700522238622e+00
8.955078125000000000e-01,9.526073695166779043e-01,-5.683591092064238515e-02,2.337255346136704937e+00,2.451919654616974587e+00
8.974609375000000000e-01,9.597472563429436665e-01,-4.811500888917120272e-02,2.361373533426051274e+00,2.459254334332463543e+00
8.994140625000000000e-01,9.664774566231333353e-01,-3.994612298303971271e-02,2.384237767099785188e+00,2.466137880645954628e+00
9.013671875000000000e-01,9.727145176529774506e-01,-3.242030621527888096e-02,2.405539214813800619e+00,2.472491129309500657e+00
9.033203125000000000e-01,9.783714512201029390e-01,-2.563135353419455226e-02,2.424952936360533329e+00,2.478232122174556018e+00
9.052734375000000000e-01,9.833658653856393039e-01,-1.966651427133519689e-02,2.442166970125838610e+00,2.483284082759320555e+00
9.072265625000000000e-01,9.876318766007248229e-01,-1.459306955854919319e-02,2.456925390091172279e+00,2.487587011317437202e+00
9.091796875000000000e-01,9.911343501466197692e-01,-1.044243471651844918e-02,2.469080184845881654e+00,2.491111468020612119e+00
9.111328125000000000e-01,9.938816618653822932e-01,-7.196069110010958059e-03,2.478638223844564781e+00,2.493870835589653723e+00
9.130859375000000000e-01,9.959313579233473046e-01,-4.779512698214020971e-03,2.485782938642429496e+00,2.495926595208620036e+00
9.150390625000000000e-01,9.973839466441534185e-01,-3.069916953370176432e-03,2.490853399883733221e+00,2.497381984537516697e+00
9.169921875000000000e-01,9.983648127230677627e-01,-1.917061494557619969e-03,2.494280589161908424e+00,2.498364047708237390e+00
9.189453125000000000e-01,9.990007407253027605e-01,-1.170432429132421334e-03,2.496503990278975849e+00,2.499000455389909892e+00
9.208984375000000000e-01,9.994006514762709958e-01,-7.013333839524471492e-04,2.497902782684389589e+00,2.499400548926738796e+00
9.228515625000000000e-01,9.996467931027450682e-01,-4.128457820543114014e-04,2.498763950234656583e+00,2.499646757519394136e+00
9.248046875000000000e-01,9.997957875754388546e-01,-2.383629234590797048e-04,2.499285314734992269e+00,2.499795775688613109e+00
9.267578125000000000e-01,9.998845566750721447e-01,-1.345037610197629774e-04,2.499595966937207425e+00,2.499884552877341015e+00
9.287109375000000000e-01,9.999365598977257852e-01,-7.372791332775802153e-05,2.499777965237220734e+00,2.499936558750456950e+00
9.306640625000000000e-01,9.999664675001483927e-01,-3.882436088053956258e-05,2.499882637807502306e+00,2.499966467179051577e+00
9.326171875000000000e-01,9.999832982386448466e-01,-1.921884318005579327e-05,2.499941544218753364e+00,2.499983298158511946e+00
9.345703125000000000e-01,9.999925047501010411e-01,-8.522562090371428879e-06,2.499973766701360844e+00,2.499992504733612453e+00
9.365234375000000000e-01,9.999973414106877456e-01,-2.925313338585109680e-06,2.499990694946436776e+00,2.499997341408370488e+00
9.384765625000000000e-01,9.999997281393463444e-01,-1.812981458616729950e-07,2.499999048487627551e+00,2.499999728139171484e+00
9.404296875000000000e-01,1.000000781251000781e+00,1.013799286252000444e-06,2.500002734379390024e+00,2.500000781250764081e+00
9.423828125000000000e-01,1.000001138074225526e+00,1.403537772621152763e-06,2.500003983261680496e+00,2.500001138073836504e+00
9.443359375000000000e-01,1.000001154493054489e+00,1.402289126027506176e-06,2.500004040727636045e+00,2.500001154492683675e+00
9.462890625000000000e-01,1.000001023441801085e+00,1.234057882238205855e-06,2.500003582047839235e+00,2.500001023441527526e+00
9.482421875000000000e-01,1.000000845047876785e+00,1.014591156382814945e-06,2.500002957668629122e+00,2.500000845047708253e+00
9.501953125000000000e-01,1.000000667761649309e+00,7.994803812534737775e-07,2.500002337166462585e+00,2.500000667761573592e+00
9.521484375000000000e-01,1.000000512153483623e+00,6.119591340341153277e-07,2.500001792537627221e+00,2.500000512153468524e+00
9.541015625000000000e-01,1.000000384420038246e+00,4.586551946667929542e-07,2.500001345470397318e+00,2.500000384420048682e+00
9.560546875000000000e-01,1.000000283873870188e+00,3.383066305903798146e-07,2.500000993558714413e+00,2.500000283873901274e+00
9.580078125000000000e-01,1.000000206968729710e+00,2.464317661176816929e-07,2.500000724390682549e+00,2.500000206968785221e+00
9.599609375000000000e-01,1.000000149361623958e+00,1.777099159287638484e-07,2.500000522765772004e+00,2.500000149361673696e+00
9.619140625000000000e-01,1.000000106888780493e+00,1.270985270779088962e-07,2.500000374110799228e+00,2.500000106888828455e+00
9.638671875000000000e-01,1.000000075961136048e+00,9.027712674459146124e-08,2.500000265864043669e+00,2.500000075961193780e+00
9.658203125000000000e-01,1.000000053664524824e+00,6.375059028123123848e-08,2.500000187825901055e+00,2.500000053664583888e+00
9.677734375000000000e-01,1.000000037721691992e+00,4.479447565190245010e-08,2.500000132025996802e+00,2.500000037721764379e+00
9.697265625000000000e-01,1.000000026399879172e+00,3.133945570652787274e-08,2.500000092399644380e+00,2.500000026399945341e+00
9.716796875000000000e-01,1.000000018406188795e+00,2.184358097304224905e-08,2.500000064421726620e+00,2.500000018406253854e+00
9.736328125000000000e-01,1.000000012790278170e+00,1.517461552396991083e-08,2.500000044766042873e+00,2.500000012790347448e+00
9.755859375000000000e-01,1.000000008861815060e+00,1.051076464542503530e-08,2.500000031016408109e+00,2.500000008861870349e+00
9.775390625000000000e-01,1.000000006124107443e+00,7.261131329332002499e-09,2.500000021434432007e+00,2.500000006124163399e+00
9.794921875000000000e-01,1.000000004222610706e+00,5.004107482350606947e-09,2.500000014779200086e+00,2.500000004222673322e+00
9.814453125000000000e-01,1.000000002905927499e+00,3.440804881379973601e-09,2.500000010170801090e+00,2.500000002905982122e+00
9.833984375000000000e-01,1.000000001996814269e+00,2.360471113410010302e-09,2.500000006988899681e+00,2.500000001996864007e+00
9.853515625000000000e-01,1.000000001370946467e+00,1.615155557898011749e-09,2.500000004798364373e+00,2.500000001370997982e+00
9.873046875000000000e-01,1.000000000941542400e+00,1.101352459453114010e-09,2.500000003295448803e+00,2.500000000941592582e+00
9.892578125000000000e-01,1.000000000648328058e+00,7.468119173040033175e-10,2.500000002269199939e+00,2.500000000648379572e+00
9.912109375000000000e-01,1.000000000449703608e+00,5.011118824305451593e-10,2.500000001574008923e+00,2.500000000449750015e+00
9.931640625000000000e-01,1.000000000317221804e+00,3.289406606795473782e-10,2.500000001110318948e+00,2.500000000317264437e+00
9.951171875000000000e-01,1.000000000231755282e+00,2.053135581072055400e-10,2.500000000811194667e+00,2.500000000231806574e+00
9.970703125000000000e-01,1.000000000180887527e+00,1.121229520877353326e-10,2.500000000633153086e+00,2.500000000180934379e+00
9.990234375000000000e-01,1.000000000157188262e+00,3.560613492376704638e-11,2.500000000550202106e+00,2.500000000157231561e+00


==> figures/data/higr_igr_comparison/nc512_higr_2_t_0.250000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,7.494631537291751577e-01,5.736769963633725836e-03,1.669431555963958980e+00,2.227486721718889839e+00
2.929687500000000000e-03,7.494333869474942844e-01,1.720960337773927082e-02,1.669437062916467873e+00,2.227450914222861567e+00
4.882812500000000000e-03,7.493737702897946829e-01,2.868030860170297722e-02,1.669447746106677677e+00,2.227379192867831037e+00
6.835937500000000000e-03,7.492841296195595913e-01,4.014743972015830803e-02,1.669462971414754415e+00,2.227271406168127132e+00
8.789062500000000000e-03,7.491642042180378658e-01,5.160950932547740677e-02,1.669481762309044104e+00,2.227127294601752627e+00
1.074218750000000000e-02,7.490136396352351511e-01,6.306497030347923971e-02,1.669502781820441317e+00,2.226946491487808100e+00
1.269531250000000000e-02,7.488319828836611514e-01,7.451219591342986281e-02,1.669524309453275013e+00,2.226728511560825741e+00
1.464843750000000000e-02,7.486186743125202714e-01,8.594945758116115386e-02,1.669544206009738296e+00,2.226472734878644832e+00
1.660156250000000000e-02,7.483730369258994042e-01,9.737489965003326420e-02,1.669559871508519588e+00,2.226178390957779918e+00
1.855468750000000000e-02,7.480942624925234208e-01,1.087865102171154674e-01,1.669568192715758403e+00,2.225844540761048762e+00
2.050781250000000000e-02,7.477813938786863623e-01,1.201820869658851570e-01,1.669565477944700449e+00,2.225470055534359837e+00
2.246093750000000000e-02,7.474333028440274251e-01,1.315591966476237218e-01,1.669547375992535887e+00,2.225053591136489040e+00
2.441406250000000000e-02,7.470486623490320000e-01,1.429151265221253742e-01,1.669508775296824066e+00,2.224593556185082033e+00
2.636718750000000000e-02,7.466259121305440782e-01,1.542468256390560344e-01,1.669443678451655755e+00,2.224088072158427298e+00
2.832031250000000000e-02,7.461632159477666892e-01,1.655508333039877322e-01,1.669345046027419954e+00,2.223534923304732125e+00
3.027343750000000000e-02,7.456584084670717649e-01,1.768231914159429374e-01,1.669204602108985469e+00,2.222931493780026191e+00
3.222656250000000000e-02,7.451089292442996115e-01,1.880593365846793263e-01,1.669012592120154848e+00,2.222274688874063209e+00
3.417968750000000000e-02,7.445117406953343231e-01,1.992539670594757339e-01,1.668757481388010167e+00,2.221560836503888581e+00
3.613281250000000000e-02,7.438632263683077062e-01,2.104008785994254394e-01,1.668425580691917709e+00,2.220785564419932800e+00
3.808593750000000000e-02,7.431590653531174873e-01,2.214927626524693105e-01,1.668000583126978409e+00,2.219943647911229334e+00
4.003906250000000000e-02,7.423940785016759358e-01,2.325209599101722702e-01,1.667462995760451872e+00,2.219028822468359419e+00
4.199218750000000000e-02,7.415620426741688087e-01,2.434751630509233711e-01,1.666789451172625558e+00,2.218033556325107458e+00
4.394531250000000000e-02,7.406554711266105651e-01,2.543430652568562933e-01,1.665951890425609871e+00,2.216948779832279559e+00
4.589843750000000000e-02,7.396653624418014772e-01,2.651099574337134612e-01,1.664916624058330186e+00,2.215763573456763780e+00
4.785156250000000000e-02,7.385809285730997598e-01,2.757582892285904697e-01,1.663643306878300088e+00,2.214464825667487258e+00
4.980468750000000000e-02,7.373893265575661715e-01,2.862672298706072094e-01,1.662083912846707534e+00,2.213036888472880381e+00
5.175781250000000000e-02,7.360754403247355970e-01,2.966122977404287986e-01,1.660181876066397777e+00,2.211461284550779727e+00
5.371093750000000000e-02,7.346217900156153391e-01,3.067651744719159801e-01,1.657871677781635356e+00,2.209716557535663206e+00
5.566406250000000000e-02,7.330086847342228706e-01,3.166938783199181318e-01,1.655079302180944012e+00,2.207778404623910173e+00
5.761718750000000000e-02,7.312147728835469707e-01,3.263635314797584952e-01,1.651724127788535945e+00,2.205620279421222740e+00
5.957031250000000000e-02,7.292181639665724635e-01,3.357379905396405961e-01,1.647722899948119490e+00,2.203214681475640369e+00
6.152343750000000000e-02,7.269982656614197847e-01,3.447825718517563143e-01,1.642996328177556808e+00,2.200535319521549127e+00
6.347656250000000000e-02,7.245383602051742589e-01,3.534679334096556547e-01,1.637478421995423039e+00,2.197560198681672627e+00
6.542968750000000000e-02,7.218287056008929614e-01,3.617748238348382217e-01,1.631127810832623259e+00,2.194275399100655388e+00
6.738281250000000000e-02,7.188696100452580673e-01,3.696988988335083159e-01,1.623939058708202765e+00,2.190678902995111699e+00
6.933593750000000000e-02,7.156736050069896216e-01,3.772542952010323747e-01,1.615950793912064309e+00,2.186783418864413076e+00
7.128906250000000000e-02,7.122657436743178305e-01,3.844744556674918878e-01,1.607247097197145980e+00,2.182616998914249873e+00
7.324218750000000000e-02,7.086813930591517874e-01,3.914091570270708531e-01,1.597949818906612363e+00,2.178220621492480635e+00
7.519531250000000000e-02,7.049617015779228169e-01,3.981178945755275422e-01,1.588202440687444650e+00,2.173642876525270218e+00
7.714843750000000000e-02,7.011478987678941843e-01,4.046612838801792456e-01,1.578149630047180008e+00,2.168933093773405485e+00
7.910156250000000000e-02,6.972761568740437621e-01,4.110931003731935762e-01,1.567918716818091696e+00,2.164135006368201886e+00
8.105468750000000000e-02,6.933744915270687592e-01,4.174552909922586985e-01,1.557608424456919050e+00,2.159282798636541045e+00
8.300781250000000000e-02,6.894622072479872354e-01,4.237768553603747934e-01,1.547286706100000853e+00,2.154400236514571798e+00
8.496093750000000000e-02,6.855513098481228473e-01,4.300758085057714286e-01,1.536995646269614824e+00,2.149502243185741790e+00
8.691406250000000000e-02,6.816487406094968726e-01,4.363624991518365581e-01,1.526759345773710308e+00,2.144597547193456855e+00
8.886718750000000000e-02,6.777584197772139607e-01,4.426427044193944060e-01,1.516591167051041911e+00,2.139691152968592913e+00
9.082031250000000000e-02,6.738826232671033534e-01,4.489197289292682913e-01,1.506498625516444090e+00,2.134786023843102232e+00
9.277343750000000000e-02,6.700227194182156731e-01,4.551955237147594091e-01,1.496486009225806546e+00,2.129883988841749343e+00
9.472656250000000000e-02,6.661795182596389475e-01,4.614712077102358090e-01,1.486555620285964885e+00,2.124986173864088279e+00
9.667968750000000000e-02,6.623534602944063376e-01,4.677473452265746845e-01,1.476708445552067595e+00,2.120093235308150081e+00
9.863281250000000000e-02,6.585447527300207771e-01,4.740241485171493574e-01,1.466944641327839971e+00,2.115205530017994384e+00
1.005859375000000000e-01,6.547534736015049317e-01,4.803016356486833338e-01,1.457263904678809396e+00,2.110323246670103625e+00
1.025390625000000000e-01,6.509796393156606076e-01,4.865797338152361151e-01,1.447665714772052858e+00,2.105446492072263531e+00
1.044921875000000000e-01,6.472232395917439929e-01,4.928583323542772288e-01,1.438149457911948037e+00,2.100575336505400070e+00
1.064453125000000000e-01,6.434842526532082996e-01,4.991373050363273056e-01,1.428714481968066607e+00,2.095709833898572239e+00
1.083984375000000000e-01,6.397626522108986746e-01,5.054165198206505005e-01,1.419360121419028786e+00,2.090850031380871332e+00
1.103515625000000000e-01,6.360584116615475292e-01,5.116958446367931845e-01,1.410085712427047167e+00,2.085995975153073889e+00
1.123046875000000000e-01,6.323715066515245287e-01,5.179751508484816691e-01,1.400890602050638423e+00,2.081147714175958452e+00
1.142578125000000000e-01,6.287019161278538659e-01,5.242543144163517299e-01,1.391774152011746146e+00,2.076305301831662842e+00
1.162109375000000000e-01,6.250496223557826525e-01,5.305332154350141938e-01,1.382735738723515961e+00,2.071468796174508853e+00
1.181640625000000000e-01,6.214146105394369179e-01,5.368117370437966995e-01,1.373774751862469001e+00,2.066638259605382721e+00
1.201171875000000000e-01,6.177968684248216213e-01,5.430897643165731870e-01,1.364890592851144779e+00,2.061813758478670433e+00
1.220703125000000000e-01,6.141963859784298485e-01,5.493671832698376889e-01,1.356082673589519949e+00,2.056995362777640501e+00
1.240234375000000000e-01,6.106131551277008684e-01,5.556438799530759587e-01,1.347350415387027933e+00,2.052183145849950652e+00
1.259765625000000000e-01,6.070471695581670657e-01,5.619197396042837633e-01,1.338693248077260201e+00,2.047377184203255762e+00
1.279296875000000000e-01,6.034984245778567402e-01,5.681946458836352187e-01,1.330110609353968520e+00,2.042577557380310438e+00
1.298828125000000000e-01,5.999669170521638728e-01,5.744684801872226299e-01,1.321601944340153878e+00,2.037784347922333872e+00
1.318359375000000000e-01,5.964526454006003897e-01,5.807411210225510434e-01,1.313166705358887132e+00,2.032997641412752632e+00
1.337890625000000000e-01,5.929556096440590229e-01,5.870124434220499454e-01,1.304804351863850354e+00,2.028217526588816710e+00
1.357421875000000000e-01,5.894758114944662619e-01,5.932823183757049978e-01,1.296514350498715107e+00,2.023444095512163976e+00
1.376953125000000000e-01,5.860132544817864275e-01,5.995506122684945982e-01,1.288296175265263521e+00,2.018677443793303272e+00
1.396484375000000000e-01,5.825679441148090554e-01,6.058171863097776555e-01,1.280149307784894219e+00,2.013917670866600229e+00
1.416015625000000000e-01,5.791398880731327692e-01,6.120818959423537375e-01,1.272073237641157650e+00,2.009164880313415225e+00
1.435546875000000000e-01,5.757290964289756285e-01,6.183445902197505228e-01,1.264067462794901342e+00,2.004419180232733577e+00
1.455078125000000000e-01,5.723355818987541088e-01,6.246051111410862999e-01,1.256131490067702527e+00,1.999680683660319369e+00
1.474609375000000000e-01,5.689593601254607780e-01,6.308632929331308148e-01,1.248264835692524333e+00,1.994949509038902002e+00
1.494140625000000000e-01,5.656004499937896668e-01,6.371189612689511783e-01,1.240467025933146505e+00,1.990225780743306139e+00
1.513671875000000000e-01,5.622588739808773717e-01,6.433719324118389871e-01,1.232737597776304206e+00,1.985509629665756171e+00
1.533203125000000000e-01,5.589346585464083361e-01,6.496220122722895507e-01,1.225076099702630206e+00,1.980801193867902432e+00
1.552734375000000000e-01,5.556278345668030916e-01,6.558689953644117887e-01,1.217482092544846850e+00,1.976100619307780137e+00
1.572265625000000000e-01,5.523384378192375266e-01,6.621126636463974258e-01,1.209955150443855043e+00,1.971408060651393512e+00
1.591796875000000000e-01,5.490665095223712378e-01,6.683527852274430137e-01,1.202494861915857971e+00,1.966723682180627986e+00
1.611328125000000000e-01,5.458120969420214852e-01,6.745891129207181036e-01,1.195100831046458811e+00,1.962047658811347572e+00
1.630859375000000000e-01,5.425752540715444994e-01,6.808213826186145790e-01,1.187772678830752326e+00,1.957380177238012164e+00
1.650390625000000000e-01,5.393560423985542807e-01,6.870493114623460462e-01,1.180510044682259840e+00,1.952721437224341772e+00
1.669921875000000000e-01,5.361545317718279247e-01,6.932725957729199973e-01,1.173312588137922940e+00,1.948071653063047304e+00
1.689453125000000000e-01,5.329708013849248083e-01,6.994909087042976426e-01,1.166179990791814003e+00,1.943431055232336169e+00
1.708984375000000000e-01,5.298049408963709794e-01,7.057038975719386320e-01,1.159111958496745975e+00,1.938799892282138559e+00
1.728515625000000000e-01,5.266570517102844295e-01,7.119111808005618158e-01,1.152108223881002314e+00,1.934178432989796859e+00
1.748046875000000000e-01,5.235272484463322495e-01,7.181123444233274977e-01,1.145168549237381095e+00,1.929566968833227980e+00
1.767578125000000000e-01,5.204156606341744373e-01,7.243069380501641064e-01,1.138292729854145868e+00,1.924965816839794064e+00
1.787109375000000000e-01,5.173224346753124703e-01,7.304944702048725702e-01,1.131480597872905669e+00,1.920375322882007296e+00
1.806640625000000000e-01,5.142477361251100998e-01,7.366744029078696743e-01,1.124732026778034744e+00,1.915795865507411433e+00
1.826171875000000000e-01,5.111917523601852142e-01,7.428461453525649905e-01,1.118046936646853950e+00,1.911227860410343427e+00
1.845703125000000000e-01,5.081546957121704233e-01,7.490090464866953068e-01,1.111425300321231990e+00,1.906671765679437414e+00
1.865234375000000000e-01,5.051368071690607309e-01,7.551623862630109096e-01,1.104867150701304590e+00,1.902128087987844163e+00
1.884765625000000000e-01,5.021383607713139074e-01,7.613053652633611224e-01,1.098372589413555200e+00,1.897597389936070522e+00
1.904296875000000000e-01,4.991596688634003520e-01,7.674370923221645047e-01,1.091941797171938067e+00,1.893080298812551687e+00
1.923828125000000000e-01,4.962010884048587700e-01,7.735565696739943320e-01,1.085575046236645136e+00,1.888577517108844139e+00
1.943359375000000000e-01,4.932630286014040299e-01,7.796626750178885512e-01,1.079272715486944145e+00,1.884089835219819209e+00
1.962890625000000000e-01,4.903459601901876130e-01,7.857541397181698750e-01,1.073035308769935581e+00,1.879618146881473884e+00
1.982421875000000000e-01,4.874504268095315451e-01,7.918295221347407820e-01,1.066863477377178127e+00,1.875163468059445337e+00
2.001953125000000000e-01,4.845770590093532171e-01,7.978871747775830858e-01,1.060758047749460475e+00,1.870726960212096168e+00
2.021484375000000000e-01,4.817265916233283152e-01,8.039252035877002545e-01,1.054720055834633685e+00,1.866309959129285323e+00
2.041015625000000000e-01,4.788998854393425875e-01,8.099414171305402421e-01,1.048750789947215933e+00,1.861914010912560036e+00
2.060546875000000000e-01,4.760979543857792873e-01,8.159332628104012386e-01,1.042851844530022110e+00,1.857540917140820813e+00
2.080078125000000000e-01,4.733219998156812935e-01,8.218977463290665364e-01,1.037025187932101300e+00,1.853192791890389435e+00
2.099609375000000000e-01,4.705734539397118388e-01,8.278313294637833497e-01,1.031273248233843809e+00,1.848872134088876074e+00
2.119140625000000000e-01,4.678540350544205806e-01,8.337297997679922190e-01,1.025599022311510788e+00,1.844581919721142604e+00
2.138671875000000000e-01,4.651658179542830229e-01,8.395881039453463313e-01,1.020006214776190134e+00,1.840325719713922448e+00
2.158203125000000000e-01,4.625113238127470661e-01,8.454001343793638990e-01,1.014499415160103446e+00,1.836107850928166974e+00
2.177734375000000000e-01,4.598936348487034920e-01,8.511584556485419784e-01,1.009084323712228892e+00,1.831933569563369169e+00
2.197265625000000000e-01,4.573165401773851002e-01,8.568539549981637471e-01,1.003768038237714322e+00,1.827809318301291563e+00
2.216796875000000000e-01,4.547847201705411679e-01,8.624753981540184133e-01,9.985594161569999461e-01,1.823743040350066513e+00
2.236328125000000000e-01,4.523039769734253923e-01,8.680088706081291461e-01,9.934695264884350063e-01,1.819744574445665064e+00
2.255859375000000000e-01,4.498815176641095537e-01,8.734370867081278078e-01,9.885122040356522088e-01,1.815826143319597241e+00
2.275390625000000000e-01,4.475262922494955831e-01,8.787385585472281546e-01,9.837047094561022220e-01,1.812002941305765891e+00
2.294921875000000000e-01,4.452493783630480095e-01,8.838866409157514203e-01,9.790684783893021104e-01,1.808293809563958687e+00
2.314453125000000000e-01,4.430643833392585718e-01,8.888485193126646200e-01,9.746299009736127950e-01,1.804721951392706858e+00
2.333984375000000000e-01,4.409877950808983593e-01,8.935843030212012872e-01,9.704209957487832661e-01,1.801315572616076777e+00
2.353515625000000000e-01,4.390391471025100190e-01,8.980465460830526769e-01,9.664797120851069678e-01,1.798108217691394950e+00
2.373046875000000000e-01,4.372407655574133134e-01,9.021807577316357518e-01,9.628494036413881574e-01,1.795138402372072228e+00
2.392578125000000000e-01,4.356167523708553979e-01,9.059277434566244125e-01,9.595767925109169871e-01,1.792447944784520297e+00
2.412109375000000000e-01,4.341907978812968860e-01,9.092287712288846802e-01,9.567076259660480808e-01,1.790078287622001385e+00
2.431640625000000000e-01,4.329825685694991266e-01,9.120341975545913638e-01,9.542795304750711916e-01,1.788064360396123931e+00
2.451171875000000000e-01,4.320029932214809465e-01,9.143148010037446261e-01,9.523127102362071161e-01,1.786426518494707683e+00
2.470703125000000000e-01,4.312497785004074657e-01,9.160726450182945513e-01,9.508011270799396897e-01,1.785162823644125707e+00
2.490234375000000000e-01,4.307052905384412544e-01,9.173463431569212068e-01,9.497083848659952920e-01,1.784245317667302322e+00
2.509765625000000000e-01,4.303384179655095343e-01,9.182068257143910506e-01,9.489715003510132973e-01,1.783623065001171959e+00
2.529296875000000000e-01,4.301099779119437749e-01,9.187446086147680324e-01,9.485116723359402480e-01,1.783231243159960844e+00
2.548828125000000000e-01,4.299793396669092105e-01,9.190540919336107617e-01,9.482474330181994704e-01,1.783002336708719104e+00
2.568359375000000000e-01,4.299098510931814721e-01,9.192206574477236325e-01,9.481054016660639405e-01,1.782875324800227590e+00
2.587890625000000000e-01,4.298717951516741742e-01,9.193136097291720876e-01,9.480261265513191260e-01,1.782800698385190508e+00
2.607421875000000000e-01,4.298428177836321473e-01,9.193850995581993590e-01,9.479649024572062155e-01,1.782741213068361086e+00
2.626953125000000000e-01,4.298066727455692737e-01,9.194730258370166220e-01,9.478892453202105717e-01,1.782669808478056561e+00
2.646484375000000000e-01,4.297513492653797229e-01,9.196054011972579767e-01,9.477751446269802038e-01,1.782566487546667133e+00
2.666015625000000000e-01,4.296674118050559099e-01,9.198042329629884106e-01,9.476037451354331065e-01,1.782415544496498194e+00
2.685546875000000000e-01,4.295471504321081158e-01,9.200875206431334830e-01,9.473596515857108935e-01,1.782204138484375422e+00
2.705078125000000000e-01,4.293846643521845863e-01,9.204690818491018112e-01,9.470310995431283629e-01,1.781922417455389152e+00
2.724609375000000000e-01,4.291765727769711880e-01,9.209569129866328474e-01,9.466113785873977449e-01,1.781564687189084006e+00
2.744140625000000000e-01,4.289229417682717260e-01,9.215510341886457013e-01,9.461006826631990219e-01,1.781130947229473405e+00
2.763671875000000000e-01,4.286279375683810233e-01,9.222419509830082074e-01,9.455074071165308069e-01,1.780627985314551687e+00
2.783203125000000000e-01,4.282998751683797511e-01,9.230105038236293691e-01,9.448482308325723000e-01,1.780069480415458427e+00
2.802734375000000000e-01,4.279506342637336425e-01,9.238291794529628342e-01,9.441469313327298662e-01,1.779475062564572552e+00
2.822265625000000000e-01,4.275945973100775399e-01,9.246645389208880683e-01,9.434322473122775943e-01,1.778868576965758619e+00
2.841796875000000000e-01,4.272473518517949653e-01,9.254802131201611548e-01,9.427352774951617276e-01,1.778275945246547085e+00
2.861328125000000000e-01,4.269242769517314073e-01,9.262401966450292123e-01,9.420866584882516825e-01,1.777722816675036510e+00
2.880859375000000000e-01,4.266390968967653796e-01,9.269122486707311870e-01,9.415136884061354738e-01,1.777232145842132516e+00
2.900390625000000000e-01,4.264025588846080961e-01,9.274710288170145978e-01,9.410377066323630801e-01,1.776821961512296211e+00
2.919921875000000000e-01,4.262213381111595867e-01,9.279007127893971196e-01,9.406719312366365049e-01,1.776503507495741596e+00
2.939453125000000000e-01,4.260973601214193551e-01,9.281966270465075164e-01,9.404201266664673486e-01,1.776280082519468007e+00
2.958984375000000000e-01,4.260277810226505979e-01,9.283653248801215785e-01,9.402765760069708989e-01,1.776146989528707865e+00
2.978515625000000000e-01,4.260056672074900019e-01,9.284229998588018340e-01,9.402274382680577691e-01,1.776092667847449569e+00
2.998046875000000000e-01,4.260212598420591301e-01,9.283925094341983764e-01,9.402532631359599158e-01,1.776100813766657405e+00
3.017578125000000000e-01,4.260635654487855417e-01,9.282996258284422764e-01,9.403321514959108729e-01,1.776153050416212187e+00
3.037109375000000000e-01,4.261218511653902530e-01,9.281695129306439807e-01,9.404427263066488241e-01,1.776231436152363230e+00
3.056640625000000000e-01,4.261867374967167610e-01,9.280241552271576433e-01,9.405663044457461819e-01,1.776320294883644291e+00
3.076171875000000000e-01,4.262508265350928305e-01,9.278808843137853479e-01,9.406881463866997306e-01,1.776407264968026256e+00
3.095703125000000000e-01,4.263088974429583566e-01,9.277519249475267848e-01,9.407978460937425069e-01,1.776483622268948848e+00
3.115234375000000000e-01,4.263577753850494867e-01,9.276447077194805990e-01,9.408890713565849495e-01,1.776544057377726693e+00
3.134765625000000000e-01,4.263960044342712807e-01,9.275626397689588076e-01,9.409589135825389139e-01,1.776586126637691443e+00
3.154296875000000000e-01,4.264234461309460711e-01,9.275060474597164317e-01,9.410070889737698341e-01,1.776609580646338893e+00
3.173828125000000000e-01,4.264409068146550741e-01,9.274730497369382265e-01,9.410351964620986553e-01,1.776615742071131931e+00
3.193359375000000000e-01,4.264498016165886862e-01,9.274603442903567307e-01,9.410460482652995839e-01,1.776606945510820434e+00
3.212890625000000000e-01,4.264518804259562756e-01,9.274638479819664605e-01,9.410431236923695320e-01,1.776586081138175732e+00
3.232421875000000000e-01,4.264490292658895121e-01,9.274791606543589806e-01,9.410301731268482239e-01,1.776556264155045417e+00
3.251953125000000000e-01,4.264430879378183215e-01,9.275019909723993816e-01,9.410108544699193889e-01,1.776520531303252604e+00
3.271484375000000000e-01,4.264356933277378969e-01,9.275285224710280163e-01,9.409884208106474857e-01,1.776481579998988147e+00
3.291015625000000000e-01,4.264282031396494643e-01,9.275555917258856420e-01,9.409655684277220544e-01,1.776441641346236500e+00
3.310546875000000000e-01,4.264216713120581037e-01,9.275807457920192123e-01,9.409443878245490334e-01,1.776402439185536419e+00
3.330078125000000000e-01,4.264168309152941427e-01,9.276022821866238832e-01,9.409263297032939288e-01,1.776365161589180008e+00
3.349609375000000000e-01,4.264141308069363534e-01,9.276191630711001501e-01,9.409122780275016584e-01,1.776330521976349885e+00
3.369140625000000000e-01,4.264137984346074717e-01,9.276308681257194877e-01,9.409026751374447439e-01,1.776298863886061952e+00
3.388671875000000000e-01,4.264158522866152712e-01,9.276373649757392315e-01,9.408975465182631837e-01,1.776270181970901474e+00
3.408203125000000000e-01,4.264201311987533272e-01,9.276390398811402704e-01,9.408965590833928694e-01,1.776244171247269410e+00
3.427734375000000000e-01,4.264263627397862910e-01,9.276365365876120261e-01,9.408991572085136923e-01,1.776220341688162785e+00
3.447265625000000000e-01,4.264342103952175611e-01,9.276306441395838487e-01,9.409046564091733122e-01,1.776198097805819387e+00
3.466796875000000000e-01,4.264433166484530302e-01,9.276221933501072048e-01,9.409123286700388222e-01,1.776176811872715477e+00
3.486328125000000000e-01,4.264533636865497357e-01,9.276119106222057153e-01,9.409215226145741795e-01,1.776155927228408649e+00
3.505859375000000000e-01,4.264641109809141906e-01,9.276003236559267062e-01,9.409317372164727189e-01,1.776135024176247024e+00
3.525390625000000000e-01,4.264753814877476068e-01,9.275877839075840070e-01,9.409425925765273480e-01,1.776113802041556333e+00
3.544921875000000000e-01,4.264870599350214508e-01,9.275744555158222937e-01,9.409538238663361920e-01,1.776092084122593340e+00
3.564453125000000000e-01,4.264991300492810833e-01,9.275602050713678270e-01,9.409653514491039816e-01,1.776069891791096200e+00
3.583984375000000000e-01,4.265116956101976387e-01,9.275445167548845848e-01,9.409773167062992494e-01,1.776047498325694196e+00
3.603515625000000000e-01,4.265250024027499309e-01,9.275263862122201663e-01,9.409901165188625516e-01,1.776025494677182959e+00
3.623046875000000000e-01,4.265395155735709487e-01,9.275040554171647411e-01,9.410045433891291999e-01,1.776004963829439953e+00
3.642578125000000000e-01,4.265560147623815856e-01,9.274746606978568897e-01,9.410219539297572933e-01,1.775987710274219200e+00
3.662109375000000000e-01,4.265756867940361796e-01,9.274338168785665193e-01,9.410444220249192249e-01,1.775976525374793447e+00
3.681640625000000000e-01,4.266003163776934115e-01,9.273748654454103679e-01,9.410750716761593360e-01,1.775975678534384539e+00
3.701171875000000000e-01,4.266326273971059457e-01,9.272876066963063879e-01,9.411186868828776975e-01,1.775991757126150317e+00
3.720703125000000000e-01,4.266767850538319418e-01,9.271564050160125969e-01,9.411826085853013391e-01,1.776034927656452433e+00
3.740234375000000000e-01,4.267391710761659906e-01,9.269572709293668611e-01,9.412781269006540441e-01,1.776120891603971463e+00
3.759765625000000000e-01,4.268295998558384596e-01,9.266533300258456007e-01,9.414226844707893616e-01,1.776273950401475954e+00
3.779296875000000000e-01,4.269631948344096983e-01,9.261878464126527266e-01,9.416432957704237161e-01,1.776531754357801418e+00
3.798828125000000000e-01,4.271632365125268005e-01,9.254736756602687242e-01,9.419817956886450405e-01,1.776952577375802589e+00
3.818359375000000000e-01,4.274656446755678019e-01,9.243767198844707877e-01,9.425031309866259699e-01,1.777626716513618366e+00
3.837890625000000000e-01,4.279255824301830824e-01,9.226920572578438673e-01,9.433079781919394557e-01,1.778693567707093415e+00
3.857421875000000000e-01,4.286296035194894216e-01,9.201006517688281594e-01,9.445555420307496508e-01,1.780371197982088205e+00
3.876953125000000000e-01,4.297073142998739659e-01,9.161291188207604241e-01,9.464888009152343518e-01,1.782989721093374946e+00
3.896484375000000000e-01,4.313805488656359266e-01,9.099868029894411237e-01,9.495257977226123636e-01,1.787094629148384017e+00
3.916015625000000000e-01,4.339262546329718528e-01,9.006919677720311990e-01,9.542185255335924321e-01,1.793410846951488002e+00
3.935546875000000000e-01,4.380508189243125794e-01,8.859175072037039911e-01,9.619354621860930488e-01,1.803519986193014235e+00
3.955078125000000000e-01,4.440169250988327820e-01,8.648006533624365000e-01,9.734235471575838350e-01,1.818371721421472742e+00
3.974609375000000000e-01,4.551201140492434627e-01,8.276082978867805862e-01,9.952687150992672871e-01,1.844358728494382760e+00
3.994140625000000000e-01,4.686070986233228375e-01,7.839184054426139303e-01,1.023558730543172368e+00,1.876993809995583629e+00
4.013671875000000000e-01,5.030636290107426412e-01,6.850691061985194619e-01,1.098482313662801246e+00,1.948925397031763707e+00
4.033203125000000000e-01,5.320673268995751437e-01,6.113178682152572430e-01,1.168497601592888735e+00,2.009291363359118066e+00
4.052734375000000000e-01,6.605617573427944311e-01,3.554992323002719723e-01,1.509900089706721182e+00,2.222592019063289293e+00
4.072265625000000000e-01,7.474168160342274936e-01,2.338940107011451830e-01,1.766041542547447829e+00,2.335507123156708165e+00
4.091796875000000000e-01,7.998882898280397225e-01,1.777303178889833024e-01,1.930152899696575108e+00,2.397234041398672133e+00
4.111328125000000000e-01,8.231246290337167482e-01,1.489508038283237357e-01,2.004428442845050284e+00,2.424052579910283001e+00
4.130859375000000000e-01,8.415097459529616852e-01,1.325273632721022388e-01,2.065392044272729599e+00,2.445606988047959174e+00
4.150390625000000000e-01,8.520527229764550681e-01,1.239299825577594438e-01,2.101487277035559043e+00,2.458702419205957668e+00
4.169921875000000000e-01,8.561583478319181317e-01,1.157194337122888078e-01,2.116414539554994256e+00,2.465294115395927577e+00
4.189453125000000000e-01,8.592188884262581539e-01,1.129646051389980727e-01,2.129350757973749175e+00,2.471859661838778699e+00
4.208984375000000000e-01,8.599379456258731125e-01,1.116078130096629095e-01,2.135705761579099082e+00,2.477329844800618908e+00
4.228515625000000000e-01,8.569402564712276238e-01,1.088079220590633528e-01,2.130906651869044488e+00,2.480725940624287862e+00
4.248046875000000000e-01,8.536487869082893809e-01,1.088175526806141186e-01,2.128046399358396013e+00,2.486962194988530772e+00
4.267578125000000000e-01,8.481457741928200011e-01,1.090400391351291631e-01,2.121299973153786489e+00,2.495158173702928917e+00
4.287109375000000000e-01,8.389455453953560404e-01,1.077402562946005865e-01,2.106724484887128490e+00,2.505353621663786612e+00
4.306640625000000000e-01,8.279880503524372770e-01,1.082582329156396989e-01,2.093455351284915444e+00,2.522504285650470912e+00
4.326171875000000000e-01,8.133367669756432772e-01,1.086995458739264814e-01,2.077210887356523816e+00,2.548029234753089067e+00
4.345703125000000000e-01,7.936760179566046958e-01,1.078696522602341085e-01,2.056400365761322568e+00,2.585164181706192554e+00
4.365234375000000000e-01,7.702414034200448789e-01,1.083208107511699492e-01,2.040996137767077556e+00,2.643946890205282507e+00
4.384765625000000000e-01,7.421902377455977806e-01,1.087322272131665268e-01,2.033456490714423914e+00,2.733893606094845108e+00
4.404296875000000000e-01,7.099140175244260664e-01,1.080682082654085413e-01,2.043269577440144147e+00,2.872353661606616537e+00
4.423828125000000000e-01,6.759439810135077220e-01,1.082708058607680240e-01,2.093881097986209028e+00,3.091852664201516276e+00
4.443359375000000000e-01,6.428612526253125736e-01,1.087396239515119739e-01,2.180900656734274357e+00,3.386578291690375941e+00
4.462890625000000000e-01,6.145268271305649455e-01,1.082538760123350902e-01,2.256765217984423089e+00,3.666502956061876706e+00
4.482421875000000000e-01,5.936368802360025843e-01,1.080164696828540272e-01,2.283341890714951639e+00,3.840527467776807757e+00
4.501953125000000000e-01,5.790953946978030231e-01,1.085368511366830990e-01,2.270532133798360608e+00,3.914935623487413086e+00
4.521484375000000000e-01,5.684348824484481977e-01,1.085253367742904235e-01,2.246697923487463111e+00,3.946539086798166895e+00
4.541015625000000000e-01,5.606680779457291486e-01,1.079824866373729209e-01,2.225527427309763606e+00,3.963590507252155337e+00
4.560546875000000000e-01,5.556605389344848600e-01,1.081036526430389222e-01,2.208367093191280439e+00,3.968466542248773266e+00
4.580078125000000000e-01,5.525504980676700928e-01,1.084386915287956638e-01,2.193761809194107126e+00,3.964367257046267579e+00
4.599609375000000000e-01,5.503391935227127663e-01,1.079826137373634115e-01,2.181529895891455073e+00,3.958143226305871565e+00
4.619140625000000000e-01,5.488907688278523711e-01,1.074500745921035394e-01,2.173720855620135950e+00,3.954433859370843241e+00
4.638671875000000000e-01,5.482130254788191159e-01,1.074639559093286956e-01,2.170453659956515402e+00,3.953368562343824610e+00
4.658203125000000000e-01,5.478226435026979368e-01,1.070812634889638376e-01,2.168402111670123755e+00,3.952486012389694103e+00
4.677734375000000000e-01,5.475217858720196062e-01,1.060180629991986506e-01,2.166215950864709860e+00,3.950781468191864043e+00
4.697265625000000000e-01,5.475919070342751827e-01,1.052154463139762935e-01,2.165537477060342830e+00,3.949120592608681868e+00
4.716796875000000000e-01,5.479465298134026385e-01,1.045534585919410397e-01,2.165935401786561521e+00,3.947356841794481319e+00
4.736328125000000000e-01,5.482505655974757586e-01,1.031529735153640659e-01,2.165492009554602859e+00,3.944501484048244411e+00
4.755859375000000000e-01,5.486508842435271482e-01,1.013279524240717350e-01,2.165049470431569922e+00,3.940999524685255384e+00
4.775390625000000000e-01,5.493929518680940038e-01,9.952446203662934643e-02,2.165987372338689987e+00,3.937557742277734363e+00
4.794921875000000000e-01,5.502762394846433258e-01,9.687791434849278571e-02,2.167284796011786252e+00,3.933847000027437257e+00
4.814453125000000000e-01,5.512499969177746539e-01,9.274094831723135590e-02,2.168646678594341903e+00,3.929752511939648585e+00
4.833984375000000000e-01,5.525813494277984628e-01,8.747213545728964312e-02,2.171987489237652724e+00,3.926794648546498401e+00
4.853515625000000000e-01,5.542574391211608775e-01,8.085336234790499454e-02,2.177371779706866572e+00,3.925179820670003039e+00
4.873046875000000000e-01,5.558661543875301758e-01,7.216851585332657859e-02,2.183979240302366343e+00,3.926361887133907214e+00
4.892578125000000000e-01,5.573298201765917170e-01,6.198003438611692645e-02,2.192021962546277791e+00,3.931157790421817122e+00
4.912109375000000000e-01,5.582449532044955198e-01,5.122144794499471770e-02,2.203717039384522458e+00,3.946268946556624968e+00
4.931640625000000000e-01,5.585019966580062611e-01,3.983782896774246129e-02,2.219704842146693835e+00,3.973596637789603481e+00
4.951171875000000000e-01,5.572319674713053228e-01,2.812609344971985989e-02,2.245647180913255880e+00,4.029608682303989831e+00
4.970703125000000000e-01,5.561315599138021426e-01,1.685876401539821226e-02,2.275187949107600804e+00,4.090954518354402047e+00
4.990234375000000000e-01,5.539643850357751642e-01,5.689846175956453540e-03,2.314130514393313298e+00,4.177383257455367094e+00
5.009765625000000000e-01,5.539643850358240140e-01,-5.689846175848226745e-03,2.314130514393480276e+00,4.177383257455301369e+00
5.029296875000000000e-01,5.561315599139018406e-01,-1.685876401529853505e-02,2.275187949108305574e+00,4.090954518354937619e+00
5.048828125000000000e-01,5.572319674714139026e-01,-2.812609344963454619e-02,2.245647180914161822e+00,4.029608682304832712e+00
5.068359375000000000e-01,5.585019966581381556e-01,-3.983782896772049970e-02,2.219704842147222301e+00,3.973596637789612362e+00
5.087890625000000000e-01,5.582449532045616891e-01,-5.122144794506066495e-02,2.203717039385244103e+00,3.946268946557446089e+00
5.107421875000000000e-01,5.573298201765918281e-01,-6.198003438622768507e-02,2.192021962546776059e+00,3.931157790422703524e+00
5.126953125000000000e-01,5.558661543874721112e-01,-7.216851585345804287e-02,2.183979240302232228e+00,3.926361887134067530e+00
5.146484375000000000e-01,5.542574391210723928e-01,-8.085336234807269373e-02,2.177371779706156918e+00,3.925179820669335573e+00
5.166015625000000000e-01,5.525813494276994309e-01,-8.747213545744361718e-02,2.171987489236673063e+00,3.926794648545416599e+00
5.185546875000000000e-01,5.512499969176154480e-01,-9.274094831727372479e-02,2.168646678593878274e+00,3.929752511939939463e+00
5.205078125000000000e-01,5.502762394845341909e-01,-9.687791434845383076e-02,2.167284796011414993e+00,3.933847000027547391e+00
5.224609375000000000e-01,5.493929518680691348e-01,-9.952446203657100421e-02,2.165987372338485706e+00,3.937557742277546069e+00
5.244140625000000000e-01,5.486508842435278144e-01,-1.013279524239116963e-01,2.165049470431612555e+00,3.940999524685344202e+00
5.263671875000000000e-01,5.482505655975191683e-01,-1.031529735150310823e-01,2.165492009554130348e+00,3.944501484047104434e+00
5.283203125000000000e-01,5.479465298134955642e-01,-1.045534585915469522e-01,2.165935401786011738e+00,3.947356841792848403e+00
5.302734375000000000e-01,5.475919070344046347e-01,-1.052154463136160539e-01,2.165537477060340166e+00,3.949120592607780811e+00
5.322265625000000000e-01,5.475217858721187492e-01,-1.060180629987764883e-01,2.166215950864980755e+00,3.950781468191687296e+00
5.341796875000000000e-01,5.478226435027506724e-01,-1.070812634884552444e-01,2.168402111670156174e+00,3.952486012389426318e+00
5.361328125000000000e-01,5.482130254789110424e-01,-1.074639559089512336e-01,2.170453659956395498e+00,3.953368562342982617e+00
5.380859375000000000e-01,5.488907688279875963e-01,-1.074500745919778483e-01,2.173720855620452141e+00,3.954433859370456883e+00
5.400390625000000000e-01,5.503391935228280074e-01,-1.079826137373572775e-01,2.181529895892078130e+00,3.958143226306173990e+00
5.419921875000000000e-01,5.525504980676922973e-01,-1.084386915288244602e-01,2.193761809195106771e+00,3.964367257047914261e+00
5.439453125000000000e-01,5.556605389344515533e-01,-1.081036526432004735e-01,2.208367093192477704e+00,3.968466542251148699e+00
5.458984375000000000e-01,5.606680779457537955e-01,-1.079824866377196019e-01,2.225527427310261874e+00,3.963590507252832573e+00
5.478515625000000000e-01,5.684348824485073726e-01,-1.085253367747466141e-01,2.246697923487652737e+00,3.946539086798039442e+00
5.498046875000000000e-01,5.790953946978532052e-01,-1.085368511371520572e-01,2.270532133798732310e+00,3.914935623487664440e+00
5.517578125000000000e-01,5.936368802360589836e-01,-1.080164696832827537e-01,2.283341890715075984e+00,3.840527467776605697e+00
5.537109375000000000e-01,6.145268271306111307e-01,-1.082538760127221555e-01,2.256765217984448846e+00,3.666502956061601370e+00
5.556640625000000000e-01,6.428612526253604242e-01,-1.087396239518857860e-01,2.180900656734567011e+00,3.386578291690538478e+00
5.576171875000000000e-01,6.759439810135496884e-01,-1.082708058611182161e-01,2.093881097986490580e+00,3.091852664201702794e+00
5.595703125000000000e-01,7.099140175243929818e-01,-1.080682082657070386e-01,2.043269577439965623e+00,2.872353661606467323e+00
5.615234375000000000e-01,7.421902377454605571e-01,-1.087322272134363665e-01,2.033456490713683174e+00,2.733893606094324191e+00
5.634765625000000000e-01,7.702414034198015180e-01,-1.083208107514528340e-01,2.040996137766041940e+00,2.643946890204744715e+00
5.654296875000000000e-01,7.936760179563200346e-01,-1.078696522605833708e-01,2.056400365760389093e+00,2.585164181705907893e+00
5.673828125000000000e-01,8.133367669754325568e-01,-1.086995458743424126e-01,2.077210887355917635e+00,2.548029234752960281e+00
5.693359375000000000e-01,8.279880503522862867e-01,-1.082582329158926215e-01,2.093455351284433164e+00,2.522504285650322142e+00
5.712890625000000000e-01,8.389455453952583408e-01,-1.077402562945518616e-01,2.106724484886723481e+00,2.505353621663601427e+00
5.732421875000000000e-01,8.481457741929077088e-01,-1.090400391349727188e-01,2.121299973153811802e+00,2.495158173702717086e+00
5.751953125000000000e-01,8.536487869084484759e-01,-1.088175526803406706e-01,2.128046399358518137e+00,2.486962194988239006e+00
5.771484375000000000e-01,8.569402564712975678e-01,-1.088079220586150725e-01,2.130906651868936130e+00,2.480725940624007197e+00
5.791015625000000000e-01,8.599379456259890198e-01,-1.116078130092849757e-01,2.135705761579345996e+00,2.477329844800613579e+00
5.810546875000000000e-01,8.592188884264049253e-01,-1.129646051387032946e-01,2.129350757974359354e+00,2.471859661839098887e+00
5.830078125000000000e-01,8.561583478320002882e-01,-1.157194337119499400e-01,2.116414539555398822e+00,2.465294115396202024e+00
5.849609375000000000e-01,8.520527229764702781e-01,-1.239299825574450287e-01,2.101487277035719359e+00,2.458702419206140632e+00
5.869140625000000000e-01,8.415097459529929935e-01,-1.325273632719677630e-01,2.065392044273018257e+00,2.445606988048228736e+00
5.888671875000000000e-01,8.231246290337067562e-01,-1.489508038283284264e-01,2.004428442845095582e+00,2.424052579910366934e+00
5.908203125000000000e-01,7.998882898280169629e-01,-1.777303178886907864e-01,1.930152899696448543e+00,2.397234041398634385e+00
5.927734375000000000e-01,7.474168160342662404e-01,-2.338940107017401515e-01,1.766041542547651666e+00,2.335507123156719267e+00
5.947265625000000000e-01,6.605617573428217426e-01,-3.554992323008633326e-01,1.509900089706778914e+00,2.222592019063072133e+00
5.966796875000000000e-01,5.320673268999492889e-01,-6.113178682146007681e-01,1.168497601593958768e+00,2.009291363359985816e+00
5.986328125000000000e-01,5.030636290108443376e-01,-6.850691061976993401e-01,1.098482313662990206e+00,1.948925397032259754e+00
6.005859375000000000e-01,4.686070986228921820e-01,-7.839184054433363524e-01,1.023558730542295958e+00,1.876993809995154416e+00
6.025390625000000000e-01,4.551201140486218488e-01,-8.276082978878888108e-01,9.952687150979329100e-01,1.844358728493520339e+00
6.044921875000000000e-01,4.440169250983554416e-01,-8.648006533634320370e-01,9.734235471565904074e-01,1.818371721420731335e+00
6.064453125000000000e-01,4.380508189242527939e-01,-8.859175072037717147e-01,9.619354621859506072e-01,1.803519986192928526e+00
6.083984375000000000e-01,4.339262546331731363e-01,-9.006919677715338191e-01,9.542185255339867833e-01,1.793410846951824844e+00
6.103515625000000000e-01,4.313805488660211740e-01,-9.099868029885285203e-01,9.495257977233804159e-01,1.787094629149029057e+00
6.123046875000000000e-01,4.297073143003348195e-01,-9.161291188196745150e-01,9.464888009161549487e-01,1.782989721094149660e+00
6.142578125000000000e-01,4.286296035198748355e-01,-9.201006517679166663e-01,9.445555420315200346e-01,1.780371197982742792e+00
6.162109375000000000e-01,4.279255824303640487e-01,-9.226920572574098811e-01,9.433079781923018325e-01,1.778693567707408496e+00
6.181640625000000000e-01,4.274656446755072947e-01,-9.243767198846035704e-01,9.425031309865057327e-01,1.777626716513526439e+00
6.201171875000000000e-01,4.271632365122801644e-01,-9.254736756608386017e-01,9.419817956881522125e-01,1.776952577375394915e+00
6.220703125000000000e-01,4.269631948340820715e-01,-9.261878464134151168e-01,9.416432957697704609e-01,1.776531754357257631e+00
6.240234375000000000e-01,4.268295998555430848e-01,-9.266533300265349382e-01,9.414226844702024977e-01,1.776273950400988788e+00
6.259765625000000000e-01,4.267391710760864987e-01,-9.269572709295537116e-01,9.412781269004988349e-01,1.776120891603845342e+00
6.279296875000000000e-01,4.266767850540104656e-01,-9.271564050155964853e-01,9.411826085856598301e-01,1.776034927656755302e+00
6.298828125000000000e-01,4.266326273973862770e-01,-9.272876066956518004e-01,9.411186868834363617e-01,1.775991757126617054e+00
6.318359375000000000e-01,4.266003163780994756e-01,-9.273748654444625705e-01,9.410750716769662461e-01,1.775975678535055113e+00
6.337890625000000000e-01,4.265756867944052733e-01,-9.274338168777052083e-01,9.410444220256510839e-01,1.775976525375398962e+00
6.357421875000000000e-01,4.265560147625085952e-01,-9.274746606975606822e-01,9.410219539300055391e-01,1.775987710274419040e+00
6.376953125000000000e-01,4.265395155734804655e-01,-9.275040554173759055e-01,9.410045433889452360e-01,1.776004963829280747e+00
6.396484375000000000e-01,4.265250024024933584e-01,-9.275263862128185766e-01,9.409901165183494065e-01,1.776025494676751970e+00
6.416015625000000000e-01,4.265116956099717083e-01,-9.275445167554102754e-01,9.409773167058479437e-01,1.776047498325316942e+00
6.435546875000000000e-01,4.264991300491790538e-01,-9.275602050716034164e-01,9.409653514489008108e-01,1.776069891790928779e+00
6.455078125000000000e-01,4.264870599350142344e-01,-9.275744555158345062e-01,9.409538238663228693e-01,1.776092084122588233e+00
6.474609375000000000e-01,4.264753814878378124e-01,-9.275877839073689568e-01,9.409425925767084253e-01,1.776113802041713763e+00
6.494140625000000000e-01,4.264641109811119213e-01,-9.276003236554614118e-01,9.409317372168672922e-01,1.776135024176580979e+00
6.513671875000000000e-01,4.264533636867297028e-01,-9.276119106217824983e-01,9.409215226149324485e-01,1.776155927228710185e+00
6.533203125000000000e-01,4.264433166483983517e-01,-9.276221933502324379e-01,9.409123286699296873e-01,1.776176811872625994e+00
6.552734375000000000e-01,4.264342103947437179e-01,-9.276306441406880765e-01,9.409046564082315101e-01,1.776198097805038234e+00
6.572265625000000000e-01,4.264263627389996425e-01,-9.276365365894481130e-01,9.408991572069500542e-01,1.776220341686862936e+00
6.591796875000000000e-01,4.264201311982552256e-01,-9.276390398823008976e-01,9.408965590824031056e-01,1.776244171246449177e+00
6.611328125000000000e-01,4.264158522864648360e-01,-9.276373649760852880e-01,9.408975465179634234e-01,1.776270181970655893e+00
6.630859375000000000e-01,4.264137984344573695e-01,-9.276308681260652111e-01,9.409026751371429853e-01,1.776298863885810375e+00
6.650390625000000000e-01,4.264141308070446001e-01,-9.276191630708424674e-01,9.409122780277152653e-01,1.776330521976529742e+00
6.669921875000000000e-01,4.264168309158092862e-01,-9.276022821854144063e-01,9.409263297043197749e-01,1.776365161590041986e+00
6.689453125000000000e-01,4.264216713127566005e-01,-9.275807457903816333e-01,9.409443878259400318e-01,1.776402439186703042e+00
6.708984375000000000e-01,4.264282031402768514e-01,-9.275555917244158177e-01,9.409655684289727207e-01,1.776441641347286104e+00
6.728515625000000000e-01,4.264356933281172601e-01,-9.275285224701403930e-01,9.409884208114043247e-01,1.776481579999622973e+00
6.748046875000000000e-01,4.264430879380152195e-01,-9.275019909719388611e-01,9.410108544703130740e-01,1.776520531303583894e+00
6.767578125000000000e-01,4.264490292658185133e-01,-9.274791606545251810e-01,9.410301731267081138e-01,1.776556264154929954e+00
6.787109375000000000e-01,4.264518804255299500e-01,-9.274638479829621085e-01,9.410431236915205444e-01,1.776586081137467632e+00
6.806640625000000000e-01,4.264498016160847005e-01,-9.274603442915346774e-01,9.410460482642961644e-01,1.776606945509982882e+00
6.826171875000000000e-01,4.264409068142407944e-01,-9.274730497379052307e-01,9.410351964612744258e-01,1.776615742070446036e+00
6.845703125000000000e-01,4.264234461306735668e-01,-9.275060474603501470e-01,9.410070889732292665e-01,1.776609580645893471e+00
6.865234375000000000e-01,4.263960044343328981e-01,-9.275626397688109259e-01,9.409589135826660344e-01,1.776586126637807794e+00
6.884765625000000000e-01,4.263577753854587149e-01,-9.276447077185209222e-01,9.408890713574051823e-01,1.776544057378422359e+00
6.904296875000000000e-01,4.263088974435532696e-01,-9.277519249461342321e-01,9.407978460949319999e-01,1.776483622269951157e+00
6.923828125000000000e-01,4.262508265357254356e-01,-9.278808843123035333e-01,9.406881463879614991e-01,1.776407264969086075e+00
6.943359375000000000e-01,4.261867374970185196e-01,-9.280241552264486549e-01,9.405663044463471456e-01,1.776320294884149664e+00
6.962890625000000000e-01,4.261218511649938478e-01,-9.281695129315691295e-01,9.404427263058598996e-01,1.776231436151706200e+00
6.982421875000000000e-01,4.260635654478565071e-01,-9.282996258306138726e-01,9.403321514940623516e-01,1.776153050414670309e+00
7.001953125000000000e-01,4.260212598410304530e-01,-9.283925094366037856e-01,9.402532631339137748e-01,1.776100813764950548e+00
7.021484375000000000e-01,4.260056672066042660e-01,-9.284229998608726220e-01,9.402274382662969554e-01,1.776092667845982520e+00
7.041015625000000000e-01,4.260277810221105854e-01,-9.283653248813833470e-01,9.402765760058983124e-01,1.776146989527816578e+00
7.060546875000000000e-01,4.260973601213926543e-01,-9.281966270465693558e-01,9.404201266664162784e-01,1.776280082519428927e+00
7.080078125000000000e-01,4.262213381116285449e-01,-9.279007127883004413e-01,9.406719312375709796e-01,1.776503507496523415e+00
7.099609375000000000e-01,4.264025588854406523e-01,-9.274710288150701532e-01,9.410377066340198660e-01,1.776821961513675996e+00
7.119140625000000000e-01,4.266390968976786491e-01,-9.269122486686010021e-01,9.415136884079524648e-01,1.777232145843641975e+00
7.138671875000000000e-01,4.269242769523982073e-01,-9.262401966434783418e-01,9.420866584895770668e-01,1.777722816676130746e+00
7.158203125000000000e-01,4.272473518521598956e-01,-9.254802131193170522e-01,9.427352774958861481e-01,1.778275945247139278e+00
7.177734375000000000e-01,4.275945973102709408e-01,-9.246645389204446452e-01,9.434322473126610653e-01,1.778868576966067483e+00
7.197265625000000000e-01,4.279506342637722227e-01,-9.238291794528810108e-01,9.441469313328052504e-01,1.779475062564625398e+00
7.216796875000000000e-01,4.282998751682423055e-01,-9.230105038239572179e-01,9.448482308322975198e-01,1.780069480415222172e+00
7.236328125000000000e-01,4.286279375681663062e-01,-9.222419509835136919e-01,9.455074071161021498e-01,1.780627985314190420e+00
7.255859375000000000e-01,4.289229417680661682e-01,-9.215510341891279822e-01,9.461006826627876842e-01,1.781130947229127015e+00
7.275390625000000000e-01,4.291765727768011573e-01,-9.209569129870304183e-01,9.466113785870559072e-01,1.781564687188795126e+00
7.294921875000000000e-01,4.293846643520874418e-01,-9.204690818493289628e-01,9.470310995429327416e-01,1.781922417455223284e+00
7.314453125000000000e-01,4.295471504320305112e-01,-9.200875206433150044e-01,9.473596515855553513e-01,1.782204138484244638e+00
7.333984375000000000e-01,4.296674118049199631e-01,-9.198042329633050462e-01,9.476037451351607688e-01,1.782415544496271043e+00
7.353515625000000000e-01,4.297513492652886291e-01,-9.196054011974705844e-01,9.477751446267971280e-01,1.782566487546513034e+00
7.373046875000000000e-01,4.298066727456043568e-01,-9.194730258369360199e-01,9.478892453202796275e-01,1.782669808478111184e+00
7.392578125000000000e-01,4.298428177836704500e-01,-9.193850995581099861e-01,9.479649024572815996e-01,1.782741213068421926e+00
7.412109375000000000e-01,4.298717951516450309e-01,-9.193136097292390341e-01,9.480261265512601732e-01,1.782800698385141436e+00
7.431640625000000000e-01,4.299098510931448347e-01,-9.192206574478071213e-01,9.481054016659922201e-01,1.782875324800171857e+00
7.451171875000000000e-01,4.299793396668675771e-01,-9.190540919337041315e-01,9.482474330181185351e-01,1.783002336708658708e+00
7.470703125000000000e-01,4.301099779118789379e-01,-9.187446086149158031e-01,9.485116723358133495e-01,1.783231243159862700e+00
7.490234375000000000e-01,4.303384179654947128e-01,-9.182068257144232470e-01,9.489715003509857638e-01,1.783623065001154417e+00
7.509765625000000000e-01,4.307052905385302388e-01,-9.173463431567125959e-01,9.497083848661755923e-01,1.784245317667456865e+00
7.529296875000000000e-01,4.312497785005238171e-01,-9.160726450180224356e-01,9.508011270801752790e-01,1.785162823644326657e+00
7.548828125000000000e-01,4.320029932215098123e-01,-9.143148010036775686e-01,9.523127102362660690e-01,1.786426518494758087e+00
7.568359375000000000e-01,4.329825685694094206e-01,-9.120341975547987534e-01,9.542795304748904472e-01,1.788064360395974051e+00
7.587890625000000000e-01,4.341907978811452296e-01,-9.092287712292342894e-01,9.567076259657395498e-01,1.790078287621742481e+00
7.607421875000000000e-01,4.356167523707155098e-01,-9.059277434569450449e-01,9.595767925106319929e-01,1.792447944784283154e+00
7.626953125000000000e-01,4.372407655573312124e-01,-9.021807577318220472e-01,9.628494036412211798e-01,1.795138402371935671e+00
7.646484375000000000e-01,4.390391471024951420e-01,-8.980465460830848734e-01,9.664797120850778800e-01,1.798108217691374522e+00
7.666015625000000000e-01,4.409877950809353298e-01,-8.935843030211158000e-01,9.704209957488603155e-01,1.801315572616143390e+00
7.685546875000000000e-01,4.430643833393236308e-01,-8.888485193125170714e-01,9.746299009737477981e-01,1.804721951392819879e+00
7.705078125000000000e-01,4.452493783631219504e-01,-8.838866409155843318e-01,9.790684783894545440e-01,1.808293809564083476e+00
7.724609375000000000e-01,4.475262922495672480e-01,-8.787385585470680605e-01,9.837047094562512140e-01,1.812002941305887571e+00
7.744140625000000000e-01,4.498815176641706159e-01,-8.734370867079920275e-01,9.885122040357796624e-01,1.815826143319700936e+00
7.763671875000000000e-01,4.523039769734712445e-01,-8.680088706080278937e-01,9.934695264885328170e-01,1.819744574445746332e+00
7.783203125000000000e-01,4.547847201705734754e-01,-8.624753981539485803e-01,9.985594161570714444e-01,1.823743040350128242e+00
7.802734375000000000e-01,4.573165401774066940e-01,-8.568539549981177839e-01,1.003768038237762283e+00,1.827809318301332198e+00
7.822265625000000000e-01,4.598936348487164816e-01,-8.511584556485163322e-01,1.009084323712256648e+00,1.831933569563389375e+00
7.841796875000000000e-01,4.625113238127548931e-01,-8.454001343793485779e-01,1.014499415160118545e+00,1.836107850928175411e+00
7.861328125000000000e-01,4.651658179542889071e-01,-8.395881039453347849e-01,1.020006214776202125e+00,1.840325719713930219e+00
7.880859375000000000e-01,4.678540350544247994e-01,-8.337297997679825601e-01,1.025599022311521225e+00,1.844581919721153263e+00
7.900390625000000000e-01,4.705734539397156135e-01,-8.278313294637723585e-01,1.031273248233854023e+00,1.848872134088889174e+00
7.919921875000000000e-01,4.733219998156866781e-01,-8.218977463290502161e-01,1.037025187932115511e+00,1.853192791890407864e+00
7.939453125000000000e-01,4.760979543857863927e-01,-8.159332628103813656e-01,1.042851844530039873e+00,1.857540917140841685e+00
7.958984375000000000e-01,4.788998854393496929e-01,-8.099414171305208132e-01,1.048750789947233475e+00,1.861914010912579798e+00
7.978515625000000000e-01,4.817265916233356426e-01,-8.039252035876813807e-01,1.054720055834652559e+00,1.866309959129306417e+00
7.998046875000000000e-01,4.845770590093614327e-01,-7.978871747775626577e-01,1.060758047749482458e+00,1.870726960212120815e+00
8.017578125000000000e-01,4.874504268095408710e-01,-7.918295221347172452e-01,1.066863477377203218e+00,1.875163468059473537e+00
8.037109375000000000e-01,4.903459601901992704e-01,-7.857541397181416754e-01,1.073035308769962670e+00,1.879618146881499419e+00
8.056640625000000000e-01,4.932630286014181298e-01,-7.796626750178567988e-01,1.079272715486976786e+00,1.884089835219847631e+00
8.076171875000000000e-01,4.962010884048742576e-01,-7.735565696739616914e-01,1.085575046236679775e+00,1.888577517108870785e+00
8.095703125000000000e-01,4.991596688634155621e-01,-7.674370923221350838e-01,1.091941797171970485e+00,1.893080298812572559e+00
8.115234375000000000e-01,5.021383607713298947e-01,-7.613053652633329227e-01,1.098372589413588729e+00,1.897597389936089174e+00
8.134765625000000000e-01,5.051368071690771622e-01,-7.551623862629819328e-01,1.104867150701336787e+00,1.902128087987858596e+00
8.154296875000000000e-01,5.081546957121866326e-01,-7.490090464866672182e-01,1.111425300321261744e+00,1.906671765679447184e+00
8.173828125000000000e-01,5.111917523601994251e-01,-7.428461453525404545e-01,1.118046936646879264e+00,1.911227860410350532e+00
8.193359375000000000e-01,5.142477361251220902e-01,-7.366744029078478029e-01,1.124732026778057170e+00,1.915795865507420093e+00
8.212890625000000000e-01,5.173224346753222402e-01,-7.304944702048539185e-01,1.131480597872930982e+00,1.920375322882028390e+00
8.232421875000000000e-01,5.204156606341805436e-01,-7.243069380501522270e-01,1.138292729854170071e+00,1.924965816839823596e+00
8.251953125000000000e-01,5.235272484463349141e-01,-7.181123444233218356e-01,1.145168549237398414e+00,1.929566968833253737e+00
8.271484375000000000e-01,5.266570517102849847e-01,-7.119111808005598174e-01,1.152108223881011861e+00,1.934178432989813956e+00
8.291015625000000000e-01,5.298049408963712015e-01,-7.057038975719380769e-01,1.159111958496751082e+00,1.938799892282147663e+00
8.310546875000000000e-01,5.329708013849240311e-01,-6.994909087042975315e-01,1.166179990791815557e+00,1.943431055232342164e+00
8.330078125000000000e-01,5.361545317718261483e-01,-6.932725957729206634e-01,1.173312588137921830e+00,1.948071653063052189e+00
8.349609375000000000e-01,5.393560423985512831e-01,-6.870493114623482667e-01,1.180510044682255399e+00,1.952721437224343992e+00
8.369140625000000000e-01,5.425752540715398364e-01,-6.808213826186189088e-01,1.187772678830744333e+00,1.957380177238013497e+00
8.388671875000000000e-01,5.458120969420171553e-01,-6.745891129207233217e-01,1.195100831046448597e+00,1.962047658811342910e+00
8.408203125000000000e-01,5.490665095223663528e-01,-6.683527852274487868e-01,1.202494861915849533e+00,1.966723682180628652e+00
8.427734375000000000e-01,5.523384378192311983e-01,-6.621126636464048643e-01,1.209955150443847938e+00,1.971408060651400840e+00
8.447265625000000000e-01,5.556278345667956531e-01,-6.558689953644215587e-01,1.217482092544837968e+00,1.976100619307787021e+00
8.466796875000000000e-01,5.589346585464010086e-01,-6.496220122723002088e-01,1.225076099702613330e+00,1.980801193867894217e+00
8.486328125000000000e-01,5.622588739808707103e-01,-6.433719324118492011e-01,1.232737597776282890e+00,1.985509629665737741e+00
8.505859375000000000e-01,5.656004499937830055e-01,-6.371189612689608373e-01,1.240467025933126521e+00,1.990225780743290374e+00
8.525390625000000000e-01,5.689593601254532285e-01,-6.308632929331402517e-01,1.248264835692508345e+00,1.994949509038896895e+00
8.544921875000000000e-01,5.723355818987465593e-01,-6.246051111410948486e-01,1.256131490067694312e+00,1.999680683660328695e+00
8.564453125000000000e-01,5.757290964289677460e-01,-6.183445902197599597e-01,1.264067462794892238e+00,2.004419180232742015e+00
8.583984375000000000e-01,5.791398880731256638e-01,-6.120818959423622863e-01,1.272073237641144328e+00,2.009164880313413892e+00
8.603515625000000000e-01,5.825679441148020610e-01,-6.058171863097876475e-01,1.280149307784875123e+00,2.013917670866587795e+00
8.623046875000000000e-01,5.860132544817789890e-01,-5.995506122685063666e-01,1.288296175265241317e+00,2.018677443793286397e+00
8.642578125000000000e-01,5.894758114944582683e-01,-5.932823183757188756e-01,1.296514350498695123e+00,2.023444095512151986e+00
8.662109375000000000e-01,5.929556096440504742e-01,-5.870124434220639342e-01,1.304804351863835699e+00,2.028217526588815822e+00
8.681640625000000000e-01,5.964526454005913969e-01,-5.807411210225642550e-01,1.313166705358875141e+00,2.032997641412757961e+00
8.701171875000000000e-01,5.999669170521537698e-01,-5.744684801872351754e-01,1.321601944340139223e+00,2.037784347922339201e+00
8.720703125000000000e-01,6.034984245778461931e-01,-5.681946458836476532e-01,1.330110609353950535e+00,2.042577557380312214e+00
8.740234375000000000e-01,6.070471695581574068e-01,-5.619197396042950876e-01,1.338693248077241549e+00,2.047377184203253986e+00
8.759765625000000000e-01,6.106131551276925418e-01,-5.556438799530859507e-01,1.347350415387009726e+00,2.052183145849944879e+00
8.779296875000000000e-01,6.141963859784229651e-01,-5.493671832698462376e-01,1.356082673589505738e+00,2.056995362777636949e+00
8.798828125000000000e-01,6.177968684248159592e-01,-5.430897643165800703e-01,1.364890592851135231e+00,2.061813758478671321e+00
8.818359375000000000e-01,6.214146105394323660e-01,-5.368117370438030278e-01,1.373774751862459453e+00,2.066638259605380057e+00
8.837890625000000000e-01,6.250496223557784337e-01,-5.305332154350216323e-01,1.382735738723502861e+00,2.071468796174499083e+00
8.857421875000000000e-01,6.287019161278505353e-01,-5.242543144163596125e-01,1.391774152011734600e+00,2.076305301831651740e+00
8.876953125000000000e-01,6.323715066515224192e-01,-5.179751508484889966e-01,1.400890602050631539e+00,2.081147714175951347e+00
8.896484375000000000e-01,6.360584116615464190e-01,-5.116958446368001789e-01,1.410085712427040061e+00,2.085995975153062787e+00
8.916015625000000000e-01,6.397626522108970093e-01,-5.054165198206573839e-01,1.419360121419017684e+00,2.090850031380856233e+00
8.935546875000000000e-01,6.434842526532063012e-01,-4.991373050363343000e-01,1.428714481968056393e+00,2.095709833898559804e+00
8.955078125000000000e-01,6.472232395917423275e-01,-4.928583323542829464e-01,1.438149457911939155e+00,2.100575336505388968e+00
8.974609375000000000e-01,6.509796393156599414e-01,-4.865797338152403895e-01,1.447665714772042200e+00,2.105446492072247100e+00
8.994140625000000000e-01,6.547534736015044876e-01,-4.803016356486865535e-01,1.457263904678798294e+00,2.110323246670086750e+00
9.013671875000000000e-01,6.585447527300196668e-01,-4.740241485171534652e-01,1.466944641327828203e+00,2.115205530017978397e+00
9.033203125000000000e-01,6.623534602944052274e-01,-4.677473452265793474e-01,1.476708445552056714e+00,2.120093235308134982e+00
9.052734375000000000e-01,6.661795182596368381e-01,-4.614712077102409715e-01,1.486555620285954005e+00,2.124986173864076733e+00
9.072265625000000000e-01,6.700227194182124535e-01,-4.551955237147661260e-01,1.496486009225798330e+00,2.129883988841744458e+00
9.091796875000000000e-01,6.738826232670998007e-01,-4.489197289292755078e-01,1.506498625516437873e+00,2.134786023843101344e+00
9.111328125000000000e-01,6.777584197772119623e-01,-4.426427044194011229e-01,1.516591167051035471e+00,2.139691152968587140e+00
9.130859375000000000e-01,6.816487406094944301e-01,-4.363624991518431084e-01,1.526759345773699650e+00,2.144597547193446196e+00
9.150390625000000000e-01,6.855513098481194056e-01,-4.300758085057779789e-01,1.536995646269604165e+00,2.149502243185735129e+00
9.169921875000000000e-01,6.894622072479827946e-01,-4.237768553603803445e-01,1.547286706099992415e+00,2.154400236514571354e+00
9.189453125000000000e-01,6.933744915270640963e-01,-4.174552909922622512e-01,1.557608424456915053e+00,2.159282798636548595e+00
9.208984375000000000e-01,6.972761568740390992e-01,-4.110931003731963518e-01,1.567918716818085478e+00,2.164135006368206771e+00
9.228515625000000000e-01,7.011478987678889663e-01,-4.046612838801814105e-01,1.578149630047167795e+00,2.168933093773403709e+00
9.248046875000000000e-01,7.049617015779177098e-01,-3.981178945755285969e-01,1.588202440687426442e+00,2.173642876525260448e+00
9.267578125000000000e-01,7.086813930591469024e-01,-3.914091570270699649e-01,1.597949818906591046e+00,2.178220621492466424e+00
9.287109375000000000e-01,7.122657436743116133e-01,-3.844744556674891123e-01,1.607247097197125107e+00,2.182616998914241435e+00
9.306640625000000000e-01,7.156736050069814059e-01,-3.772542952010290440e-01,1.615950793912041217e+00,2.186783418864408191e+00
9.326171875000000000e-01,7.188696100452471871e-01,-3.696988988335045412e-01,1.623939058708173011e+00,2.190678902995105926e+00
9.345703125000000000e-01,7.218287056008800828e-01,-3.617748238348318379e-01,1.631127810832583069e+00,2.194275399100642066e+00
9.365234375000000000e-01,7.245383602051600480e-01,-3.534679334096472725e-01,1.637478421995368194e+00,2.197560198681644206e+00
9.384765625000000000e-01,7.269982656614043526e-01,-3.447825718517465998e-01,1.642996328177488419e+00,2.200535319521506494e+00
9.404296875000000000e-01,7.292181639665560322e-01,-3.357379905396296604e-01,1.647722899948050435e+00,2.203214681475599956e+00
9.423828125000000000e-01,7.312147728835297622e-01,-3.263635314797474485e-01,1.651724127788473329e+00,2.205620279421193874e+00
9.443359375000000000e-01,7.330086847342049960e-01,-3.166938783199085838e-01,1.655079302180882728e+00,2.207778404623884860e+00
9.462890625000000000e-01,7.346217900155977976e-01,-3.067651744719069873e-01,1.657871677781573183e+00,2.209716557535635229e+00
9.482421875000000000e-01,7.360754403247192768e-01,-2.966122977404205274e-01,1.660181876066339601e+00,2.211461284550753081e+00
9.501953125000000000e-01,7.373893265575515166e-01,-2.862672298706001039e-01,1.662083912846656908e+00,2.213036888472858177e+00
9.521484375000000000e-01,7.385809285730864371e-01,-2.757582892285853626e-01,1.663643306878252126e+00,2.214464825667464609e+00
9.541015625000000000e-01,7.396653624417890427e-01,-2.651099574337107967e-01,1.664916624058285111e+00,2.215763573456741575e+00
9.560546875000000000e-01,7.406554711265987967e-01,-2.543430652568555717e-01,1.665951890425567239e+00,2.216948779832257799e+00
9.580078125000000000e-01,7.415620426741571514e-01,-2.434751630509244258e-01,1.666789451172582703e+00,2.218033556325084810e+00
9.599609375000000000e-01,7.423940785016633903e-01,-2.325209599101754343e-01,1.667462995760412792e+00,2.219028822468344320e+00
9.619140625000000000e-01,7.431590653531043866e-01,-2.214927626524743343e-01,1.668000583126943770e+00,2.219943647911220896e+00
9.638671875000000000e-01,7.438632263682962709e-01,-2.104008785994311292e-01,1.668425580691886179e+00,2.220785564419923475e+00
9.658203125000000000e-01,7.445117406953242201e-01,-1.992539670594823953e-01,1.668757481387981301e+00,2.221560836503878811e+00
9.677734375000000000e-01,7.451089292442916179e-01,-1.880593365846865428e-01,1.669012592120124205e+00,2.222274688874044557e+00
9.697265625000000000e-01,7.456584084670657697e-01,-1.768231914159512086e-01,1.669204602108952162e+00,2.222931493779998213e+00
9.716796875000000000e-01,7.461632159477605830e-01,-1.655508333039976965e-01,1.669345046027392643e+00,2.223534923304711697e+00
9.736328125000000000e-01,7.466259121305365287e-01,-1.542468256390680525e-01,1.669443678451643098e+00,2.224088072158431295e+00
9.755859375000000000e-01,7.470486623490250055e-01,-1.429151265221387246e-01,1.669508775296811631e+00,2.224593556185084253e+00
9.775390625000000000e-01,7.474333028440214299e-01,-1.315591966476376551e-01,1.669547375992519456e+00,2.225053591136483266e+00
9.794921875000000000e-01,7.477813938786807002e-01,-1.201820869658990210e-01,1.669565477944692233e+00,2.225470055534364278e+00
9.814453125000000000e-01,7.480942624925185358e-01,-1.087865102171304138e-01,1.669568192715754407e+00,2.225844540761056312e+00
9.833984375000000000e-01,7.483730369258954074e-01,-9.737489965005051429e-02,1.669559871508508486e+00,2.226178390957775477e+00
9.853515625000000000e-01,7.486186743125167187e-01,-8.594945758117984724e-02,1.669544206009720089e+00,2.226472734878629289e+00
9.873046875000000000e-01,7.488319828836567105e-01,-7.451219591344986071e-02,1.669524309453263688e+00,2.226728511560822188e+00
9.892578125000000000e-01,7.490136396352300441e-01,-6.306497030349850208e-02,1.669502781820437320e+00,2.226946491487816537e+00
9.912109375000000000e-01,7.491642042180333139e-01,-5.160950932549668996e-02,1.669481762309038553e+00,2.227127294601757512e+00
9.931640625000000000e-01,7.492841296195559275e-01,-4.014743972017674467e-02,1.669462971414751529e+00,2.227271406168132906e+00
9.951171875000000000e-01,7.493737702897935726e-01,-2.868030860172055344e-02,1.669447746106675456e+00,2.227379192867830593e+00
9.970703125000000000e-01,7.494333869474947285e-01,-1.720960337775690602e-02,1.669437062916468761e+00,2.227450914222861122e+00
9.990234375000000000e-01,7.494631537291753798e-01,-5.736769963650825872e-03,1.669431555963961866e+00,2.227486721718892948e+00


==> figures/data/higr_igr_comparison/nc512_higr_2_t_0.375000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,4.180940414253130344e-01,3.621374838767841761e-03,7.373191623677828321e-01,1.763518127015694992e+00
2.929687500000000000e-03,4.180908783361947934e-01,1.086411908104743460e-02,7.373332405638424181e-01,1.763512684267134922e+00
4.882812500000000000e-03,4.180845527539429063e-01,1.810684709972861656e-02,7.373613892543793291e-01,1.763501780282399345e+00
6.835937500000000000e-03,4.180750641131527612e-01,2.534954804411004153e-02,7.374036081030661549e-01,1.763485421536541198e+00
8.789062500000000000e-03,4.180624117852901334e-01,3.259221102604440562e-02,7.374598964267242707e-01,1.763463616391657940e+00
1.074218750000000000e-02,4.180465950448714052e-01,3.983482510325511705e-02,7.375302516604776981e-01,1.763436371571717176e+00
1.269531250000000000e-02,4.180276130910268728e-01,4.707737926480589502e-02,7.376146698756713693e-01,1.763403693314283593e+00
1.464843750000000000e-02,4.180054650770305136e-01,5.431986241264150084e-02,7.377131462222293878e-01,1.763365588308899889e+00
1.660156250000000000e-02,4.179801501512314665e-01,6.156226334352862817e-02,7.378256750431537725e-01,1.763322063803913320e+00
1.855468750000000000e-02,4.179516675018400962e-01,6.880457073069751184e-02,7.379522498164220456e-01,1.763273127284745057e+00
2.050781250000000000e-02,4.179200163991275696e-01,7.604677310509136423e-02,7.380928630875058793e-01,1.763218786141051764e+00
2.246093750000000000e-02,4.178851962314795720e-01,8.328885883605907647e-02,7.382475064403632992e-01,1.763159047452240058e+00
2.441406250000000000e-02,4.178472065346979791e-01,9.053081611151772568e-02,7.384161704953406957e-01,1.763093917866219940e+00
2.636718750000000000e-02,4.178060470147849648e-01,9.777263291763829689e-02,7.385988449158171765e-01,1.763023403526961408e+00
2.832031250000000000e-02,4.177617175645059744e-01,1.050142970180986679e-01,7.387955184164696210e-01,1.762947510032583542e+00
3.027343750000000000e-02,4.177142182741211407e-01,1.122557959329157640e-01,7.390061787730244358e-01,1.762866242422063134e+00
3.222656250000000000e-02,4.176635494369266288e-01,1.194971169168512620e-01,7.392308128341695816e-01,1.762779605189521925e+00
3.417968750000000000e-02,4.176097115504870394e-01,1.267382469373719012e-01,7.394694065350368994e-01,1.762687602321036939e+00
3.613281250000000000e-02,4.175527053145587919e-01,1.339791726521301074e-01,7.397219449108882738e-01,1.762590237346548294e+00
3.808593750000000000e-02,4.174925316266905329e-01,1.412198803859067431e-01,7.399884121098956324e-01,1.762487513400128325e+00
4.003906250000000000e-02,4.174291915763816974e-01,1.484603561069581523e-01,7.402687914044809858e-01,1.762379433283667973e+00
4.199218750000000000e-02,4.173626864385490132e-01,1.557005854026937142e-01,7.405630652010742887e-01,1.762265999530544747e+00
4.394531250000000000e-02,4.172930176669146229e-01,1.629405534545995127e-01,7.408712150483542924e-01,1.762147214466899259e+00
4.589843750000000000e-02,4.172201868877888908e-01,1.701802450123246768e-01,7.411932216441383670e-01,1.762023080268968034e+00
4.785156250000000000e-02,4.171441958945947270e-01,1.774196443668404621e-01,7.415290648411660968e-01,1.761893599015656786e+00
4.980468750000000000e-02,4.170650466433765136e-01,1.846587353225770944e-01,7.418787236520357764e-01,1.761758772735996681e+00
5.175781250000000000e-02,4.169827412494353513e-01,1.918975011684505294e-01,7.422421762535323930e-01,1.761618603451506226e+00
5.371093750000000000e-02,4.168972819851800016e-01,1.991359246476703815e-01,7.426193999906339771e-01,1.761473093213831609e+00
5.566406250000000000e-02,4.168086712792087312e-01,2.063739879262341537e-01,7.430103713804188104e-01,1.761322244138179283e+00
5.761718750000000000e-02,4.167169117166208414e-01,2.136116725600064881e-01,7.434150661160486839e-01,1.761166058433035531e+00
5.957031250000000000e-02,4.166220060405212422e-01,2.208489594602679185e-01,7.438334590710018457e-01,1.761004538426802268e+00
6.152343750000000000e-02,4.165239571546747177e-01,2.280858288576178006e-01,7.442655243037170631e-01,1.760837686591987250e+00
6.347656250000000000e-02,4.164227681272646420e-01,2.353222602641161232e-01,7.447112350627244082e-01,1.760665505567401423e+00
6.542968750000000000e-02,4.163184421957022430e-01,2.425582324335262274e-01,7.451705637923908832e-01,1.760487998178975610e+00
6.738281250000000000e-02,4.162109827724485012e-01,2.497937233195315909e-01,7.456434821393573831e-01,1.760305167459626396e+00
6.933593750000000000e-02,4.161003934518205938e-01,2.570287100317668050e-01,7.461299609597384919e-01,1.760117016668561352e+00
7.128906250000000000e-02,4.159866780177557954e-01,2.642631687895081183e-01,7.466299703271601640e-01,1.759923549310421942e+00
7.324218750000000000e-02,4.158698404525238979e-01,2.714970748728531835e-01,7.471434795417013497e-01,1.759724769154569657e+00
7.519531250000000000e-02,4.157498849463893142e-01,2.787304025711969113e-01,7.476704571398367083e-01,1.759520680254871072e+00
7.714843750000000000e-02,4.156268159082373570e-01,2.859631251288133336e-01,7.482108709054414719e-01,1.759311286970197008e+00
7.910156250000000000e-02,4.155006379771888914e-01,2.931952146873118004e-01,7.487646878819487206e-01,1.759096593985897794e+00
8.105468750000000000e-02,4.153713560352436662e-01,3.004266422247355850e-01,7.493318743857608766e-01,1.758876606336485793e+00
8.300781250000000000e-02,4.152389752209977858e-01,3.076573774910502101e-01,7.499123960210264395e-01,1.758651329429766097e+00
8.496093750000000000e-02,4.151035009445027679e-01,3.148873889397276193e-01,7.505062176958992026e-01,1.758420769072606360e+00
8.691406250000000000e-02,4.149649389033371882e-01,3.221166436551257672e-01,7.511133036404221697e-01,1.758184931498580683e+00
8.886718750000000000e-02,4.148232950999782842e-01,3.293451072753327824e-01,7.517336174261830539e-01,1.757943823397696947e+00
9.082031250000000000e-02,4.146785758605748828e-01,3.365727439101038887e-01,7.523671219879100036e-01,1.757697451948419420e+00
9.277343750000000000e-02,4.145307878552331737e-01,3.437995160534871864e-01,7.530137796472045064e-01,1.757445824852253757e+00
9.472656250000000000e-02,4.143799381199482212e-01,3.510253844907091914e-01,7.536735521386257464e-01,1.757188950371129765e+00
9.667968750000000000e-02,4.142260340803226581e-01,3.582503081988273608e-01,7.543464006383703291e-01,1.756926837367881467e+00
9.863281250000000000e-02,4.140690835772345979e-01,3.654742442406327396e-01,7.550322857957999512e-01,1.756659495350090250e+00
1.005859375000000000e-01,4.139090948946396176e-01,3.726971476512090375e-01,7.557311677681323170e-01,1.756386934517633946e+00
1.025390625000000000e-01,4.137460767897055414e-01,3.799189713165159188e-01,7.564430062586255943e-01,1.756109165814314199e+00
1.044921875000000000e-01,4.135800385255110623e-01,3.871396658432785243e-01,7.571677605586366600e-01,1.755826200983938712e+00
1.064453125000000000e-01,4.134109899065560034e-01,3.943591794194150069e-01,7.579053895939695806e-01,1.755538052631313128e+00
1.083984375000000000e-01,4.132389413173690462e-01,4.015774576641256699e-01,7.586558519760032704e-01,1.755244734288651021e+00
1.103515625000000000e-01,4.130639037645283951e-01,4.087944434666911375e-01,7.594191060581059194e-01,1.754946260487886711e+00
1.123046875000000000e-01,4.128858889224472639e-01,4.160100768129124105e-01,7.601951099979679105e-01,1.754642646839588593e+00
1.142578125000000000e-01,4.127049091833218109e-01,4.232242945980160820e-01,7.609838218265094767e-01,1.754333910119097784e+00
1.162109375000000000e-01,4.125209777116866094e-01,4.304370304246912804e-01,7.617851995241333718e-01,1.754020068360681694e+00
1.181640625000000000e-01,4.123341085040815868e-01,4.376482143847957307e-01,7.625992011051925257e-01,1.753701140960564508e+00
1.201171875000000000e-01,4.121443164543878712e-01,4.448577728230898032e-01,7.634257847116462381e-01,1.753377148789815543e+00
1.220703125000000000e-01,4.119516174254751473e-01,4.520656280811408134e-01,7.642649087170212407e-01,1.753048114318196182e+00
1.240234375000000000e-01,4.117560283278782762e-01,4.592716982193362218e-01,7.651165318419299588e-01,1.752714061750177965e+00
1.259765625000000000e-01,4.115575672063163104e-01,4.664758967146716562e-01,7.659806132825900393e-01,1.752375017174575556e+00
1.279296875000000000e-01,4.113562533349864880e-01,4.736781321316865800e-01,7.668571128540020432e-01,1.752031008729399764e+00
1.298828125000000000e-01,4.111521073226819256e-01,4.808783077635765402e-01,7.677459911496319345e-01,1.751682066783702529e+00
1.318359375000000000e-01,4.109451512289359898e-01,4.880763212401237339e-01,7.686472097197677433e-01,1.751328224138531287e+00
1.337890625000000000e-01,4.107354086925707470e-01,4.952720640986206235e-01,7.695607312710166514e-01,1.750969516249343050e+00
1.357421875000000000e-01,4.105229050742200680e-01,5.024654213134420733e-01,7.704865198897783429e-01,1.750605981472600936e+00
1.376953125000000000e-01,4.103076676146381052e-01,5.096562707793095282e-01,7.714245412929745527e-01,1.750237661339662409e+00
1.396484375000000000e-01,4.100897256108769762e-01,5.168444827425572319e-01,7.723747631098296651e-01,1.749864600861567032e+00
1.416015625000000000e-01,4.098691106127456685e-01,5.240299191738874152e-01,7.733371551990994019e-01,1.749486848868843314e+00
1.435546875000000000e-01,4.096458566423334946e-01,5.312124330751082368e-01,7.743116900068691688e-01,1.749104458391176564e+00
1.455078125000000000e-01,4.094200004398428350e-01,5.383918677111937390e-01,7.752983429708766305e-01,1.748717487082467770e+00
1.474609375000000000e-01,4.091915817395125887e-01,5.455680557576150225e-01,7.762970929783623575e-01,1.748325997697825152e+00
1.494140625000000000e-01,4.089606435800473561e-01,5.527408183512777518e-01,7.773079228856309975e-01,1.747930058630065897e+00
1.513671875000000000e-01,4.087272326547471968e-01,5.599099640314401105e-01,7.783308201089776945e-01,1.747529744514613403e+00
1.533203125000000000e-01,4.084913997074415271e-01,5.670752875546659633e-01,7.793657772984003973e-01,1.747125136913327381e+00
1.552734375000000000e-01,4.082531999814636992e-01,5.742365685650498985e-01,7.804127931076378921e-01,1.746716325089640920e+00
1.572265625000000000e-01,4.080126937302462897e-01,5.813935700975718657e-01,7.814718730766583299e-01,1.746303406889698318e+00
1.591796875000000000e-01,4.077699467997640825e-01,5.885460368883286275e-01,7.825430306458793783e-01,1.745886489747038528e+00
1.611328125000000000e-01,4.075250312950787768e-01,5.956936934603768163e-01,7.836262883252711475e-01,1.745465691831752819e+00
1.630859375000000000e-01,4.072780263457208560e-01,6.028362419477502065e-01,7.847216790462779867e-01,1.745041143369330916e+00
1.650390625000000000e-01,4.070290189877253662e-01,6.099733596126436508e-01,7.858292477304131829e-01,1.744612988159625511e+00
1.669921875000000000e-01,4.067781051839550743e-01,6.171046960013576443e-01,7.869490531157270485e-01,1.744181385332822742e+00
1.689453125000000000e-01,4.065253910091167766e-01,6.242298696728827423e-01,7.880811698915850538e-01,1.743746511387508580e+00
1.708984375000000000e-01,4.062709940318852686e-01,6.313484644193355644e-01,7.892256912037588501e-01,1.743308562565996978e+00
1.728515625000000000e-01,4.060150449341127787e-01,6.384600248789610299e-01,7.903827316064765407e-01,1.742867757634982917e+00
1.748046875000000000e-01,4.057576894167121973e-01,6.455640514190170709e-01,7.915524305566988827e-01,1.742424341155938583e+00
1.767578125000000000e-01,4.054990904540491936e-01,6.526599941360489154e-01,7.927349565695918088e-01,1.741978587350381469e+00
1.787109375000000000e-01,4.052394309743816425e-01,6.597472457828644776e-01,7.939305121845989799e-01,1.741530804691806988e+00
1.806640625000000000e-01,4.049789170640752389e-01,6.668251333824682936e-01,7.951393399307097321e-01,1.741081341390412485e+00
1.826171875000000000e-01,4.047177818194180876e-01,6.738929082257620884e-01,7.963617295301396171e-01,1.740630591981081610e+00
1.845703125000000000e-01,4.044562900036918207e-01,6.809497338675558620e-01,7.975980266453164269e-01,1.740179005282666669e+00
1.865234375000000000e-01,4.041947437111649277e-01,6.879946716282993036e-01,7.988486435595218982e-01,1.739727094071651825e+00
1.884765625000000000e-01,4.039334892970261048e-01,6.950266629691280729e-01,8.001140722929408478e-01,1.739275446911320522e+00
1.904296875000000000e-01,4.036729259071500930e-01,7.020445079249556519e-01,8.013949008012615227e-01,1.738824742705719517e+00
1.923828125000000000e-01,4.034135160393607089e-01,7.090468385409999241e-01,8.026918330938838109e-01,1.738375768715673786e+00
1.943359375000000000e-01,4.031557986953714368e-01,7.160320859451074771e-01,8.040057143565000342e-01,1.737929442994007090e+00
1.962890625000000000e-01,4.029004058485123885e-01,7.229984392797237369e-01,8.053375624850697134e-01,1.737486842484138094e+00
1.982421875000000000e-01,4.026480831670915528e-01,7.299437941867691348e-01,8.066886078553618944e-01,1.737049238399586581e+00
2.001953125000000000e-01,4.023997162090818813e-01,7.368656878546058220e-01,8.080603436881357293e-01,1.736618140983857694e+00
2.021484375000000000e-01,4.021563636537759390e-01,7.437612167648780526e-01,8.094545900500800251e-01,1.736195356365095144e+00
2.041015625000000000e-01,4.019192995719156891e-01,7.506269321868108690e-01,8.108735753780423883e-01,1.735783058990879812e+00
2.060546875000000000e-01,4.016900672634082792e-01,7.574587071405612937e-01,8.123200404408101871e-01,1.735383884069264138e+00
2.080078125000000000e-01,4.014705478014186646e-01,7.642515670102654202e-01,8.137973708410143336e-01,1.735001045540155662e+00
2.099609375000000000e-01,4.012630470703912322e-01,7.709994743359371849e-01,8.153097654280661022e-01,1.734638486286566916e+00
2.119140625000000000e-01,4.010704056640221338e-01,7.776950568225530214e-01,8.168624491323972503e-01,1.734301068382335664e+00
2.138671875000000000e-01,4.008961362831567898e-01,7.843292668615005070e-01,8.184619392921463898e-01,1.733994811754804966e+00
2.158203125000000000e-01,4.007445927832028465e-01,7.908909620224509052e-01,8.201163736411392069e-01,1.733727188909669703e+00
2.177734375000000000e-01,4.006211729158456469e-01,7.973664011897256820e-01,8.218359041219485128e-01,1.733507479814433205e+00
2.197265625000000000e-01,4.005325516003930275e-01,8.037386640514944114e-01,8.236331506989225115e-01,1.733347182014010279e+00
2.216796875000000000e-01,4.004869307910382537e-01,8.099870286942871811e-01,8.255236886137080621e-01,1.733260452175194644e+00
2.236328125000000000e-01,4.004942719930684181e-01,8.160863923601079373e-01,8.275265038786341343e-01,1.733264519946362547e+00
2.255859375000000000e-01,4.005664435875465612e-01,8.220069055109163747e-01,8.296642861580717510e-01,1.733379955016016272e+00
2.275390625000000000e-01,4.007171638717506590e-01,8.277141175344775448e-01,8.319633285680055890e-01,1.733630577427135000e+00
2.294921875000000000e-01,4.009615563241865077e-01,8.331700921918567815e-01,8.344526780473233707e-01,1.734042687246335035e+00
2.314453125000000000e-01,4.013150820859691104e-01,8.383360754259212566e-01,8.371620776388926100e-01,1.734643199188431906e+00
2.333984375000000000e-01,4.017916432702121066e-01,8.431772176646551431e-01,8.401182932513713286e-01,1.735456320244451955e+00
2.353515625000000000e-01,4.024008686218528141e-01,8.476692962100227380e-01,8.433398349677581063e-01,1.736498795987709842e+00
2.373046875000000000e-01,4.031450745484358444e-01,8.518061753268395542e-01,8.468310150586768614e-01,1.737774601351884218e+00
2.392578125000000000e-01,4.040169897281002953e-01,8.556052747296847283e-01,8.505774476557219632e-01,1.739270992969454310e+00
2.412109375000000000e-01,4.049995366035414879e-01,8.591078561058953511e-01,8.545455135701118810e-01,1.740958182412331023e+00
2.431640625000000000e-01,4.060682572084111652e-01,8.623727504221924134e-01,8.586869651626580779e-01,1.742793629377863196e+00
2.451171875000000000e-01,4.071955841205553428e-01,8.654656045170389111e-01,8.629471553937710926e-01,1.744729520230558606e+00
2.470703125000000000e-01,4.083551794458604722e-01,8.684480922196864405e-01,8.672734505765739010e-01,1.746720310669207965e+00
2.490234375000000000e-01,4.095247764198773899e-01,8.713709247796316282e-01,8.716207645210072297e-01,1.748727616044263078e+00
2.509765625000000000e-01,4.106869891578103227e-01,8.742718972786581721e-01,8.759531394428949902e-01,1.750721549630783969e+00
2.529296875000000000e-01,4.118285694616286019e-01,8.771777191681034980e-01,8.802422782825012337e-01,1.752679366902999192e+00
2.548828125000000000e-01,4.129390616989246920e-01,8.801072619782354112e-01,8.844648739222529255e-01,1.754583076579616652e+00
2.568359375000000000e-01,4.140096646589495055e-01,8.830742466829079040e-01,8.886003227300994789e-01,1.756417423429840863e+00
2.587890625000000000e-01,4.150327195046440432e-01,8.860883658860139178e-01,8.926296586670494637e-01,1.758168974636813875e+00
2.607421875000000000e-01,4.160018805022668298e-01,8.891547206053019847e-01,8.965358358246415804e-01,1.759826420038072436e+00
2.626953125000000000e-01,4.169126774785094636e-01,8.922722832962738382e-01,9.003047961994463666e-01,1.761381597950288702e+00
2.646484375000000000e-01,4.177630554284997300e-01,8.954323859896660132e-01,9.039265023048422831e-01,1.762830532086363755e+00
2.666015625000000000e-01,4.185536278025724366e-01,8.986178685810312095e-01,9.073953997797026272e-01,1.764173998741887406e+00
2.685546875000000000e-01,4.192875176345119970e-01,9.018032009391442338e-01,9.107100435160930818e-01,1.765417362542641033e+00
2.705078125000000000e-01,4.199698234235859085e-01,9.049555187695877967e-01,9.138719530490431175e-01,1.766569703441363659e+00
2.724609375000000000e-01,4.206069154385567721e-01,9.080361306401918409e-01,9.168841199886035298e-01,1.767642574972884795e+00
2.744140625000000000e-01,4.212057165111715018e-01,9.110021966366808055e-01,9.197495137205071725e-01,1.768648683768442975e+00
2.763671875000000000e-01,4.217730169821237163e-01,9.138085462208377363e-01,9.224697416069853606e-01,1.769600623351511581e+00
2.783203125000000000e-01,4.223148456331459188e-01,9.164096841174893537e-01,9.250439693292670240e-01,1.770509743367640221e+00
2.802734375000000000e-01,4.228359028014470056e-01,9.187620715218520751e-01,9.274681703337906979e-01,1.771385193811520598e+00
2.822265625000000000e-01,4.233391231095098850e-01,9.208265969041385945e-01,9.297348799953976117e-01,1.772233278641805132e+00
2.841796875000000000e-01,4.238255036521064723e-01,9.225709122121429351e-01,9.318337366508104846e-01,1.773057373054286012e+00
2.861328125000000000e-01,4.242944027889563596e-01,9.239710045720747056e-01,9.337531764379782828e-01,1.773858787424430483e+00
2.880859375000000000e-01,4.247446090633530957e-01,9.250109392317972246e-01,9.354837565576344938e-01,1.774639134863328582e+00
2.900390625000000000e-01,4.251763797706588077e-01,9.256796819745632954e-01,9.370232865473685502e-01,1.775404616568338811e+00
2.919921875000000000e-01,4.255944182123830855e-01,9.259641896313854925e-01,9.383834047449597371e-01,1.776172302384420254e+00
2.939453125000000000e-01,4.260117200886423539e-01,9.258378721472041439e-01,9.395971335748336539e-01,1.776978511946577299e+00
2.958984375000000000e-01,4.264539542846281783e-01,9.252441536327596916e-01,9.407264970333470977e-01,1.777889108839783683e+00
2.978515625000000000e-01,4.269653724068519507e-01,9.240719045998173620e-01,9.418721228196174078e-01,1.779013965518135398e+00
2.998046875000000000e-01,4.276146293535552090e-01,9.221260264646767846e-01,9.431818837077940998e-01,1.780523778834640636e+00
3.017578125000000000e-01,4.285120440186303559e-01,9.190655257597670769e-01,9.448821489070582391e-01,1.782689831553966098e+00
3.037109375000000000e-01,4.298086629472119835e-01,9.143787850748531509e-01,9.472737597546705413e-01,1.785898638929354298e+00
3.056640625000000000e-01,4.317923899264702881e-01,9.071243005883663502e-01,9.509253970403359624e-01,1.790837315123425366e+00
3.076171875000000000e-01,4.347377525906739315e-01,8.962434433351966767e-01,9.563788665616609341e-01,1.798272199635675861e+00
3.095703125000000000e-01,4.396073162403464907e-01,8.788991115605024884e-01,9.655993131877886881e-01,1.810272368376818708e+00
3.115234375000000000e-01,4.465167595015167024e-01,8.539975561429343776e-01,9.789005239639168021e-01,1.827648190163995157e+00
3.134765625000000000e-01,4.594715958239423692e-01,8.116498433504747423e-01,1.004968737508910692e+00,1.857839390798262658e+00
3.154296875000000000e-01,4.763964957823443314e-01,7.559724170095427631e-01,1.040498185729447300e+00,1.898354110327707511e+00
3.173828125000000000e-01,5.134933795406323442e-01,6.548747154111200786e-01,1.123493782720279555e+00,1.973511652685247197e+00
3.193359375000000000e-01,5.593192235373785071e-01,5.426092821680921219e-01,1.238447732995538120e+00,2.066993140635145831e+00
3.212890625000000000e-01,7.065925364577231305e-01,3.002350517758151094e-01,1.645749659495474582e+00,2.284064813615412248e+00
3.232421875000000000e-01,7.621101328371047146e-01,2.159900066193223833e-01,1.810987158934720176e+00,2.352954279863076259e+00
3.251953125000000000e-01,8.085241486150336332e-01,1.706753939584774171e-01,1.957646196281847883e+00,2.406693738171311381e+00
3.271484375000000000e-01,8.309693390190793227e-01,1.473456895790499488e-01,2.029913738001936530e+00,2.431970902403324697e+00
3.291015625000000000e-01,8.462122785280876691e-01,1.289632110746100069e-01,2.079080720536180760e+00,2.448609975542062944e+00
3.310546875000000000e-01,8.577574952531252794e-01,1.198794388628691837e-01,2.117375978082219223e+00,2.461316326622023709e+00
3.330078125000000000e-01,8.657781096783931929e-01,1.123543932381009941e-01,2.144000784919983804e+00,2.470074239391765847e+00
3.349609375000000000e-01,8.709775407810854686e-01,1.040106488551387209e-01,2.161007018829737003e+00,2.475719185267441169e+00
3.369140625000000000e-01,8.785322338089606165e-01,9.688396026418505391e-02,2.186497241735143149e+00,2.484113827099284411e+00
3.388671875000000000e-01,8.879335322434054323e-01,8.556981442924370407e-02,2.218289990801410205e+00,2.494600214945233763e+00
3.408203125000000000e-01,8.988511882597782776e-01,6.932587883560356601e-02,2.255349968251199932e+00,2.506744190201558808e+00
3.427734375000000000e-01,9.114999138618160579e-01,5.460892805357374369e-02,2.298995037161748023e+00,2.520719853410434474e+00
3.447265625000000000e-01,9.215863999282211116e-01,4.220891106595955899e-02,2.334055377615223303e+00,2.531758750170738370e+00
3.466796875000000000e-01,9.280775657282198665e-01,3.251544283626461862e-02,2.356692697573497419e+00,2.538798671267048057e+00
3.486328125000000000e-01,9.333734800498171280e-01,2.713269729784661272e-02,2.375324257059451938e+00,2.544512717423449200e+00
3.505859375000000000e-01,9.367148506628111271e-01,2.311764891854380111e-02,2.387080462392490166e+00,2.548086174210517196e+00
3.525390625000000000e-01,9.386058920252096094e-01,1.972889268208188884e-02,2.393702940948521540e+00,2.550080171956738972e+00
3.544921875000000000e-01,9.406458412895444265e-01,1.816465271197898954e-02,2.400906126721515044e+00,2.552236810206175655e+00
3.564453125000000000e-01,9.418343776429480840e-01,1.664621814731218757e-02,2.405076545584391656e+00,2.553470241828742271e+00
3.583984375000000000e-01,9.424474791417846165e-01,1.519992701500208834e-02,2.407196690662181116e+00,2.554081658074851102e+00
3.603515625000000000e-01,9.433988471938089537e-01,1.476312460218274537e-02,2.410545283911363690e+00,2.555061927692271251e+00
3.623046875000000000e-01,9.438297020272173876e-01,1.409165671516663873e-02,2.412031916690037470e+00,2.555480295987261119e+00
3.642578125000000000e-01,9.440179451856078874e-01,1.342861311557159119e-02,2.412653308636576455e+00,2.555638062466413452e+00
3.662109375000000000e-01,9.445065618044978795e-01,1.338305263096152033e-02,2.414359612599372262e+00,2.556123087747081968e+00
3.681640625000000000e-01,9.446321972660822741e-01,1.305719517212821854e-02,2.414765345142430242e+00,2.556216934798487550e+00
3.701171875000000000e-01,9.446704109687221740e-01,1.275765165603412639e-02,2.414860141712601660e+00,2.556217742711031526e+00
3.720703125000000000e-01,9.449326695623871952e-01,1.284660418201743690e-02,2.415762756274787648e+00,2.556462339056436495e+00
3.740234375000000000e-01,9.449302645840151893e-01,1.268056771008209925e-02,2.415715985922237685e+00,2.556421468948812947e+00
3.759765625000000000e-01,9.449173968566448867e-01,1.256237016867955796e-02,2.415632936819938514e+00,2.556369884460575115e+00
3.779296875000000000e-01,9.450594478327712933e-01,1.268643077931658029e-02,2.416107451952151486e+00,2.556486161741162277e+00
3.798828125000000000e-01,9.450079045114907483e-01,1.259983460724618809e-02,2.415886403027694307e+00,2.556392786490384594e+00
3.818359375000000000e-01,9.449828188703094378e-01,1.257224548881111757e-02,2.415760229910211443e+00,2.556327479228562627e+00
3.837890625000000000e-01,9.450590196490957773e-01,1.269159945621124025e-02,2.415997459116918655e+00,2.556370867209327269e+00
3.857421875000000000e-01,9.449945893248037354e-01,1.264649562087645680e-02,2.415728246990918926e+00,2.556260856905797851e+00
3.876953125000000000e-01,9.449709303608827549e-01,1.266276963497466219e-02,2.415604340381876547e+00,2.556193531191779833e+00
3.896484375000000000e-01,9.450094488321634234e-01,1.276411990171318241e-02,2.415702460048878564e+00,2.556191878569848530e+00
3.916015625000000000e-01,9.449474645975424192e-01,1.274083314021974035e-02,2.415438069129390186e+00,2.556080061075518106e+00
3.935546875000000000e-01,9.449302052371676419e-01,1.277204595222663705e-02,2.415333301681023670e+00,2.556015478551028952e+00
3.955078125000000000e-01,9.449510615334602015e-01,1.284320205185039178e-02,2.415365390848562832e+00,2.555992109381089339e+00
3.974609375000000000e-01,9.449056192799973886e-01,1.281418924190429187e-02,2.415160369652125105e+00,2.555898432600070436e+00
3.994140625000000000e-01,9.449073393520064368e-01,1.281971158394925106e-02,2.415129079333802498e+00,2.555860594319474099e+00
4.013671875000000000e-01,9.449364621355487159e-01,1.282399595923395912e-02,2.415204460451040092e+00,2.555861539399419069e+00
4.033203125000000000e-01,9.449290059178363510e-01,1.273264028307408667e-02,2.415163786052369588e+00,2.555839830210904218e+00
4.052734375000000000e-01,9.449725318645827432e-01,1.263834116597427858e-02,2.415331205911753543e+00,2.555900468362732880e+00
4.072265625000000000e-01,9.450449734711534600e-01,1.248849238925840363e-02,2.415641102911222138e+00,2.556034342236464418e+00
4.091796875000000000e-01,9.451114349474902809e-01,1.221025094248463783e-02,2.415988021824476029e+00,2.556225095847036055e+00
4.111328125000000000e-01,9.452355127909152221e-01,1.185762712391453914e-02,2.416622928246359159e+00,2.556565473809891298e+00
4.130859375000000000e-01,9.453796837419061738e-01,1.137700331371162797e-02,2.417451422763258861e+00,2.557057530595537198e+00
4.150390625000000000e-01,9.454958205174566199e-01,1.073389201169662986e-02,2.418336804467771550e+00,2.557686965569155646e+00
4.169921875000000000e-01,9.455688980052623371e-01,9.995180716965309381e-03,2.419307726791395829e+00,2.558523761736178237e+00
4.189453125000000000e-01,9.454878363586982637e-01,9.159141103918983645e-03,2.420039334449240798e+00,2.559524917153252588e+00
4.208984375000000000e-01,9.451114132148230595e-01,8.255165042012103938e-03,2.420190821059683195e+00,2.560712508189221470e+00
4.228515625000000000e-01,9.443027023992087710e-01,7.368340474479576421e-03,2.419475477492675886e+00,2.562154949992188957e+00
4.248046875000000000e-01,9.428319563864878683e-01,6.512352282574643270e-03,2.417386899659333288e+00,2.563942482207900664e+00
4.267578125000000000e-01,9.404067203655742668e-01,5.711963057304529634e-03,2.413454654539890498e+00,2.566378207613646545e+00
4.287109375000000000e-01,9.367280123261534364e-01,5.010058813489540012e-03,2.407195713059430364e+00,2.569778980797559065e+00
4.306640625000000000e-01,9.312970630062640254e-01,4.390577049790616616e-03,2.398155407966957142e+00,2.575060661998888722e+00
4.326171875000000000e-01,9.235843797603893179e-01,3.852886149867525752e-03,2.385692664311202194e+00,2.583072929133969797e+00
4.345703125000000000e-01,9.129402663170962384e-01,3.408288215160313814e-03,2.369662017160471201e+00,2.595631720974738599e+00
4.365234375000000000e-01,8.984719845922204406e-01,3.030994365611844581e-03,2.350186961047042278e+00,2.615755275903785648e+00
4.384765625000000000e-01,8.795662984245755656e-01,2.714677242246518827e-03,2.327558084020449058e+00,2.646252871693223874e+00
4.404296875000000000e-01,8.553489873491313400e-01,2.460474535345518604e-03,2.305945476478407308e+00,2.695908829577676080e+00
4.423828125000000000e-01,8.254253127610680085e-01,2.245937880974413145e-03,2.290303849686110560e+00,2.774692915830939910e+00
4.443359375000000000e-01,7.910084080241317483e-01,2.065713642934746078e-03,2.290663633405247257e+00,2.895875596875528313e+00
4.462890625000000000e-01,7.529353563182442644e-01,1.917225269985471528e-03,2.336155022659205827e+00,3.102728035352988023e+00
4.482421875000000000e-01,7.139262211141377268e-01,1.788930223234196093e-03,2.437657139013907681e+00,3.414436848713780837e+00
4.501953125000000000e-01,6.800117538227516967e-01,1.673971831674732564e-03,2.543129351084661316e+00,3.739830060333480422e+00
4.521484375000000000e-01,6.546630727086704127e-01,1.571864059302521084e-03,2.591429399595487126e+00,3.958415708582557979e+00
4.541015625000000000e-01,6.367587337092246447e-01,1.481077019654998463e-03,2.582836836306742878e+00,4.056224125686938464e+00
4.560546875000000000e-01,6.239399953450139868e-01,1.393266536507570350e-03,2.554964447147062501e+00,4.094887105515198300e+00
4.580078125000000000e-01,6.149008991579425487e-01,1.313149611272962586e-03,2.528889641026310198e+00,4.112677529555703870e+00
4.599609375000000000e-01,6.089014307057503128e-01,1.240668780927820566e-03,2.505770402948429343e+00,4.115230820554310220e+00
4.619140625000000000e-01,6.050341124929496939e-01,1.168250546472935714e-03,2.486132993256319867e+00,4.109078362762870640e+00
4.638671875000000000e-01,6.025184637903273632e-01,1.095091923510798509e-03,2.472188436995466976e+00,4.103090982748327065e+00
4.658203125000000000e-01,6.008925963141440452e-01,1.025356830271980779e-03,2.463626929283516453e+00,4.099945029309923328e+00
4.677734375000000000e-01,5.998877125476992367e-01,9.555041986660492469e-04,2.458410384603212151e+00,4.098117129816209570e+00
4.697265625000000000e-01,5.993228354989162954e-01,8.812310942679027351e-04,2.454919374588880210e+00,4.096154854232612941e+00
4.716796875000000000e-01,5.990682971919909505e-01,8.063131059815323775e-04,2.452416100097281504e+00,4.093716721203737308e+00
4.736328125000000000e-01,5.990450689241537674e-01,7.327890202258341033e-04,2.450486095168099787e+00,4.090653711133085402e+00
4.755859375000000000e-01,5.991814921526960047e-01,6.567485293608569825e-04,2.448826202492272675e+00,4.086952126099951066e+00
4.775390625000000000e-01,5.994379006499233054e-01,5.790949086551691691e-04,2.447073298848856382e+00,4.082279741879291102e+00
4.794921875000000000e-01,5.997411290603957834e-01,5.048322650350934616e-04,2.445090169707826000e+00,4.076909144308327626e+00
4.814453125000000000e-01,6.000598692730798600e-01,4.333938914516440727e-04,2.442496279723402886e+00,4.070420883715438976e+00
4.833984375000000000e-01,6.002610986398599913e-01,3.631428576122888567e-04,2.439269204199379537e+00,4.063680238728641925e+00
4.853515625000000000e-01,6.003126636686542117e-01,2.982573410568680372e-04,2.434896532080896847e+00,4.056047211297397759e+00
4.873046875000000000e-01,5.999656837406674992e-01,2.410893637586297667e-04,2.430030209302082689e+00,4.050281970653883512e+00
4.892578125000000000e-01,5.992277174334788015e-01,1.887699793613966488e-04,2.424644724087563930e+00,4.046282644928313132e+00
4.912109375000000000e-01,5.976873632538670655e-01,1.423320008261695960e-04,2.421825370835057889e+00,4.051993590087491270e+00
4.931640625000000000e-01,5.956845977007405590e-01,1.032150804479785809e-04,2.424416822154561668e+00,4.069967275198071555e+00
4.951171875000000000e-01,5.925460930289331296e-01,7.145985004751482129e-05,2.441091396562922178e+00,4.119664991075733695e+00
4.970703125000000000e-01,5.900077240287641134e-01,3.875117625408086510e-05,2.467397698088535041e+00,4.181975247370236737e+00
4.990234375000000000e-01,5.869520149922196062e-01,1.418772883580568610e-05,2.505797956588285302e+00,4.269170038648606003e+00
5.009765625000000000e-01,5.869520149922138330e-01,-1.418772918411697748e-05,2.505797956588098341e+00,4.269170038648328891e+00
5.029296875000000000e-01,5.900077240287110447e-01,-3.875117659443661974e-05,2.467397698088376501e+00,4.181975247370344206e+00
5.048828125000000000e-01,5.925460930288484196e-01,-7.145985036586067552e-05,2.441091396562691251e+00,4.119664991075933536e+00
5.068359375000000000e-01,5.956845977006746118e-01,-1.032150807279054195e-04,2.424416822154065621e+00,4.069967275197689638e+00
5.087890625000000000e-01,5.976873632537813563e-01,-1.423320010541386611e-04,2.421825370835066327e+00,4.051993590088086350e+00
5.107421875000000000e-01,5.992277174334287304e-01,-1.887699795344113004e-04,2.424644724087758441e+00,4.046282644928975714e+00
5.126953125000000000e-01,5.999656837406681653e-01,-2.410893638804539755e-04,2.430030209302048050e+00,4.050281970653821340e+00
5.146484375000000000e-01,6.003126636687007300e-01,-2.982573411287101463e-04,2.434896532080747633e+00,4.056047211296834654e+00
5.166015625000000000e-01,6.002610986399248283e-01,-3.631428576268791279e-04,2.439269204199688623e+00,4.063680238728717420e+00
5.185546875000000000e-01,6.000598692731375916e-01,-4.333938913987080100e-04,2.442496279724259978e+00,4.070420883716476368e+00
5.205078125000000000e-01,5.997411290605109135e-01,-5.048322649155254777e-04,2.445090169708416639e+00,4.076909144308530131e+00
5.224609375000000000e-01,5.994379006500381024e-01,-5.790949084812663933e-04,2.447073298849469225e+00,4.082279741879531798e+00
5.244140625000000000e-01,5.991814921528442195e-01,-6.567485291507819695e-04,2.448826202492533355e+00,4.086952126099376414e+00
5.263671875000000000e-01,5.990450689243427274e-01,-7.327890199919808020e-04,2.450486095167954126e+00,4.090653711131552406e+00
5.283203125000000000e-01,5.990682971921537092e-01,-8.063131057291243655e-04,2.452416100097557283e+00,4.093716721203085385e+00
5.302734375000000000e-01,5.993228354990568496e-01,-8.812310940038132036e-04,2.454919374589420222e+00,4.096154854232554321e+00
5.322265625000000000e-01,5.998877125478154770e-01,-9.555041984079176232e-04,2.458410384603491039e+00,4.098117129815880944e+00
5.341796875000000000e-01,6.008925963142326410e-01,-1.025356830033960021e-03,2.463626929283375677e+00,4.099945029309083999e+00
5.361328125000000000e-01,6.025184637903592266e-01,-1.095091923290273522e-03,2.472188436995365723e+00,4.103090982747942483e+00
5.380859375000000000e-01,6.050341124929048409e-01,-1.168250546251638124e-03,2.486132993256696899e+00,4.109078362763797898e+00
5.400390625000000000e-01,6.089014307056297426e-01,-1.240668780686147131e-03,2.505770402949085707e+00,4.115230820556203817e+00
5.419921875000000000e-01,6.149008991577928906e-01,-1.313149611002242291e-03,2.528889641026303536e+00,4.112677529556695077e+00
5.439453125000000000e-01,6.239399953448804270e-01,-1.393266536217478398e-03,2.554964447146085060e+00,4.094887105514508185e+00
5.458984375000000000e-01,6.367587337090601096e-01,-1.481077019374980484e-03,2.582836836305780537e+00,4.056224125686475723e+00
5.478515625000000000e-01,6.546630727085041013e-01,-1.571864059063470985e-03,2.591429399594651795e+00,3.958415708582288417e+00
5.498046875000000000e-01,6.800117538226126968e-01,-1.673971831492088950e-03,2.543129351083865508e+00,3.739830060333074968e+00
5.517578125000000000e-01,7.139262211139782988e-01,-1.788930223101160366e-03,2.437657139013572838e+00,3.414436848714074380e+00
5.537109375000000000e-01,7.529353563181038211e-01,-1.917225269890601670e-03,2.336155022658999325e+00,3.102728035353292668e+00
5.556640625000000000e-01,7.910084080240434856e-01,-2.065713642875677877e-03,2.290663633404923516e+00,2.895875596875442604e+00
5.576171875000000000e-01,8.254253127610233776e-01,-2.245937880950350796e-03,2.290303849685892956e+00,2.774692915830826223e+00
5.595703125000000000e-01,8.553489873491250117e-01,-2.460474535361882684e-03,2.305945476478437062e+00,2.695908829577731147e+00
5.615234375000000000e-01,8.795662984245984362e-01,-2.714677242337359356e-03,2.327558084020716400e+00,2.646252871693458353e+00
5.634765625000000000e-01,8.984719845923094805e-01,-3.030994365831000004e-03,2.350186961047448619e+00,2.615755275903977495e+00
5.654296875000000000e-01,9.129402663172554444e-01,-3.408288215529035794e-03,2.369662017160966805e+00,2.595631720974827417e+00
5.673828125000000000e-01,9.235843797605776118e-01,-3.852886150332901754e-03,2.385692664311611644e+00,2.583072929133884532e+00
5.693359375000000000e-01,9.312970630064284494e-01,-4.390577050257215598e-03,2.398155407967092145e+00,2.575060661998577416e+00
5.712890625000000000e-01,9.367280123262449187e-01,-5.010058813881800889e-03,2.407195713059433473e+00,2.569778980797309043e+00
5.732421875000000000e-01,9.404067203655873675e-01,-5.711963057575699006e-03,2.413454654539918920e+00,2.566378207613639439e+00
5.751953125000000000e-01,9.428319563864325792e-01,-6.512352282690540145e-03,2.417386899659298649e+00,2.563942482208013018e+00
5.771484375000000000e-01,9.443027023991221736e-01,-7.368340474462557917e-03,2.419475477492563975e+00,2.562154949992305308e+00
5.791015625000000000e-01,9.451114132147866442e-01,-8.255165041955987368e-03,2.420190821059735597e+00,2.560712508189376013e+00
5.810546875000000000e-01,9.454878363587485568e-01,-9.159141103880483192e-03,2.420039334449581858e+00,2.559524917153477741e+00
5.830078125000000000e-01,9.455688980053639225e-01,-9.995180716918770220e-03,2.419307726791809277e+00,2.558523761736340774e+00
5.849609375000000000e-01,9.454958205176010599e-01,-1.073389201166304735e-02,2.418336804468230739e+00,2.557686965569250681e+00
5.869140625000000000e-01,9.453796837421613031e-01,-1.137700331380038510e-02,2.417451422764042235e+00,2.557057530595674866e+00
5.888671875000000000e-01,9.452355127912894783e-01,-1.185762712414419051e-02,2.416622928247481816e+00,2.556565473810064049e+00
5.908203125000000000e-01,9.451114349478408894e-01,-1.221025094271116669e-02,2.415988021825631105e+00,2.556225095847307394e+00
5.927734375000000000e-01,9.450449734713501915e-01,-1.248849238933614353e-02,2.415641102912104543e+00,2.556034342236865431e+00
5.947265625000000000e-01,9.449725318646065020e-01,-1.263834116585754903e-02,2.415331205912178092e+00,2.555900468363119682e+00
5.966796875000000000e-01,9.449290059177024581e-01,-1.273264028276258411e-02,2.415163786052201278e+00,2.555839830211092067e+00
5.986328125000000000e-01,9.449364621352672744e-01,-1.282399595875477298e-02,2.415204460450292689e+00,2.555861539399395532e+00
6.005859375000000000e-01,9.449073393516260744e-01,-1.281971158339233370e-02,2.415129079332733575e+00,2.555860594319378620e+00
6.025390625000000000e-01,9.449056192796363440e-01,-1.281418924140937873e-02,2.415160369651073946e+00,2.555898432599941206e+00
6.044921875000000000e-01,9.449510615332230579e-01,-1.284320205152370865e-02,2.415365390847833638e+00,2.555992109380963218e+00
6.064453125000000000e-01,9.449302052370797123e-01,-1.277204595206532338e-02,2.415333301680639977e+00,2.556015478550863307e+00
6.083984375000000000e-01,9.449474645975557419e-01,-1.274083314014831138e-02,2.415438069129110410e+00,2.556080061075187260e+00
6.103515625000000000e-01,9.450094488322188235e-01,-1.276411990170240283e-02,2.415702460048605893e+00,2.556191878569410214e+00
6.123046875000000000e-01,9.449709303609240552e-01,-1.266276963503631427e-02,2.415604340381655391e+00,2.556193531191433443e+00
6.142578125000000000e-01,9.449945893247446715e-01,-1.264649562097832844e-02,2.415728246990634709e+00,2.556260856905655743e+00
6.162109375000000000e-01,9.450590196489287997e-01,-1.269159945634520080e-02,2.415997459116439039e+00,2.556370867209269981e+00
6.181640625000000000e-01,9.449828188701128173e-01,-1.257224548901686792e-02,2.415760229909651891e+00,2.556327479228500010e+00
6.201171875000000000e-01,9.450079045112913523e-01,-1.259983460750586579e-02,2.415886403027214246e+00,2.556392786490413016e+00
6.220703125000000000e-01,9.450594478325895498e-01,-1.268643077959466167e-02,2.416107451951791329e+00,2.556486161741269303e+00
6.240234375000000000e-01,9.449173968565276471e-01,-1.256237016898003635e-02,2.415632936819774645e+00,2.556369884460715447e+00
6.259765625000000000e-01,9.449302645839764425e-01,-1.268056771038709660e-02,2.415715985922322950e+00,2.556421468949003462e+00
6.279296875000000000e-01,9.449326695624513661e-01,-1.284660418230236002e-02,2.415762756275046996e+00,2.556462339056533750e+00
6.298828125000000000e-01,9.446704109688925932e-01,-1.275765165625909747e-02,2.414860141712865449e+00,2.556217742710846785e+00
6.318359375000000000e-01,9.446321972662853339e-01,-1.305719517221274641e-02,2.414765345142535935e+00,2.556216934798048790e+00
6.337890625000000000e-01,9.445065618046906142e-01,-1.338305263089236558e-02,2.414359612599335403e+00,2.556123087746521527e+00
6.357421875000000000e-01,9.440179451857809712e-01,-1.342861311540816983e-02,2.412653308636619531e+00,2.555638062465992899e+00
6.376953125000000000e-01,9.438297020273427318e-01,-1.409165671497657375e-02,2.412031916690383415e+00,2.555480295987290873e+00
6.396484375000000000e-01,9.433988471939319664e-01,-1.476312460203791331e-02,2.410545283911884606e+00,2.555061927692491963e+00
6.416015625000000000e-01,9.424474791419217290e-01,-1.519992701490649641e-02,2.407196690662606997e+00,2.554081658074932815e+00
6.435546875000000000e-01,9.418343776430222469e-01,-1.664621814719562110e-02,2.405076545584718950e+00,2.553470241828890597e+00
6.455078125000000000e-01,9.406458412895042365e-01,-1.816465271182164665e-02,2.400906126721908507e+00,2.552236810206705897e+00
6.474609375000000000e-01,9.386058920251360016e-01,-1.972889268201430749e-02,2.393702940949017588e+00,2.550080171957469055e+00
6.494140625000000000e-01,9.367148506628316662e-01,-2.311764891867067531e-02,2.387080462392775715e+00,2.548086174210763222e+00
6.513671875000000000e-01,9.333734800498491024e-01,-2.713269729804891270e-02,2.375324257059329369e+00,2.544512717423225379e+00
6.533203125000000000e-01,9.280775657281962188e-01,-3.251544283641460281e-02,2.356692697573233630e+00,2.538798671266823792e+00
6.552734375000000000e-01,9.215863999282889463e-01,-4.220891106612204707e-02,2.334055377615278815e+00,2.531758750170605143e+00
6.572265625000000000e-01,9.114999138618629093e-01,-5.460892805362738828e-02,2.298995037161746247e+00,2.520719853410299915e+00
6.591796875000000000e-01,8.988511882596836866e-01,-6.932587883553326114e-02,2.255349968250888182e+00,2.506744190201480649e+00
6.611328125000000000e-01,8.879335322433100641e-01,-8.556981442933418724e-02,2.218289990801344480e+00,2.494600214945420280e+00
6.630859375000000000e-01,8.785322338088066285e-01,-9.688396026420958984e-02,2.186497241734872699e+00,2.484113827099410532e+00
6.650390625000000000e-01,8.709775407808857395e-01,-1.040106488549384645e-01,2.161007018829206761e+00,2.475719185267422517e+00
6.669921875000000000e-01,8.657781096784485930e-01,-1.123543932380255128e-01,2.144000784920254699e+00,2.470074239391928383e+00
6.689453125000000000e-01,8.577574952535025332e-01,-1.198794388630590735e-01,2.117375978083507526e+00,2.461316326622417616e+00
6.708984375000000000e-01,8.462122785280441484e-01,-1.289632110741672499e-01,2.079080720536069293e+00,2.448609975542114903e+00
6.728515625000000000e-01,8.309693390189017981e-01,-1.473456895784356901e-01,2.029913738001316581e+00,2.431970902403191470e+00
6.748046875000000000e-01,8.085241486152301427e-01,-1.706753939583715851e-01,1.957646196282354589e+00,2.406693738171367780e+00
6.767578125000000000e-01,7.621101328370047945e-01,-2.159900066196419333e-01,1.810987158934433960e+00,2.352954279862943032e+00
6.787109375000000000e-01,7.065925364572198664e-01,-3.002350517782299000e-01,1.645749659494153416e+00,2.284064813614476552e+00
6.806640625000000000e-01,5.593192235376225341e-01,-5.426092821665228216e-01,1.238447732995829664e+00,2.066993140635552173e+00
6.826171875000000000e-01,5.134933795413872959e-01,-6.548747154095313494e-01,1.123493782722108314e+00,1.973511652686632312e+00
6.845703125000000000e-01,4.763964957826410940e-01,-7.559724170085033723e-01,1.040498185730075242e+00,1.898354110328450695e+00
6.865234375000000000e-01,4.594715958238838605e-01,-8.116498433503843701e-01,1.004968737508807664e+00,1.857839390798390111e+00
6.884765625000000000e-01,4.465167595011130253e-01,-8.539975561436340401e-01,9.789005239630683697e-01,1.827648190163479569e+00
6.904296875000000000e-01,4.396073162399009027e-01,-8.788991115613931093e-01,9.655993131868683133e-01,1.810272368376168783e+00
6.923828125000000000e-01,4.347377525903013962e-01,-8.962434433359897090e-01,9.563788665608974338e-01,1.798272199635094104e+00
6.943359375000000000e-01,4.317923899263820253e-01,-9.071243005885384347e-01,9.509253970401491118e-01,1.790837315123286366e+00
6.962890625000000000e-01,4.298086629474497933e-01,-9.143787850742841616e-01,9.472737597551401656e-01,1.785898638929747984e+00
6.982421875000000000e-01,4.285120440191304558e-01,-9.190655257585919058e-01,9.448821489080536651e-01,1.782689831554795656e+00
7.001953125000000000e-01,4.276146293542434362e-01,-9.221260264630618542e-01,9.431818837091648922e-01,1.780523778835785498e+00
7.021484375000000000e-01,4.269653724073553258e-01,-9.240719045986315328e-01,9.418721228206181628e-01,1.779013965518974061e+00
7.041015625000000000e-01,4.264539542845083853e-01,-9.252441536330305860e-01,9.407264970331024045e-01,1.777889108839578958e+00
7.060546875000000000e-01,4.260117200879126598e-01,-9.258378721489033403e-01,9.395971335733706020e-01,1.776978511945347394e+00
7.080078125000000000e-01,4.255944182113658991e-01,-9.259641896337577061e-01,9.383834047429226999e-01,1.776172302382707180e+00
7.099609375000000000e-01,4.251763797696678782e-01,-9.256796819768728923e-01,9.370232865453848037e-01,1.775404616566671478e+00
7.119140625000000000e-01,4.247446090626483262e-01,-9.250109392334322500e-01,9.354837565562251767e-01,1.774639134862152634e+00
7.138671875000000000e-01,4.242944027886992320e-01,-9.239710045726539089e-01,9.337531764374622512e-01,1.773858787424012595e+00
7.158203125000000000e-01,4.238255036523471686e-01,-9.225709122115484107e-01,9.318337366512847719e-01,1.773057373054705232e+00
7.177734375000000000e-01,4.233391231101985008e-01,-9.208265969024862496e-01,9.297348799967628530e-01,1.772233278642979082e+00
7.197265625000000000e-01,4.228359028023535027e-01,-9.187620715196835874e-01,9.274681703355875939e-01,1.771385193813060255e+00
7.216796875000000000e-01,4.223148456339307910e-01,-9.164096841156039730e-01,9.250439693308173394e-01,1.770509743368968270e+00
7.236328125000000000e-01,4.217730169826275910e-01,-9.138085462196128272e-01,9.224697416079734591e-01,1.769600623352360902e+00
7.255859375000000000e-01,4.212057165114638790e-01,-9.110021966359540535e-01,9.197495137210728311e-01,1.768648683768932361e+00
7.275390625000000000e-01,4.206069154386922748e-01,-9.080361306398357923e-01,9.168841199888569937e-01,1.767642574973108394e+00
7.294921875000000000e-01,4.199698234235501593e-01,-9.049555187696370906e-01,9.138719530489576304e-01,1.766569703441300820e+00
7.314453125000000000e-01,4.192875176343514587e-01,-9.018032009394891801e-01,9.107100435157613472e-01,1.765417362542370361e+00
7.333984375000000000e-01,4.185536278023567203e-01,-8.986178685815080502e-01,9.073953997792620907e-01,1.764173998741523919e+00
7.353515625000000000e-01,4.177630554282671937e-01,-8.954323859901838212e-01,9.039265023043712155e-01,1.762830532085976953e+00
7.373046875000000000e-01,4.169126774783347145e-01,-8.922722832966555329e-01,9.003047961990922055e-01,1.761381597950003597e+00
7.392578125000000000e-01,4.160018805021808985e-01,-8.891547206054755126e-01,8.965358358244659431e-01,1.759826420037941208e+00
7.412109375000000000e-01,4.150327195045475648e-01,-8.860883658862163115e-01,8.926296586668545086e-01,1.758168974636664661e+00
7.431640625000000000e-01,4.140096646588012907e-01,-8.830742466832376403e-01,8.886003227298027163e-01,1.756417423429601277e+00
7.451171875000000000e-01,4.129390616988341534e-01,-8.801072619784324758e-01,8.844648739220694056e-01,1.754583076579468104e+00
7.470703125000000000e-01,4.118285694616413695e-01,-8.771777191680545371e-01,8.802422782825197745e-01,1.752679366903020952e+00
7.490234375000000000e-01,4.106869891578350251e-01,-8.742718972785805676e-01,8.759531394429375117e-01,1.750721549630826823e+00
7.509765625000000000e-01,4.095247764198636231e-01,-8.713709247796476154e-01,8.716207645209747001e-01,1.748727616044241318e+00
7.529296875000000000e-01,4.083551794458344930e-01,-8.684480922197328479e-01,8.672734505765187230e-01,1.746720310669167775e+00
7.548828125000000000e-01,4.071955841205104343e-01,-8.654656045171308376e-01,8.629471553936816086e-01,1.744729520230493103e+00
7.568359375000000000e-01,4.060682572083375019e-01,-8.623727504223543949e-01,8.586869651625144151e-01,1.742793629377753506e+00
7.587890625000000000e-01,4.049995366034980782e-01,-8.591078561059843910e-01,8.545455135700292804e-01,1.740958182412276622e+00
7.607421875000000000e-01,4.040169897281492561e-01,-8.556052747295510574e-01,8.505774476558182196e-01,1.739270992969551788e+00
7.626953125000000000e-01,4.031450745485554710e-01,-8.518061753265362412e-01,8.468310150589084540e-01,1.737774601352093828e+00
7.646484375000000000e-01,4.024008686219541220e-01,-8.476692962097682749e-01,8.433398349679521733e-01,1.736498795987880150e+00
7.666015625000000000e-01,4.017916432702235419e-01,-8.431772176646237238e-01,8.401182932513897583e-01,1.735456320244464612e+00
7.685546875000000000e-01,4.013150820858830681e-01,-8.383360754261300896e-01,8.371620776387216356e-01,1.734643199188278029e+00
7.705078125000000000e-01,4.009615563240426783e-01,-8.331700921922081671e-01,8.344526780470412630e-01,1.734042687246085013e+00
7.724609375000000000e-01,4.007171638716005013e-01,-8.277141175348450286e-01,8.319633285677134893e-01,1.733630577426879871e+00
7.744140625000000000e-01,4.005664435874266571e-01,-8.220069055112081413e-01,8.296642861578428230e-01,1.733379955015825091e+00
7.763671875000000000e-01,4.004942719929975303e-01,-8.160863923602794667e-01,8.275265038785026839e-01,1.733264519946260185e+00
7.783203125000000000e-01,4.004869307910172149e-01,-8.099870286943366970e-01,8.255236886136734231e-01,1.733260452175176214e+00
7.802734375000000000e-01,4.005325516004115682e-01,-8.037386640514483371e-01,8.236331506989618134e-01,1.733347182014050247e+00
7.822265625000000000e-01,4.006211729158891677e-01,-7.973664011896197668e-01,8.218359041220348882e-01,1.733507479814510477e+00
7.841796875000000000e-01,4.007445927832600230e-01,-7.908909620223117942e-01,8.201163736412527827e-01,1.733727188909771177e+00
7.861328125000000000e-01,4.008961362832208497e-01,-7.843292668613449647e-01,8.184619392922749537e-01,1.733994811754921317e+00
7.880859375000000000e-01,4.010704056640860826e-01,-7.776950568223990334e-01,8.168624491325284787e-01,1.734301068382457789e+00
7.900390625000000000e-01,4.012630470704504071e-01,-7.709994743357957425e-01,8.153097654281878937e-01,1.734638486286679937e+00
7.919921875000000000e-01,4.014705478014698459e-01,-7.642515670101456271e-01,8.137973708411186946e-01,1.735001045540248477e+00
7.939453125000000000e-01,4.016900672634508562e-01,-7.574587071404645933e-01,8.123200404408973396e-01,1.735383884069340077e+00
7.958984375000000000e-01,4.019192995719507167e-01,-7.506269321867341526e-01,8.108735753781149969e-01,1.735783058990942207e+00
7.978515625000000000e-01,4.021563636538036390e-01,-7.437612167648216532e-01,8.094545900501386448e-01,1.736195356365143994e+00
7.998046875000000000e-01,4.023997162091019764e-01,-7.368656878545698508e-01,8.080603436881775847e-01,1.736618140983888114e+00
8.017578125000000000e-01,4.026480831671045424e-01,-7.299437941867495949e-01,8.066886078553885397e-01,1.737049238399602569e+00
8.037109375000000000e-01,4.029004058485202711e-01,-7.229984392797160764e-01,8.053375624850873660e-01,1.737486842484148308e+00
8.056640625000000000e-01,4.031557986953765438e-01,-7.160320859451061448e-01,8.040057143565111364e-01,1.737929442994010198e+00
8.076171875000000000e-01,4.034135160393654829e-01,-7.090468385410015895e-01,8.026918330938910273e-01,1.738375768715666903e+00
8.095703125000000000e-01,4.036729259071554221e-01,-7.020445079249579834e-01,8.013949008012686281e-01,1.738824742705709303e+00
8.115234375000000000e-01,4.039334892970312119e-01,-6.950266629691312925e-01,8.001140722929468430e-01,1.739275446911307865e+00
8.134765625000000000e-01,4.041947437111703123e-01,-6.879946716283038555e-01,7.988486435595292257e-01,1.739727094071640501e+00
8.154296875000000000e-01,4.044562900036969277e-01,-6.809497338675614131e-01,7.975980266453257528e-01,1.740179005282660896e+00
8.173828125000000000e-01,4.047177818194241383e-01,-6.738929082257651970e-01,7.963617295301526067e-01,1.740630591981081832e+00
8.193359375000000000e-01,4.049789170640831770e-01,-6.668251333824660732e-01,7.951393399307263854e-01,1.741081341390416259e+00
8.212890625000000000e-01,4.052394309743905243e-01,-6.597472457828593706e-01,7.939305121846162994e-01,1.741530804691810097e+00
8.232421875000000000e-01,4.054990904540584640e-01,-6.526599941360420321e-01,7.927349565696071299e-01,1.741978587350378804e+00
8.251953125000000000e-01,4.057576894167217452e-01,-6.455640514190088552e-01,7.915524305567137597e-01,1.742424341155934586e+00
8.271484375000000000e-01,4.060150449341218826e-01,-6.384600248789533694e-01,7.903827316064918618e-01,1.742867757634981807e+00
8.291015625000000000e-01,4.062709940318934843e-01,-6.313484644193304574e-01,7.892256912037755034e-01,1.743308562566001862e+00
8.310546875000000000e-01,4.065253910091257139e-01,-6.242298696728778573e-01,7.880811698916039276e-01,1.743746511387515685e+00
8.330078125000000000e-01,4.067781051839650663e-01,-6.171046960013505389e-01,7.869490531157472546e-01,1.744181385332829182e+00
8.349609375000000000e-01,4.070290189877360798e-01,-6.099733596126351021e-01,7.858292477304364976e-01,1.744612988159637279e+00
8.369140625000000000e-01,4.072780263457320693e-01,-6.028362419477388823e-01,7.847216790463039660e-01,1.745041143369348680e+00
8.388671875000000000e-01,4.075250312950915443e-01,-5.956936934603621614e-01,7.836262883252994582e-01,1.745465691831770583e+00
8.408203125000000000e-01,4.077699467997782379e-01,-5.885460368883110860e-01,7.825430306459109087e-01,1.745886489747059622e+00
8.427734375000000000e-01,4.080126937302602785e-01,-5.813935700975545462e-01,7.814718730766903043e-01,1.746303406889721188e+00
8.447265625000000000e-01,4.082531999814770773e-01,-5.742365685650356877e-01,7.804127931076675351e-01,1.746716325089659128e+00
8.466796875000000000e-01,4.084913997074544056e-01,-5.670752875546535288e-01,7.793657772984277088e-01,1.747125136913341148e+00
8.486328125000000000e-01,4.087272326547602419e-01,-5.599099640314265658e-01,7.783308201090056722e-01,1.747529744514628502e+00
8.505859375000000000e-01,4.089606435800600681e-01,-5.527408183512623197e-01,7.773079228856600853e-01,1.747930058630086547e+00
8.525390625000000000e-01,4.091915817395243016e-01,-5.455680557575990353e-01,7.762970929783905571e-01,1.748325997697848244e+00
8.544921875000000000e-01,4.094200004398536596e-01,-5.383918677111776407e-01,7.752983429709034979e-01,1.748717487082491973e+00
8.564453125000000000e-01,4.096458566423433201e-01,-5.312124330750929158e-01,7.743116900068958142e-01,1.749104458391204542e+00
8.583984375000000000e-01,4.098691106127547723e-01,-5.240299191738739815e-01,7.733371551991254922e-01,1.749486848868872180e+00
8.603515625000000000e-01,4.100897256108854694e-01,-5.168444827425464627e-01,7.723747631098534239e-01,1.749864600861591457e+00
8.623046875000000000e-01,4.103076676146472090e-01,-5.096562707792994251e-01,7.714245412929962020e-01,1.750237661339678397e+00
8.642578125000000000e-01,4.105229050742297270e-01,-5.024654213134326364e-01,7.704865198897988821e-01,1.750605981472611594e+00
8.662109375000000000e-01,4.107354086925804615e-01,-4.952720640986115197e-01,7.695607312710373016e-01,1.750969516249353486e+00
8.681640625000000000e-01,4.109451512289448161e-01,-4.880763212401175721e-01,7.686472097197867281e-01,1.751328224138540390e+00
8.701171875000000000e-01,4.111521073226891421e-01,-4.808783077635747083e-01,7.677459911496484768e-01,1.751682066783710967e+00
8.720703125000000000e-01,4.113562533349917061e-01,-4.736781321316901328e-01,7.668571128540143667e-01,1.752031008729404427e+00
8.740234375000000000e-01,4.115575672063197521e-01,-4.664758967146781510e-01,7.659806132825985880e-01,1.752375017174577998e+00
8.759765625000000000e-01,4.117560283278807187e-01,-4.592716982193432163e-01,7.651165318419366201e-01,1.752714061750179964e+00
8.779296875000000000e-01,4.119516174254772567e-01,-4.520656280811472527e-01,7.642649087170292344e-01,1.753048114318203066e+00
8.798828125000000000e-01,4.121443164543897031e-01,-4.448577728230949657e-01,7.634257847116550089e-01,1.753377148789826201e+00
8.818359375000000000e-01,4.123341085040831411e-01,-4.376482143848020590e-01,7.625992011051992980e-01,1.753701140960571170e+00
8.837890625000000000e-01,4.125209777116884968e-01,-4.304370304246993850e-01,7.617851995241387009e-01,1.754020068360683027e+00
8.857421875000000000e-01,4.127049091833248085e-01,-4.232242945980252413e-01,7.609838218265154719e-01,1.754333910119095119e+00
8.876953125000000000e-01,4.128858889224518158e-01,-4.160100768129220694e-01,7.601951099979749049e-01,1.754642646839581266e+00
8.896484375000000000e-01,4.130639037645338352e-01,-4.087944434667007965e-01,7.594191060581130248e-01,1.754946260487875831e+00
8.916015625000000000e-01,4.132389413173747639e-01,-4.015774576641359395e-01,7.586558519760100427e-01,1.755244734288637698e+00
8.935546875000000000e-01,4.134109899065612215e-01,-3.943591794194262756e-01,7.579053895939744656e-01,1.755538052631297363e+00
8.955078125000000000e-01,4.135800385255152811e-01,-3.871396658432900151e-01,7.571677605586397686e-01,1.755826200983922947e+00
8.974609375000000000e-01,4.137460767897087610e-01,-3.799189713165262994e-01,7.564430062586304793e-01,1.756109165814307760e+00
8.994140625000000000e-01,4.139090948946417825e-01,-3.726971476512190851e-01,7.557311677681388673e-01,1.756386934517636611e+00
9.013671875000000000e-01,4.140690835772354861e-01,-3.654742442406426761e-01,7.550322857958069456e-01,1.756659495350099576e+00
9.033203125000000000e-01,4.142260340803222696e-01,-3.582503081988388516e-01,7.543464006383762133e-01,1.756926837367893235e+00
9.052734375000000000e-01,4.143799381199470000e-01,-3.510253844907224030e-01,7.536735521386270786e-01,1.757188950371133540e+00
9.072265625000000000e-01,4.145307878552316749e-01,-3.437995160535016748e-01,7.530137796472011757e-01,1.757445824852247318e+00
9.091796875000000000e-01,4.146785758605737726e-01,-3.365727439101176000e-01,7.523671219879064509e-01,1.757697451948411205e+00
9.111328125000000000e-01,4.148232950999775070e-01,-3.293451072753458830e-01,7.517336174261801673e-01,1.757943823397689176e+00
9.130859375000000000e-01,4.149649389033365776e-01,-3.221166436551385903e-01,7.511133036404193941e-01,1.758184931498572467e+00
9.150390625000000000e-01,4.151035009445022128e-01,-3.148873889397416637e-01,7.505062176958960940e-01,1.758420769072596812e+00
9.169921875000000000e-01,4.152389752209975637e-01,-3.076573774910641990e-01,7.499123960210254403e-01,1.758651329429760324e+00
9.189453125000000000e-01,4.153713560352440548e-01,-3.004266422247484636e-01,7.493318743857618758e-01,1.758876606336482684e+00
9.208984375000000000e-01,4.155006379771899461e-01,-2.931952146873239573e-01,7.487646878819497198e-01,1.759096593985892021e+00
9.228515625000000000e-01,4.156268159082382452e-01,-2.859631251288262677e-01,7.482108709054416940e-01,1.759311286970189681e+00
9.248046875000000000e-01,4.157498849463897583e-01,-2.787304025712096234e-01,7.476704571398363752e-01,1.759520680254864633e+00
9.267578125000000000e-01,4.158698404525236203e-01,-2.714970748728655070e-01,7.471434795417019048e-01,1.759724769154568769e+00
9.287109375000000000e-01,4.159866780177547962e-01,-2.642631687895207748e-01,7.466299703271611632e-01,1.759923549310425273e+00
9.306640625000000000e-01,4.161003934518193725e-01,-2.570287100317792395e-01,7.461299609597400462e-01,1.760117016668567125e+00
9.326171875000000000e-01,4.162109827724471134e-01,-2.497937233195441920e-01,7.456434821393596035e-01,1.760305167459634390e+00
9.345703125000000000e-01,4.163184421957007997e-01,-2.425582324335392725e-01,7.451705637923924375e-01,1.760487998178982494e+00
9.365234375000000000e-01,4.164227681272631987e-01,-2.353222602641304728e-01,7.447112350627240751e-01,1.760665505567403422e+00
9.384765625000000000e-01,4.165239571546724973e-01,-2.280858288576335102e-01,7.442655243037143986e-01,1.760837686591986806e+00
9.404296875000000000e-01,4.166220060405183556e-01,-2.208489594602834893e-01,7.438334590709975158e-01,1.761004538426800714e+00
9.423828125000000000e-01,4.167169117166185099e-01,-2.136116725600213373e-01,7.434150661160422446e-01,1.761166058433027093e+00
9.443359375000000000e-01,4.168086712792070658e-01,-2.063739879262471155e-01,7.430103713804109278e-01,1.761322244138164628e+00
9.462890625000000000e-01,4.168972819851790024e-01,-1.991359246476812339e-01,7.426193999906227639e-01,1.761473093213806740e+00
9.482421875000000000e-01,4.169827412494344077e-01,-1.918975011684604104e-01,7.422421762535200696e-01,1.761618603451478915e+00
9.501953125000000000e-01,4.170650466433747372e-01,-1.846587353225858930e-01,7.418787236520270056e-01,1.761758772735981360e+00
9.521484375000000000e-01,4.171441958945918405e-01,-1.774196443668493439e-01,7.415290648411592134e-01,1.761893599015651013e+00
9.541015625000000000e-01,4.172201868877846165e-01,-1.701802450123343635e-01,7.411932216441305954e-01,1.762023080268965813e+00
9.560546875000000000e-01,4.172930176669099600e-01,-1.629405534546090328e-01,7.408712150483485193e-01,1.762147214466903700e+00
9.580078125000000000e-01,4.173626864385447943e-01,-1.557005854027012914e-01,7.405630652010708470e-01,1.762265999530553406e+00
9.599609375000000000e-01,4.174291915763782557e-01,-1.484603561069646194e-01,7.402687914044786543e-01,1.762379433283675745e+00
9.619140625000000000e-01,4.174925316266876463e-01,-1.412198803859126273e-01,7.399884121098939671e-01,1.762487513400135875e+00
9.638671875000000000e-01,4.175527053145561274e-01,-1.339791726521352977e-01,7.397219449108887179e-01,1.762590237346559841e+00
9.658203125000000000e-01,4.176097115504845414e-01,-1.267382469373767861e-01,7.394694065350404522e-01,1.762687602321055147e+00
9.677734375000000000e-01,4.176635494369243529e-01,-1.194971169168568270e-01,7.392308128341721352e-01,1.762779605189537246e+00
9.697265625000000000e-01,4.177142182741194198e-01,-1.122557959329232302e-01,7.390061787730231035e-01,1.762866242422066465e+00
9.716796875000000000e-01,4.177617175645048642e-01,-1.050142970181081603e-01,7.387955184164642919e-01,1.762947510032574439e+00
9.736328125000000000e-01,4.178060470147845207e-01,-9.777263291764849706e-02,7.385988449158096270e-01,1.763023403526944088e+00
9.755859375000000000e-01,4.178472065346974795e-01,-9.053081611152818953e-02,7.384161704953362548e-01,1.763093917866210614e+00
9.775390625000000000e-01,4.178851962314790169e-01,-8.328885883606929053e-02,7.382475064403641873e-01,1.763159047452243611e+00
9.794921875000000000e-01,4.179200163991267925e-01,-7.604677310510034316e-02,7.380928630875092100e-01,1.763218786141062200e+00
9.814453125000000000e-01,4.179516675018386529e-01,-6.880457073070594953e-02,7.379522498164250432e-01,1.763273127284757713e+00
9.833984375000000000e-01,4.179801501512294681e-01,-6.156226334353692708e-02,7.378256750431555488e-01,1.763322063803925532e+00
9.853515625000000000e-01,4.180054650770281821e-01,-5.431986241265000098e-02,7.377131462222290548e-01,1.763365588308908327e+00
9.873046875000000000e-01,4.180276130910248744e-01,-4.707737926481458945e-02,7.376146698756695930e-01,1.763403693314287590e+00
9.892578125000000000e-01,4.180465950448702395e-01,-3.983482510326343679e-02,7.375302516604785863e-01,1.763436371571723837e+00
9.912109375000000000e-01,4.180624117852898558e-01,-3.259221102605112941e-02,7.374598964267280454e-01,1.763463616391667710e+00
9.931640625000000000e-01,4.180750641131533718e-01,-2.534954804411525958e-02,7.374036081030682643e-01,1.763485421536543418e+00
9.951171875000000000e-01,4.180845527539437390e-01,-1.810684709973413992e-02,7.373613892543794401e-01,1.763501780282396014e+00
9.970703125000000000e-01,4.180908783361948489e-01,-1.086411908105329449e-02,7.373332405638455267e-01,1.763512684267141806e+00
9.990234375000000000e-01,4.180940414253127013e-01,-3.621374838774437180e-03,7.373191623677866069e-01,1.763518127015705428e+00


==> figures/data/higr_igr_comparison/nc512_higr_2_t_0.500000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,2.832810825156670820e-01,2.571289909575804472e-03,4.275235225136717054e-01,1.509181560082059725e+00
2.929687500000000000e-03,2.832802341976882188e-01,7.713862936566918786e-03,4.275292110367638898e-01,1.509179714353155122e+00
4.882812500000000000e-03,2.832785379501153722e-01,1.285641561723032018e-02,4.275405850256998042e-01,1.509176010754784469e+00
6.835937500000000000e-03,2.832759941324610731e-01,1.799893434356843180e-02,4.275576448678306551e-01,1.509170450181041234e+00
8.789062500000000000e-03,2.832726030725470356e-01,2.314140545890880016e-02,4.275803914148035290e-01,1.509163036056086149e+00
1.074218750000000000e-02,2.832683652290688969e-01,2.828381523264505981e-02,4.276088256242455143e-01,1.509153772204788524e+00
1.269531250000000000e-02,2.832632811777664461e-01,3.342614984312293480e-02,4.276429483887886351e-01,1.509142662324773454e+00
1.464843750000000000e-02,2.832573516384010448e-01,3.856839535538639230e-02,4.276827606058090647e-01,1.509129710091299259e+00
1.660156250000000000e-02,2.832505774808919408e-01,4.371053769931732003e-02,4.277282632524638251e-01,1.509114919392343657e+00
1.855468750000000000e-02,2.832429597302775215e-01,4.885256264704535695e-02,4.277794574442047026e-01,1.509098294512138061e+00
2.050781250000000000e-02,2.832344995707923863e-01,5.399445579013284480e-02,4.278363444621023914e-01,1.509079840209808676e+00
2.246093750000000000e-02,2.832251983517292127e-01,5.913620251629235491e-02,4.278989257603830199e-01,1.509059561719157339e+00
2.441406250000000000e-02,2.832150575948804705e-01,6.427778798552251371e-02,4.279672029655673393e-01,1.509037464710874410e+00
2.636718750000000000e-02,2.832040790030040389e-01,6.941919710552124645e-02,4.280411778755435215e-01,1.509013555249571148e+00
2.832031250000000000e-02,2.831922644686483137e-01,7.456041450627262646e-02,4.281208524620293554e-01,1.508987839761382954e+00
3.027343750000000000e-02,2.831796160829556652e-01,7.970142451370534897e-02,4.282062288767569669e-01,1.508960325015375137e+00
3.222656250000000000e-02,2.831661361443008063e-01,8.484221112234265061e-02,4.282973094603941822e-01,1.508931018116063338e+00
3.417968750000000000e-02,2.831518271667817777e-01,8.998275796684956918e-02,4.283940967530988075e-01,1.508899926503086686e+00
3.613281250000000000e-02,2.831366918886445427e-01,9.512304829238242554e-02,4.284965935060889852e-01,1.508867057955455060e+00
3.808593750000000000e-02,2.831207332807289534e-01,1.002630649236267296e-01,4.286048026940239564e-01,1.508832420599220958e+00
4.003906250000000000e-02,2.831039545550094738e-01,1.054027902323999843e-01,4.287187275282652310e-01,1.508796022918467594e+00
4.199218750000000000e-02,2.830863591733085438e-01,1.105422061036901160e-01,4.288383714712181716e-01,1.508757873769960289e+00
4.394531250000000000e-02,2.830679508562500279e-01,1.156812938999996626e-01,4.289637382518629583e-01,1.508717982401531765e+00
4.589843750000000000e-02,2.830487335925495618e-01,1.208200344238178209e-01,4.290948318825777985e-01,1.508676358474115187e+00
4.785156250000000000e-02,2.830287116487364418e-01,1.259584078780700833e-01,4.292316566773131115e-01,1.508633012087187586e+00
4.980468750000000000e-02,2.830078895794104765e-01,1.310963938243688287e-01,4.293742172711543237e-01,1.508587953807278170e+00
5.175781250000000000e-02,2.829862722381522033e-01,1.362339711388570185e-01,4.295225186413431095e-01,1.508541194699229981e+00
5.371093750000000000e-02,2.829638647891994374e-01,1.413711179654289773e-01,4.296765661298365124e-01,1.508492746359983316e+00
5.566406250000000000e-02,2.829406727200015625e-01,1.465078116661017171e-01,4.298363654675270151e-01,1.508442620954808078e+00
5.761718750000000000e-02,2.829167018547714685e-01,1.516440287682783994e-01,4.300019228002459615e-01,1.508390831255878251e+00
5.957031250000000000e-02,2.828919583691532624e-01,1.567797449086189288e-01,4.301732447167138651e-01,1.508337390683249124e+00
6.152343750000000000e-02,2.828664488061222171e-01,1.619149347732082023e-01,4.303503382785928144e-01,1.508282313348281667e+00
6.347656250000000000e-02,2.828401800932468513e-01,1.670495720336938050e-01,4.305332110528286016e-01,1.508225614099618417e+00
6.542968750000000000e-02,2.828131595614370997e-01,1.721836292790152878e-01,4.307218711464840810e-01,1.508167308571904952e+00
6.738281250000000000e-02,2.827853949653236221e-01,1.773170779423107468e-01,4.309163272443086168e-01,1.508107413237510519e+00
6.933593750000000000e-02,2.827568945054085292e-01,1.824498882225628060e-01,4.311165886492651089e-01,1.508045945461459203e+00
7.128906250000000000e-02,2.827276668521534475e-01,1.875820290004743540e-01,4.313226653263055876e-01,1.507982923559909816e+00
7.324218750000000000e-02,2.826977211721755090e-01,1.927134677480200620e-01,4.315345679496930265e-01,1.507918366862543991e+00
7.519531250000000000e-02,2.826670671567398374e-01,1.978441704310736626e-01,4.317523079542106013e-01,1.507852295779304574e+00
7.714843750000000000e-02,2.826357150527607498e-01,2.029741014044242620e-01,4.319758975906309306e-01,1.507784731871934181e+00
7.910156250000000000e-02,2.826036756965435437e-01,2.081032232984235120e-01,4.322053499858600212e-01,1.507715697930842147e+00
8.105468750000000000e-02,2.825709605505263289e-01,2.132314968964200697e-01,4.324406792082245987e-01,1.507645218057906078e+00
8.300781250000000000e-02,2.825375817433096737e-01,2.183588810020476723e-01,4.326819003384105855e-01,1.507573317755837694e+00
8.496093750000000000e-02,2.825035521133031913e-01,2.234853322952967125e-01,4.329290295466441396e-01,1.507500024024864382e+00
8.691406250000000000e-02,2.824688852563440600e-01,2.286108051762091031e-01,4.331820841767519692e-01,1.507425365467549128e+00
8.886718750000000000e-02,2.824335955777048657e-01,2.337352515948576959e-01,4.334410828378266745e-01,1.507349372402608134e+00
9.082031250000000000e-02,2.823976983489495662e-01,2.388586208661131194e-01,4.337060455043368901e-01,1.507272076988842135e+00
9.277343750000000000e-02,2.823612097701598822e-01,2.439808594675218489e-01,4.339769936255882810e-01,1.507193513360258974e+00
9.472656250000000000e-02,2.823241470381206986e-01,2.491019108183902264e-01,4.342539502455797784e-01,1.507113717773687300e+00
9.667968750000000000e-02,2.822865284211379944e-01,2.542217150379173507e-01,4.345369401344609805e-01,1.507032728770405505e+00
9.863281250000000000e-02,2.822483733412502471e-01,2.593402086799188599e-01,4.348259899329026124e-01,1.506950587353326210e+00
1.005859375000000000e-01,2.822097024647045593e-01,2.644573244413609414e-01,4.351211283109472916e-01,1.506867337181728494e+00
1.025390625000000000e-01,2.821705378016846621e-01,2.695729908415179232e-01,4.354223861430709386e-01,1.506783024785634861e+00
1.044921875000000000e-01,2.821309028164324384e-01,2.746871318681032292e-01,4.357297967014498452e-01,1.506697699802233226e+00
1.064453125000000000e-01,2.820908225490689203e-01,2.797996665861830490e-01,4.360433958697573775e-01,1.506611415237232299e+00
1.083984375000000000e-01,2.820503237506144512e-01,2.849105087050536889e-01,4.363632223801137133e-01,1.506524227754311163e+00
1.103515625000000000e-01,2.820094350329511723e-01,2.900195660974920764e-01,4.366893180762608795e-01,1.506436197996412485e+00
1.123046875000000000e-01,2.819681870357442222e-01,2.951267402648924398e-01,4.370217282065132491e-01,1.506347390943202802e+00
1.142578125000000000e-01,2.819266126126707128e-01,3.002319257407211617e-01,4.373605017506090320e-01,1.506257876309698318e+00
1.162109375000000000e-01,2.818847470397015664e-01,3.053350094234225098e-01,4.377056917852910622e-01,1.506167728991933963e+00
1.181640625000000000e-01,2.818426282486716783e-01,3.104358698282835838e-01,4.380573558943160473e-01,1.506077029566623926e+00
1.201171875000000000e-01,2.818002970899501913e-01,3.155343762458270862e-01,4.384155566295849238e-01,1.505985864852950495e+00
1.220703125000000000e-01,2.817577976287558572e-01,3.206303877918321721e-01,4.387803620313822650e-01,1.505894328546218741e+00
1.240234375000000000e-01,2.817151774805540798e-01,3.257237523309923222e-01,4.391518462172858683e-01,1.505802521935091898e+00
1.259765625000000000e-01,2.816724881921012780e-01,3.308143052522469207e-01,4.395300900512615905e-01,1.505710554716504834e+00
1.279296875000000000e-01,2.816297856761358354e-01,3.359018680686820524e-01,4.399151819069980762e-01,1.505618545925626162e+00
1.298828125000000000e-01,2.815871307095590970e-01,3.409862468080863684e-01,4.403072185427233665e-01,1.505526625002227670e+00
1.318359375000000000e-01,2.815445895073590554e-01,3.460672301511372173e-01,4.407063061089628309e-01,1.505434933020304733e+00
1.337890625000000000e-01,2.815022343877179312e-01,3.511445872617422470e-01,4.411125613162329984e-01,1.505343624115046186e+00
1.357421875000000000e-01,2.814601445480434672e-01,3.562180652368197586e-01,4.415261127971027988e-01,1.505252867151108509e+00
1.376953125000000000e-01,2.814184069775016450e-01,3.612873860785746905e-01,4.419471027071643077e-01,1.505162847689941907e+00
1.396484375000000000e-01,2.813771175397454805e-01,3.663522430576789946e-01,4.423756886233980445e-01,1.505073770333079874e+00
1.416015625000000000e-01,2.813363822708815354e-01,3.714122962858271149e-01,4.428120458178988472e-01,1.504985861545784287e+00
1.435546875000000000e-01,2.812963189538854047e-01,3.764671672429950600e-01,4.432563700125928818e-01,1.504899373105166527e+00
1.455078125000000000e-01,2.812570590538885917e-01,3.815164318969004320e-01,4.437088807601006213e-01,1.504814586374720431e+00
1.474609375000000000e-01,2.812187501325102978e-01,3.865596118915698987e-01,4.441698256532444766e-01,1.504731817692777085e+00
1.494140625000000000e-01,2.811815589088959566e-01,3.915961630411669003e-01,4.446394856495076153e-01,1.504651425289802225e+00
1.513671875000000000e-01,2.811456752082853727e-01,3.966254600021656973e-01,4.451181819202559842e-01,1.504573818340504188e+00
1.533203125000000000e-01,2.811113171478534234e-01,4.016467754466007123e-01,4.456062848179415115e-01,1.504499469045374793e+00
1.552734375000000000e-01,2.810787380726625373e-01,4.066592512216545274e-01,4.461042258284907414e-01,1.504428929074638432e+00
1.572265625000000000e-01,2.810482360000027269e-01,4.116618577022264081e-01,4.466125137874915607e-01,1.504362852376044613e+00
1.591796875000000000e-01,2.810201667013627613e-01,4.166533355855989162e-01,4.471317572595052137e-01,1.504302027371489991e+00
1.611328125000000000e-01,2.809949621137491915e-01,4.216321113747349969e-01,4.476626959195623701e-01,1.504247423139001283e+00
1.630859375000000000e-01,2.809731566279380921e-01,4.265961731814740809e-01,4.482062452041789546e-01,1.504200256596706753e+00
1.650390625000000000e-01,2.809554251055089158e-01,4.315428863829754991e-01,4.487635606742468308e-01,1.504162091437584614e+00
1.669921875000000000e-01,2.809426384719090342e-01,4.364687177206758029e-01,4.493361318586311937e-01,1.504134985336393227e+00
1.689453125000000000e-01,2.809359457823222272e-01,4.413688195940695391e-01,4.499259204338286189e-01,1.504121710873197237e+00
1.708984375000000000e-01,2.809368963474486725e-01,4.462364002374131222e-01,4.505355654217494399e-01,1.504126089473407202e+00
1.728515625000000000e-01,2.809476226962906997e-01,4.510617655041725405e-01,4.511686901324455934e-01,1.504153499124881499e+00
1.748046875000000000e-01,2.809711161957654246e-01,4.558308557185998255e-01,4.518303640520696662e-01,1.504211649903306469e+00
1.767578125000000000e-01,2.810116446286671232e-01,4.605230058701263451e-01,4.525278026250780794e-01,1.504311774013553649e+00
1.787109375000000000e-01,2.810753853933502522e-01,4.651075114919793196e-01,4.532714284472424970e-01,1.504470453255287499e+00
1.806640625000000000e-01,2.811713997523457853e-01,4.695383381442135851e-01,4.540765094911241029e-01,1.504712455355191825e+00
1.826171875000000000e-01,2.813130904483509553e-01,4.737460598279709667e-01,4.549656104567522119e-01,1.505075045566035996e+00
1.845703125000000000e-01,2.815205920123825534e-01,4.776250821756518050e-01,4.559726662536976449e-01,1.505614987072183997e+00
1.865234375000000000e-01,2.818238630848461934e-01,4.810155517674826187e-01,4.571482087341161016e-01,1.506418124086833732e+00
1.884765625000000000e-01,2.822698650892214167e-01,4.836689485567503000e-01,4.585720132028598961e-01,1.507619386263775452e+00
1.904296875000000000e-01,2.829248654056628065e-01,4.852203746718459776e-01,4.603567289735587265e-01,1.509414809700552196e+00
1.923828125000000000e-01,2.839107257972455223e-01,4.850527366341769175e-01,4.627144458752190381e-01,1.512150456367699514e+00
1.943359375000000000e-01,2.853499816844534687e-01,4.824108340000369810e-01,4.658563338117692743e-01,1.516218704600393208e+00
1.962890625000000000e-01,2.876511474445806460e-01,4.755245696639253672e-01,4.705290806494465961e-01,1.522701111003048391e+00
1.982421875000000000e-01,2.908232748056157613e-01,4.634403537726739519e-01,4.767396171367568325e-01,1.531887527866187204e+00
2.001953125000000000e-01,2.966639435184479368e-01,4.401221714758250525e-01,4.880031808106291003e-01,1.548115878571224346e+00
2.021484375000000000e-01,3.037375626052831734e-01,4.068089637903011813e-01,5.016005438782389358e-01,1.568680668331386752e+00
2.041015625000000000e-01,3.192048112332579457e-01,3.470843893630294330e-01,5.328752414618096456e-01,1.609149702266485349e+00
2.060546875000000000e-01,3.374002180798545414e-01,2.625383668930880710e-01,5.715692469940194531e-01,1.659576155527654917e+00
2.080078125000000000e-01,3.722442643505978754e-01,1.563084389944483787e-01,6.509266987996811249e-01,1.736438579993127673e+00
2.099609375000000000e-01,4.231672546031878812e-01,-1.132312440072922449e-02,7.866788912371308617e-01,1.858961805001310585e+00
2.119140625000000000e-01,5.184608522238127737e-01,-1.845037390500082752e-01,1.058193975540853149e+00,2.024008842444105394e+00
2.138671875000000000e-01,5.730670674764624106e-01,-2.700575030611853111e-01,1.238415648044050466e+00,2.124565385529180173e+00
2.158203125000000000e-01,6.027455786547998295e-01,-3.075917003208293310e-01,1.340022639921053749e+00,2.175891465474357300e+00
2.177734375000000000e-01,6.289644743898685775e-01,-3.300178923360362337e-01,1.430487993567134630e+00,2.219898294713588793e+00
2.197265625000000000e-01,6.424949095175935820e-01,-3.450013714591039227e-01,1.479409235084303997e+00,2.243087737246773017e+00
2.216796875000000000e-01,6.548629185834033972e-01,-3.498566702110686433e-01,1.521927233151911363e+00,2.262839568539029234e+00
2.236328125000000000e-01,6.614092391177606167e-01,-3.542381286083173264e-01,1.545058504158329793e+00,2.273267534247256805e+00
2.255859375000000000e-01,6.676745909503636334e-01,-3.534907411114244224e-01,1.565686204365863921e+00,2.282506105110128303e+00
2.275390625000000000e-01,6.714666634109474064e-01,-3.532093553869414815e-01,1.578090341677844677e+00,2.287835558947929560e+00
2.294921875000000000e-01,6.752633107959601366e-01,-3.506657364806408106e-01,1.589788969830786769e+00,2.292841290284900690e+00
2.314453125000000000e-01,6.780388975899052095e-01,-3.484554562253192600e-01,1.598109082779042289e+00,2.296247218752764940e+00
2.333984375000000000e-01,6.808614795940761688e-01,-3.453053291520329360e-01,1.606285705552718657e+00,2.299578153516316004e+00
2.353515625000000000e-01,6.832747639848312238e-01,-3.423280921632023133e-01,1.613112016021409856e+00,2.302259821155897779e+00
2.373046875000000000e-01,6.857271471367455407e-01,-3.389764398895832587e-01,1.619945432918352246e+00,2.304923600309894738e+00
2.392578125000000000e-01,6.880233881356427883e-01,-3.357135333825500556e-01,1.626264066479951920e+00,2.307323770640513860e+00
2.412109375000000000e-01,6.903494747437664003e-01,-3.323135363327252012e-01,1.632637465159049839e+00,2.309727301936516763e+00
2.431640625000000000e-01,6.926241386476712503e-01,-3.289715106595163530e-01,1.638857403935756407e+00,2.312045800261677275e+00
2.451171875000000000e-01,6.949271332936044487e-01,-3.256006830155056542e-01,1.645183903046828267e+00,2.314411391269507234e+00
2.470703125000000000e-01,6.972295454822616811e-01,-3.222918148538513328e-01,1.651563661474088063e+00,2.316815679159534902e+00
2.490234375000000000e-01,6.995728202686172237e-01,-3.190221183095903745e-01,1.658150396546001826e+00,2.319345175339607934e+00
2.509765625000000000e-01,7.019560619247984246e-01,-3.158438643214501185e-01,1.664971390844343535e+00,2.322023901725213335e+00
2.529296875000000000e-01,7.044098385408636975e-01,-3.127600943113445497e-01,1.672134770527295089e+00,2.324900067247575031e+00
2.548828125000000000e-01,7.069470555332264539e-01,-3.097989256086278176e-01,1.679672931329367014e+00,2.327965247627451273e+00
2.568359375000000000e-01,7.095917943772420688e-01,-3.069577077911180840e-01,1.687611255071597594e+00,2.331173108487496481e+00
2.587890625000000000e-01,7.123566156653351467e-01,-3.042326592346932257e-01,1.695887668923215630e+00,2.334393553353137918e+00
2.607421875000000000e-01,7.152532739215928803e-01,-3.015970172246218439e-01,1.704385131614186033e+00,2.337430951511577426e+00
2.626953125000000000e-01,7.182819331069235647e-01,-2.990181391738704342e-01,1.712927616424348543e+00,2.340050726045349361e+00
2.646484375000000000e-01,7.214342466707064361e-01,-2.964549141248896125e-01,1.721344649249248793e+00,2.342060758125981579e+00
2.666015625000000000e-01,7.246885137741680971e-01,-2.938702208944319327e-01,1.729518622874437028e+00,2.343388430803952982e+00
2.685546875000000000e-01,7.280127818212008828e-01,-2.912329588372746247e-01,1.737425887753851761e+00,2.344123802072839879e+00
2.705078125000000000e-01,7.313678822260772927e-01,-2.885230305883489943e-01,1.745123055954075575e+00,2.344485642284002136e+00
2.724609375000000000e-01,7.347151128644189289e-01,-2.857301642458159319e-01,1.752701471934055011e+00,2.344731633424992800e+00
2.744140625000000000e-01,7.380225224357255254e-01,-2.828527633154140908e-01,1.760232483934491388e+00,2.345063236325373612e+00
2.763671875000000000e-01,7.412686612221233151e-01,-2.798948613895719251e-01,1.767742672772860235e+00,2.345582445583604514e+00
2.783203125000000000e-01,7.444419867984128913e-01,-2.768636942232653997e-01,1.775223534356502153e+00,2.346309748088196478e+00
2.802734375000000000e-01,7.475379131541983746e-01,-2.737679766855721786e-01,1.782655776183783125e+00,2.347228376337252342e+00
2.822265625000000000e-01,7.505559492931515031e-01,-2.706167008853140321e-01,1.790026586489429805e+00,2.348317545909690995e+00
2.841796875000000000e-01,7.534975937055128359e-01,-2.674185296185914718e-01,1.797334155625864405e+00,2.349565357659016751e+00
2.861328125000000000e-01,7.563652849659974198e-01,-2.641812083033916458e-01,1.804585696358056879e+00,2.350969456267994584e+00
2.880859375000000000e-01,7.591617382917256185e-01,-2.609116819063915793e-01,1.811792815110279786e+00,2.352532791280368851e+00
2.900390625000000000e-01,7.618898374824283337e-01,-2.576160686762228869e-01,1.818969531293777031e+00,2.354261256387990553e+00
2.919921875000000000e-01,7.645526500220634070e-01,-2.542997915832642120e-01,1.826132690897868560e+00,2.356164089767045056e+00
2.939453125000000000e-01,7.671539804695119980e-01,-2.509673724671605544e-01,1.833302433070671089e+00,2.358252746350984808e+00
2.958984375000000000e-01,7.696989692523392712e-01,-2.476226623241815639e-01,1.840497002822666150e+00,2.360532190033965971e+00
2.978515625000000000e-01,7.721949206619487249e-01,-2.442689398076225982e-01,1.847721948284381632e+00,2.362984397710637285e+00
2.998046875000000000e-01,7.746516483132046549e-01,-2.409090526534288235e-01,1.854959490795861976e+00,2.365553858234044071e+00
3.017578125000000000e-01,7.770805778877738490e-01,-2.375453626506006111e-01,1.862172037994938023e+00,2.368155397148129282e+00
3.037109375000000000e-01,7.794918890437019243e-01,-2.341798561709436122e-01,1.869326894413714246e+00,2.370715042553170893e+00
3.056640625000000000e-01,7.818913738924462287e-01,-2.308141357919796521e-01,1.876425473754920636e+00,2.373216842678787408e+00
3.076171875000000000e-01,7.842800585704570171e-01,-2.274494413751736166e-01,1.883503435237461332e+00,2.375703343902612286e+00
3.095703125000000000e-01,7.866573205021856197e-01,-2.240866466940309165e-01,1.890598080111706825e+00,2.378223784895671322e+00
3.115234375000000000e-01,7.890237822693684233e-01,-2.207263115262259601e-01,1.897722102719093140e+00,2.380791915693826422e+00
3.134765625000000000e-01,7.913811820177647505e-01,-2.173687154625459361e-01,1.904870637146867107e+00,2.383395805421223645e+00
3.154296875000000000e-01,7.937312262201570157e-01,-2.140138581887084113e-01,1.912039627265145869e+00,2.386024831930621204e+00
3.173828125000000000e-01,7.960756955941873381e-01,-2.106614687410175990e-01,1.919229550611758484e+00,2.388674012107913303e+00
3.193359375000000000e-01,7.984167482539936689e-01,-2.073109724751146243e-01,1.926441943655710087e+00,2.391338651746890420e+00
3.212890625000000000e-01,8.007566237911731832e-01,-2.039614808953931768e-01,1.933679783015245235e+00,2.394015702025122483e+00
3.232421875000000000e-01,8.030976545046020210e-01,-2.006117659080210724e-01,1.940948019829022986e+00,2.396704366034308809e+00
3.251953125000000000e-01,8.054424632529297856e-01,-1.972602238027869603e-01,1.948252815468947574e+00,2.399404523372877573e+00
3.271484375000000000e-01,8.077939977655197445e-01,-1.939047951186101404e-01,1.955601939612715778e+00,2.402117116022273180e+00
3.291015625000000000e-01,8.101555875933856843e-01,-1.905429878699821389e-01,1.963004993302505330e+00,2.404844221858331466e+00
3.310546875000000000e-01,8.125309466016925608e-01,-1.871720066174220598e-01,1.970473110067858080e+00,2.407588626184645975e+00
3.330078125000000000e-01,8.149240709935557936e-01,-1.837889234897732427e-01,1.978018751634999850e+00,2.410353821672197139e+00
3.349609375000000000e-01,8.173391038745725368e-01,-1.803908941081031891e-01,1.985655173226876347e+00,2.413143699112191509e+00
3.369140625000000000e-01,8.197800707413585020e-01,-1.769754346908435083e-01,1.993395527777778620e+00,2.415962180288076411e+00
3.388671875000000000e-01,8.222504622673044716e-01,-1.735407916047196908e-01,2.001251509202915724e+00,2.418812741311018755e+00
3.408203125000000000e-01,8.247527562098948550e-01,-1.700862956675193716e-01,2.009231696175878934e+00,2.421697777181071931e+00
3.427734375000000000e-01,8.272879550201990284e-01,-1.666126184030503332e-01,2.017339958425611535e+00,2.424618038743413084e+00
3.447265625000000000e-01,8.298552630635961380e-01,-1.631218532647387420e-01,2.025574300028049279e+00,2.427572238964219142e+00
3.466796875000000000e-01,8.324519646699863884e-01,-1.596174238105994014e-01,2.033926374025403216e+00,2.430556921043606433e+00
3.486328125000000000e-01,8.350735220938908521e-01,-1.561038728347641236e-01,2.042381722194916094e+00,2.433566575444272573e+00
3.505859375000000000e-01,8.377138947002333857e-01,-1.525865594539802528e-01,2.050920753387712736e+00,2.436594000878149480e+00
3.525390625000000000e-01,8.403660048662975335e-01,-1.490713363756429322e-01,2.059520247184843278e+00,2.439630848923576067e+00
3.544921875000000000e-01,8.430222636461494057e-01,-1.455642533009422201e-01,2.068155094009715089e+00,2.442668247018239480e+00
3.564453125000000000e-01,8.456750837006550281e-01,-1.420712943960333596e-01,2.076800009411466252e+00,2.445697395468578339e+00
3.583984375000000000e-01,8.483173774024119762e-01,-1.385980721922370207e-01,2.085431195637262647e+00,2.448710124527059939e+00
3.603515625000000000e-01,8.509430352787648033e-01,-1.351494350071641148e-01,2.094027946273746110e+00,2.451699426611541721e+00
3.623046875000000000e-01,8.535473589316050491e-01,-1.317290143476336217e-01,2.102574117168913403e+00,2.454659944517526782e+00
3.642578125000000000e-01,8.561273800494417774e-01,-1.283388264098000442e-01,2.111059226489039986e+00,2.457588322511673695e+00
3.662109375000000000e-01,8.586819588695681071e-01,-1.249791032817005321e-01,2.119478823528359257e+00,2.460483292641892028e+00
3.681640625000000000e-01,8.612117459367720773e-01,-1.216482680894672153e-01,2.127834403553299669e+00,2.463345603663977368e+00
3.701171875000000000e-01,8.637189792590351800e-01,-1.183431148970279789e-01,2.136132780671466946e+00,2.466177772602839546e+00
3.720703125000000000e-01,8.662070214492598730e-01,-1.150593354679396024e-01,2.144384591777440896e+00,2.468983548659306582e+00
3.740234375000000000e-01,8.686798735965193252e-01,-1.117920787744022676e-01,2.152602701726617607e+00,2.471767353138750067e+00
3.759765625000000000e-01,8.711417025050489649e-01,-1.085364988673619691e-01,2.160800634234515627e+00,2.474533739654415587e+00
3.779296875000000000e-01,8.735963515324334239e-01,-1.052883300121553733e-01,2.168990938121529766e+00,2.477286850270912666e+00
3.798828125000000000e-01,8.760470641209693321e-01,-1.020441824237387357e-01,2.177184252161220357e+00,2.480030121051316261e+00
3.818359375000000000e-01,8.784963280095297034e-01,-9.880168510442932650e-02,2.185388763820262259e+00,2.482766123682575987e+00
3.837890625000000000e-01,8.809457890730023610e-01,-9.555954054922599639e-02,2.193609895437640844e+00,2.485496484520521854e+00
3.857421875000000000e-01,8.833963357459068133e-01,-9.231735515447692109e-02,2.201850577138312115e+00,2.488222011096661301e+00
3.876953125000000000e-01,8.858481597903720139e-01,-8.907550044143322521e-02,2.210111458065352252e+00,2.490942806647985730e+00
3.896484375000000000e-01,8.883008653130628485e-01,-8.583491182762305327e-02,2.218391282750583837e+00,2.493658435185887257e+00
3.916015625000000000e-01,8.907536158488910116e-01,-8.259680273389913285e-02,2.226687481598718321e+00,2.496368219227302454e+00
3.935546875000000000e-01,8.932050992916489296e-01,-7.936265346484351613e-02,2.234996061232930931e+00,2.499071229849384235e+00
3.955078125000000000e-01,8.956534443020917058e-01,-7.613412029284100102e-02,2.243311702271776120e+00,2.501766650707233364e+00
3.974609375000000000e-01,8.980963030583785089e-01,-7.291288158105649342e-02,2.251627882218381949e+00,2.504453704045434659e+00
3.994140625000000000e-01,9.005303819432924906e-01,-6.970079757307078017e-02,2.259936379487597513e+00,2.507132403164864964e+00
4.013671875000000000e-01,9.029515650685170369e-01,-6.649977585138464042e-02,2.268226866848761958e+00,2.509802772595840281e+00
4.033203125000000000e-01,9.053544338071306541e-01,-6.331144994775103618e-02,2.276487816137441555e+00,2.512467214099616264e+00
4.052734375000000000e-01,9.077320352777804580e-01,-6.013754362575059881e-02,2.284703552651554226e+00,2.515127864290621851e+00
4.072265625000000000e-01,9.100746101137024979e-01,-5.697999458092476571e-02,2.292854033997873131e+00,2.517789893173172366e+00
4.091796875000000000e-01,9.123692440981512330e-01,-5.384064023695686596e-02,2.300911408879009912e+00,2.520458716839198754e+00
4.111328125000000000e-01,9.145985629389403737e-01,-5.072166457107833010e-02,2.308837515866317247e+00,2.523140885348592821e+00
4.130859375000000000e-01,9.167368128948332195e-01,-4.762585740160898279e-02,2.316577781676844694e+00,2.525848278010037529e+00
4.150390625000000000e-01,9.187517191690939278e-01,-4.455631461198549664e-02,2.324052872461661146e+00,2.528583991840447354e+00
4.169921875000000000e-01,9.205921784237529604e-01,-4.151662701279099782e-02,2.331160797736664847e+00,2.531378684350633623e+00
4.189453125000000000e-01,9.221949180795701029e-01,-3.851163492366273255e-02,2.337742559808607901e+00,2.534235050668192546e+00
4.208984375000000000e-01,9.234606469888000380e-01,-3.554682264608852865e-02,2.343613786068126981e+00,2.537228155932624851e+00
4.228515625000000000e-01,9.242598488835918058e-01,-3.262856014615275052e-02,2.348497090228968354e+00,2.540416636022410746e+00
4.248046875000000000e-01,9.244124091846255276e-01,-2.976498841886852931e-02,2.352073139235600685e+00,2.543955081289472453e+00
4.267578125000000000e-01,9.236532365088627738e-01,-2.696545376517645379e-02,2.353946861426054582e+00,2.548154391470725422e+00
4.287109375000000000e-01,9.216747855199517447e-01,-2.424060216569438181e-02,2.353587711478336786e+00,2.553305089026736585e+00
4.306640625000000000e-01,9.179948317278814329e-01,-2.160257525665045322e-02,2.350592952920211864e+00,2.560339852453087151e+00
4.326171875000000000e-01,9.120830422133562321e-01,-1.906562417732346124e-02,2.344249650724360201e+00,2.570033398322588258e+00
4.345703125000000000e-01,9.032596718527114987e-01,-1.664466583549329207e-02,2.334303517953471463e+00,2.584172048136129884e+00
4.365234375000000000e-01,8.906225317607774361e-01,-1.435512518963695527e-02,2.320793236013349414e+00,2.605707118482943674e+00
4.384765625000000000e-01,8.735376461640275148e-01,-1.221361806699687927e-02,2.303789276701172284e+00,2.637235078459408300e+00
4.404296875000000000e-01,8.510681348719399963e-01,-1.023474206058773081e-02,2.287401137962443265e+00,2.687630366558656281e+00
4.423828125000000000e-01,8.227185755602903772e-01,-8.430280498963466096e-03,2.276042509091759758e+00,2.766454218430225875e+00
4.443359375000000000e-01,7.897674316339931000e-01,-6.808268524612045777e-03,2.278582668285395130e+00,2.885108037078325083e+00
4.462890625000000000e-01,7.527852556421713581e-01,-5.373428867859086216e-03,2.325645253006933810e+00,3.089372922376092401e+00
4.482421875000000000e-01,7.143733001086475243e-01,-4.121704238157728253e-03,2.429589032953254346e+00,3.400999119840690810e+00
4.501953125000000000e-01,6.808366080000748388e-01,-3.056298069453053812e-03,2.537683221055921479e+00,3.727296698509197093e+00
4.521484375000000000e-01,6.555770551077112485e-01,-2.174712331179353992e-03,2.589923858927316580e+00,3.950599381894693174e+00
4.541015625000000000e-01,6.376573891198785704e-01,-1.468552610735321829e-03,2.585232585677657013e+00,4.054264785741803934e+00
4.560546875000000000e-01,6.248851811225359931e-01,-9.308904367512149192e-04,2.559029119681413000e+00,4.095198488040778351e+00
4.580078125000000000e-01,6.158571807185195812e-01,-5.430250425552718462e-04,2.533641323756911756e+00,4.114007780180633844e+00
4.599609375000000000e-01,6.098556219567516923e-01,-2.792203114655211261e-04,2.510995026803595209e+00,4.117359769470613884e+00
4.619140625000000000e-01,6.059910694819983235e-01,-1.107711392279664230e-04,2.491588835014277414e+00,4.111593316756730232e+00
4.638671875000000000e-01,6.034854893947017018e-01,-1.034687088026153690e-05,2.477708506957733370e+00,4.105663765686530020e+00
4.658203125000000000e-01,6.018698859929034750e-01,4.549268988960421560e-05,2.469199274402010147e+00,4.102546632160815498e+00
4.677734375000000000e-01,6.008773189521374736e-01,7.409695701335173418e-05,2.464074823793158231e+00,4.100795194667543164e+00
4.697265625000000000e-01,6.003303070727767921e-01,8.689445775497357317e-05,2.460712818173275807e+00,4.098931516393570007e+00
4.716796875000000000e-01,6.000980548253129765e-01,9.087033386204739903e-05,2.458357777536902322e+00,4.096593473836361632e+00
4.736328125000000000e-01,6.000993398918512689e-01,8.998747107980601377e-05,2.456581078365720927e+00,4.093624026279908179e+00
4.755859375000000000e-01,6.002630144218045194e-01,8.618845052360603353e-05,2.455088979388093229e+00,4.090022070614184990e+00
4.775390625000000000e-01,6.005505741876414616e-01,8.040874702029655267e-05,2.453517424740404795e+00,4.085446802074583772e+00
4.794921875000000000e-01,6.008853515811222179e-01,7.333404495362744928e-05,2.451716806038864327e+00,4.080174026495845041e+00
4.814453125000000000e-01,6.012358680372488218e-01,6.564985559382180565e-05,2.449292564591004862e+00,4.073763215909180779e+00
4.833984375000000000e-01,6.014695534788975229e-01,5.783366808507851072e-05,2.446238216700202805e+00,4.067102318887619639e+00
4.853515625000000000e-01,6.015534724183735360e-01,5.016928453294404054e-05,2.442022554334954076e+00,4.059526983961141866e+00
4.873046875000000000e-01,6.012385977866689935e-01,4.279883092529230296e-05,2.437287872044350046e+00,4.053778118148180454e+00
4.892578125000000000e-01,6.005217849706920852e-01,3.562441094430087595e-05,2.432016224711335717e+00,4.049838465808476506e+00
4.912109375000000000e-01,5.990192500384549090e-01,2.905844451462512282e-05,2.429223249053579892e+00,4.055334196095915722e+00
4.931640625000000000e-01,5.970104072252246930e-01,2.192548224357660544e-05,2.432013702171278879e+00,4.073653779891800220e+00
4.951171875000000000e-01,5.939206899810693940e-01,1.660935645396085391e-05,2.448529886763151531e+00,4.122654637202946226e+00
4.970703125000000000e-01,5.913406434585262161e-01,8.394067494182344864e-06,2.475385373952721402e+00,4.186056550170984103e+00
4.990234375000000000e-01,5.883184459461449078e-01,4.722772534215943021e-06,2.513601386508048652e+00,4.272518401932929422e+00
5.009765625000000000e-01,5.883184459461567872e-01,-4.722772338836551068e-06,2.513601386507923419e+00,4.272518401932630105e+00
5.029296875000000000e-01,5.913406434585175564e-01,-8.394067346676546123e-06,2.475385373952748935e+00,4.186056550171092461e+00
5.048828125000000000e-01,5.939206899810313134e-01,-1.660935637273390438e-05,2.448529886763151087e+00,4.122654637203210015e+00
5.068359375000000000e-01,5.970104072251802840e-01,-2.192548220494190466e-05,2.432013702170860103e+00,4.073653779891401427e+00
5.087890625000000000e-01,5.990192500383353380e-01,-2.905844446417614542e-05,2.429223249053369393e+00,4.055334196096374022e+00
5.107421875000000000e-01,6.005217849705383193e-01,-3.562441082259644448e-05,2.432016224710938701e+00,4.049838465808852206e+00
5.126953125000000000e-01,6.012385977864996844e-01,-4.279883069475933692e-05,2.437287872043349957e+00,4.053778118147658205e+00
5.146484375000000000e-01,6.015534724182016735e-01,-5.016928419127465976e-05,2.442022554333556084e+00,4.059526983959978352e+00
5.166015625000000000e-01,6.014695534787199982e-01,-5.783366766931012529e-05,2.446238216699151202e+00,4.067102318887071633e+00
5.185546875000000000e-01,6.012358680370746278e-01,-6.564985517342688561e-05,2.449292564590534127e+00,4.073763215909577795e+00
5.205078125000000000e-01,6.008853515810457235e-01,-7.333404461111741202e-05,2.451716806038343854e+00,4.080174026495498651e+00
5.224609375000000000e-01,6.005505741876245862e-01,-8.040874682604402031e-05,2.453517424740247144e+00,4.085446802074436334e+00
5.244140625000000000e-01,6.002630144218860098e-01,-8.618845051643343985e-05,2.455088979387953785e+00,4.090022070613398064e+00
5.263671875000000000e-01,6.000993398920306809e-01,-8.998747125761221561e-05,2.456581078365536186e+00,4.093624026278376071e+00
5.283203125000000000e-01,6.000980548255172575e-01,-9.087033418927861533e-05,2.458357777537433009e+00,4.096593473835850929e+00
5.302734375000000000e-01,6.003303070730003910e-01,-8.689445818084249446e-05,2.460712818174299876e+00,4.098931516393749419e+00
5.322265625000000000e-01,6.008773189523657354e-01,-7.409695749471612643e-05,2.464074823794074831e+00,4.100795194667511190e+00
5.341796875000000000e-01,6.018698859931133072e-01,-4.549269040199098625e-05,2.469199274402582134e+00,4.102546632160334994e+00
5.361328125000000000e-01,6.034854893948475851e-01,1.034687034997959943e-05,2.477708506958316015e+00,4.105663765686503375e+00
5.380859375000000000e-01,6.059910694820509480e-01,1.107711386975150484e-04,2.491588835015259296e+00,4.111593316757994110e+00
5.400390625000000000e-01,6.098556219567179415e-01,2.792203109648935919e-04,2.510995026804754282e+00,4.117359769472741959e+00
5.419921875000000000e-01,6.158571807184578528e-01,5.430250421204926804e-04,2.533641323757361619e+00,4.114007780181776930e+00
5.439453125000000000e-01,6.248851811224944708e-01,9.308904364118645181e-04,2.559029119680946263e+00,4.095198488040304063e+00
5.458984375000000000e-01,6.376573891198176192e-01,1.468552610503892587e-03,2.585232585677243122e+00,4.054264785741541921e+00
5.478515625000000000e-01,6.555770551076512964e-01,2.174712331049870329e-03,2.589923858927034139e+00,3.950599381894624340e+00
5.498046875000000000e-01,6.808366080000509690e-01,3.056298069401878169e-03,2.537683221055556881e+00,3.727296698508792083e+00
5.517578125000000000e-01,7.143733001086121082e-01,4.121704238149817047e-03,2.429589032953261896e+00,3.400999119840869778e+00
5.537109375000000000e-01,7.527852556421545938e-01,5.373428867852371969e-03,2.325645253007071034e+00,3.089372922376343755e+00
5.556640625000000000e-01,7.897674316340255185e-01,6.808268524566429489e-03,2.278582668285387136e+00,2.885108037078197185e+00
5.576171875000000000e-01,8.227185755603476647e-01,8.430280498855573235e-03,2.276042509091813493e+00,2.766454218430099310e+00
5.595703125000000000e-01,8.510681348720154915e-01,1.023474206042370577e-02,2.287401137962682185e+00,2.687630366558699802e+00
5.615234375000000000e-01,8.735376461641041201e-01,1.221361806682094882e-02,2.303789276701564859e+00,2.637235078459628568e+00
5.634765625000000000e-01,8.906225317608790215e-01,1.435512518952335517e-02,2.320793236013752647e+00,2.605707118483101326e+00
5.654296875000000000e-01,9.032596718528534963e-01,1.664466583552483628e-02,2.334303517953868479e+00,2.584172048136162303e+00
5.673828125000000000e-01,9.120830422135498550e-01,1.906562417756312022e-02,2.344249650724763878e+00,2.570033398322480345e+00
5.693359375000000000e-01,9.179948317281185766e-01,2.160257525711289234e-02,2.350592952920616874e+00,2.560339852452857556e+00
5.712890625000000000e-01,9.216747855201720130e-01,2.424060216633029674e-02,2.353587711478808853e+00,2.553305089026622898e+00
5.732421875000000000e-01,9.236532365089991092e-01,2.696545376587836454e-02,2.353946861426513326e+00,2.548154391470826674e+00
5.751953125000000000e-01,9.244124091846299685e-01,2.976498841950759797e-02,2.352073139235781873e+00,2.543955081289636766e+00
5.771484375000000000e-01,9.242598488834430359e-01,3.262856014662605941e-02,2.348497090228650830e+00,2.540416636022460484e+00
5.791015625000000000e-01,9.234606469885097146e-01,3.554682264635588423e-02,2.343613786067289428e+00,2.537228155932505835e+00
5.810546875000000000e-01,9.221949180791828571e-01,3.851163492375218184e-02,2.337742559807394649e+00,2.534235050667938083e+00
5.830078125000000000e-01,9.205921784233406235e-01,4.151662701278151235e-02,2.331160797735267742e+00,2.531378684350250374e+00
5.849609375000000000e-01,9.187517191687240015e-01,4.455631461196853799e-02,2.324052872460308894e+00,2.528583991839994827e+00
5.869140625000000000e-01,9.167368128945413419e-01,4.762585740164739651e-02,2.316577781675719372e+00,2.525848278009612535e+00
5.888671875000000000e-01,9.145985629387464177e-01,5.072166457118331556e-02,2.308837515865445944e+00,2.523140885348170492e+00
5.908203125000000000e-01,9.123692440980352147e-01,5.384064023709668467e-02,2.300911408878453912e+00,2.520458716838902546e+00
5.927734375000000000e-01,9.100746101136300004e-01,5.697999458104903436e-02,2.292854033997715479e+00,2.517789893173193239e+00
5.947265625000000000e-01,9.077320352777367152e-01,6.013754362581218843e-02,2.284703552651702552e+00,2.515127864290902959e+00
5.966796875000000000e-01,9.053544338071022324e-01,6.331144994771346901e-02,2.276487816137666265e+00,2.512467214099945778e+00
5.986328125000000000e-01,9.029515650684771799e-01,6.649977585122600343e-02,2.268226866848871204e+00,2.509802772596083198e+00
6.005859375000000000e-01,9.005303819431995649e-01,6.970079757279169785e-02,2.259936379487514024e+00,2.507132403165050594e+00
6.025390625000000000e-01,8.980963030582189699e-01,7.291288158068859326e-02,2.251627882218063981e+00,2.504453704045552787e+00
6.044921875000000000e-01,8.956534443018933089e-01,7.613412029243589452e-02,2.243311702271244990e+00,2.501766650707225814e+00
6.064453125000000000e-01,8.932050992914597476e-01,7.936265346445246782e-02,2.234996061232312758e+00,2.499071229849253228e+00
6.083984375000000000e-01,8.907536158487683320e-01,8.259680273355886337e-02,2.226687481598130347e+00,2.496368219227014684e+00
6.103515625000000000e-01,8.883008653130382015e-01,8.583491182735243641e-02,2.218391282750121540e+00,2.493658435185459599e+00
6.123046875000000000e-01,8.858481597904386273e-01,8.907550044123396793e-02,2.210111458065120882e+00,2.490942806647554963e+00
6.142578125000000000e-01,8.833963357460362653e-01,9.231735515433367456e-02,2.201850577138432907e+00,2.488222011096445918e+00
6.162109375000000000e-01,8.809457890731682284e-01,9.555954054911719453e-02,2.193609895438155988e+00,2.485496484520647975e+00
6.181640625000000000e-01,8.784963280097252136e-01,9.880168510434832185e-02,2.185388763821039415e+00,2.482766123682914383e+00
6.201171875000000000e-01,8.760470641211833831e-01,1.020441824237087042e-01,2.177184252162094324e+00,2.480030121051709724e+00
6.220703125000000000e-01,8.735963515326308215e-01,1.052883300122143401e-01,2.168990938122433043e+00,2.477286850271379848e+00
6.240234375000000000e-01,8.711417025052141661e-01,1.085364988675252829e-01,2.160800634235364726e+00,2.474533739654902309e+00
6.259765625000000000e-01,8.686798735966614338e-01,1.117920787746352479e-01,2.152602701727370338e+00,2.471767353139184831e+00
6.279296875000000000e-01,8.662070214493996501e-01,1.150593354681685304e-01,2.144384591778162097e+00,2.468983548659713367e+00
6.298828125000000000e-01,8.637189792592007143e-01,1.183431148971771929e-01,2.136132780672188147e+00,2.466177772603182827e+00
6.318359375000000000e-01,8.612117459369936778e-01,1.216482680894899610e-01,2.127834403553944043e+00,2.463345603664087058e+00
6.337890625000000000e-01,8.586819588698506589e-01,1.249791032815890379e-01,2.119478823528913480e+00,2.460483292641739261e+00
6.357421875000000000e-01,8.561273800497584130e-01,1.283388264095920994e-01,2.111059226489519602e+00,2.457588322511348622e+00
6.376953125000000000e-01,8.535473589319129140e-01,1.317290143474038888e-01,2.102574117169267787e+00,2.454659944517083581e+00
6.396484375000000000e-01,8.509430352789927321e-01,1.351494350069911143e-01,2.094027946274032104e+00,2.451699426611241961e+00
6.416015625000000000e-01,8.483173774025051239e-01,1.385980721921750980e-01,2.085431195637485580e+00,2.448710124527061716e+00
6.435546875000000000e-01,8.456750837006058452e-01,1.420712943961093544e-01,2.076800009411381431e+00,2.445697395468609869e+00
6.455078125000000000e-01,8.430222636459587804e-01,1.455642533011702322e-01,2.068155094009074269e+00,2.442668247018001004e+00
6.474609375000000000e-01,8.403660048659726822e-01,1.490713363760174937e-01,2.059520247183717068e+00,2.439630848923127537e+00
6.494140625000000000e-01,8.377138946997932933e-01,1.525865594544568993e-01,2.050920753386532791e+00,2.436594000877954969e+00
6.513671875000000000e-01,8.350735220933893643e-01,1.561038728352791283e-01,2.042381722193937321e+00,2.433566575444488844e+00
6.533203125000000000e-01,8.324519646695044406e-01,1.596174238111161825e-01,2.033926374024360051e+00,2.430556921043685037e+00
6.552734375000000000e-01,8.298552630631648164e-01,1.631218532652532471e-01,2.025574300026709018e+00,2.427572238963789264e+00
6.572265625000000000e-01,8.272879550198128928e-01,1.666126184035353341e-01,2.017339958424170021e+00,2.424618038742727411e+00
6.591796875000000000e-01,8.247527562095773312e-01,1.700862956678879656e-01,2.009231696174667459e+00,2.421697777180478184e+00
6.611328125000000000e-01,8.222504622671045205e-01,1.735407916048656851e-01,2.001251509202083945e+00,2.418812741310573777e+00
6.630859375000000000e-01,8.197800707412987720e-01,1.769754346907097264e-01,1.993395527777375165e+00,2.415962180287785088e+00
6.650390625000000000e-01,8.173391038746335990e-01,1.803908941076937111e-01,1.985655173226988701e+00,2.413143699112221707e+00
6.669921875000000000e-01,8.149240709937234373e-01,1.837889234891257051e-01,1.978018751635636008e+00,2.410353821672597707e+00
6.689453125000000000e-01,8.125309466019841054e-01,1.871720066165720731e-01,1.970473110068962974e+00,2.407588626185294789e+00
6.708984375000000000e-01,8.101555875938195594e-01,1.905429878689636203e-01,1.963004993304064527e+00,2.404844221859152142e+00
6.728515625000000000e-01,8.077939977660804072e-01,1.939047951175076334e-01,1.955601939614578733e+00,2.402117116023112509e+00
6.748046875000000000e-01,8.054424632535205353e-01,1.972602238017805709e-01,1.948252815470792543e+00,2.399404523373592557e+00
6.767578125000000000e-01,8.030976545050605431e-01,2.006117659073343718e-01,1.940948019830512017e+00,2.396704366034921208e+00
6.787109375000000000e-01,8.007566237913873453e-01,2.039614808951818459e-01,1.933679783016027498e+00,2.394015702025496850e+00
6.806640625000000000e-01,7.984167482539332727e-01,2.073109724754265415e-01,1.926441943655559319e+00,2.391338651746819366e+00
6.826171875000000000e-01,7.960756955938613766e-01,2.106614687418104093e-01,1.919229550610787483e+00,2.388674012107513622e+00
6.845703125000000000e-01,7.937312262196593027e-01,2.140138581898193004e-01,1.912039627263680153e+00,2.386024831930047441e+00
6.865234375000000000e-01,7.913811820173066724e-01,2.173687154636721186e-01,1.904870637145289258e+00,2.383395805420378544e+00
6.884765625000000000e-01,7.890237822691554825e-01,2.207263115270460263e-01,1.897722102717912751e+00,2.380791915692798799e+00
6.904296875000000000e-01,7.866573205023031923e-01,2.240866466943486901e-01,1.890598080111449697e+00,2.378223784894914150e+00
6.923828125000000000e-01,7.842800585709009953e-01,2.274494413749272859e-01,1.883503435238407464e+00,2.375703343902515474e+00
6.943359375000000000e-01,7.818913738931685398e-01,2.308141357911983882e-01,1.876425473757048046e+00,2.373216842679472194e+00
6.962890625000000000e-01,7.794918890446046467e-01,2.341798561697549796e-01,1.869326894416693641e+00,2.370715042554494278e+00
6.982421875000000000e-01,7.770805778887175386e-01,2.375453626492279313e-01,1.862172037998159002e+00,2.368155397149690256e+00
7.001953125000000000e-01,7.746516483140094556e-01,2.409090526521701359e-01,1.854959490798627986e+00,2.365553858235430518e+00
7.021484375000000000e-01,7.721949206623885953e-01,2.442689398068290663e-01,1.847721948286088933e+00,2.362984397711678675e+00
7.041015625000000000e-01,7.696989692522238080e-01,2.476226623241534475e-01,1.840497002822859773e+00,2.360532190034582811e+00
7.060546875000000000e-01,7.671539804687916853e-01,2.509673724680226981e-01,1.833302433069076587e+00,2.358252746350933737e+00
7.080078125000000000e-01,7.645526500208068565e-01,2.542997915849719570e-01,1.826132690894479937e+00,2.356164089766104031e+00
7.099609375000000000e-01,7.618898374807749896e-01,2.576160686786030385e-01,1.818969531288927133e+00,2.354261256386192436e+00
7.119140625000000000e-01,7.591617382898998567e-01,2.609116819091280570e-01,1.811792815104602994e+00,2.352532791277916147e+00
7.138671875000000000e-01,7.563652849642528153e-01,2.641812083060955385e-01,1.804585696352362545e+00,2.350969456265254998e+00
7.158203125000000000e-01,7.534975937040364613e-01,2.674185296209311002e-01,1.797334155620897267e+00,2.349565357656472564e+00
7.177734375000000000e-01,7.505559492920486075e-01,2.706167008870722923e-01,1.790026586485638616e+00,2.348317545907668613e+00
7.197265625000000000e-01,7.475379131535182520e-01,2.737679766866197295e-01,1.782655776181377938e+00,2.347228376335917854e+00
7.216796875000000000e-01,7.444419867982452477e-01,2.768636942234112830e-01,1.775223534355835797e+00,2.346309748087798130e+00
7.236328125000000000e-01,7.412686612226804250e-01,2.798948613884607028e-01,1.767742672774602175e+00,2.345582445584473152e+00
7.255859375000000000e-01,7.380225224371883552e-01,2.828527633127714824e-01,1.760232483939134118e+00,2.345063236327684653e+00
7.275390625000000000e-01,7.347151128667059883e-01,2.857301642417949816e-01,1.752701471941306766e+00,2.344731633428586370e+00
7.294921875000000000e-01,7.313678822288443016e-01,2.885230305835377318e-01,1.745123055962877423e+00,2.344485642288397731e+00
7.314453125000000000e-01,7.280127818239962023e-01,2.912329588324443219e-01,1.737425887762828580e+00,2.344123802077413554e+00
7.333984375000000000e-01,7.246885137765886054e-01,2.938702208902902457e-01,1.729518622882275647e+00,2.343388430808015510e+00
7.353515625000000000e-01,7.214342466724774638e-01,2.964549141219383066e-01,1.721344649254929582e+00,2.342060758128873488e+00
7.373046875000000000e-01,7.182819331078658109e-01,2.990181391724293092e-01,1.712927616427135202e+00,2.340050726046531526e+00
7.392578125000000000e-01,7.152532739216433955e-01,3.015970172247988690e-01,1.704385131613756599e+00,2.337430951510755417e+00
7.412109375000000000e-01,7.123566156645795289e-01,3.042326592363075455e-01,1.695887668919989988e+00,2.334393553350643913e+00
7.431640625000000000e-01,7.095917943757918955e-01,3.069577077938982490e-01,1.687611255066429283e+00,2.331173108484219547e+00
7.451171875000000000e-01,7.069470555312709070e-01,3.097989256121873036e-01,1.679672931323266560e+00,2.327965247624291578e+00
7.470703125000000000e-01,7.044098385388335437e-01,3.127600943149723145e-01,1.672134770521440217e+00,2.324900067244970003e+00
7.490234375000000000e-01,7.019560619230811316e-01,3.158438643245610744e-01,1.664971390839347976e+00,2.322023901722916950e+00
7.509765625000000000e-01,6.995728202672852891e-01,3.190221183120834358e-01,1.658150396541863136e+00,2.319345175337409248e+00
7.529296875000000000e-01,6.972295454812279525e-01,3.222918148558226448e-01,1.651563661470943467e+00,2.316815679157901542e+00
7.548828125000000000e-01,6.949271332928398381e-01,3.256006830169755339e-01,1.645183903044953322e+00,2.314411391268935692e+00
7.568359375000000000e-01,6.926241386472264949e-01,3.289715106604244044e-01,1.638857403935146007e+00,2.312045800262016559e+00
7.587890625000000000e-01,6.903494747436448309e-01,3.323135363331272685e-01,1.632637465159050061e+00,2.309727301936800092e+00
7.607421875000000000e-01,6.880233881359902881e-01,3.357135333822581225e-01,1.626264066480320736e+00,2.307323770639953864e+00
7.626953125000000000e-01,6.857271471377396344e-01,3.389764398882543772e-01,1.619945432919696060e+00,2.304923600308880438e+00
7.646484375000000000e-01,6.832747639863925304e-01,3.423280921608260474e-01,1.613112016024505380e+00,2.302259821155847153e+00
7.666015625000000000e-01,6.808614795957963484e-01,3.453053291491274823e-01,1.606285705557625842e+00,2.299578153518566204e+00
7.685546875000000000e-01,6.780388975913731464e-01,3.484554562225424257e-01,1.598109082784810564e+00,2.296247218757136999e+00
7.705078125000000000e-01,6.752633107970545945e-01,3.506657364783349329e-01,1.589788969836070542e+00,2.292841290289718614e+00
7.724609375000000000e-01,6.714666634113699573e-01,3.532093553857437729e-01,1.578090341680626008e+00,2.287835558951015980e+00
7.744140625000000000e-01,6.676745909501082821e-01,3.534907411114014408e-01,1.565686204365516865e+00,2.282506105110513328e+00
7.763671875000000000e-01,6.614092391170605101e-01,3.542381286090459658e-01,1.545058504155665702e+00,2.273267534245443589e+00
7.783203125000000000e-01,6.548629185824317300e-01,3.498566702121658767e-01,1.521927233148111958e+00,2.262839568536291868e+00
7.802734375000000000e-01,6.424949095165037871e-01,3.450013714600078107e-01,1.479409235080546781e+00,2.243087737244518376e+00
7.822265625000000000e-01,6.289644743884805766e-01,3.300178923374566531e-01,1.430487993563275495e+00,2.219898294712003839e+00
7.841796875000000000e-01,6.027455786542541549e-01,3.075917003199796218e-01,1.340022639919867586e+00,2.175891465474663722e+00
7.861328125000000000e-01,5.730670674760565131e-01,2.700575030627225814e-01,1.238415648043647010e+00,2.124565385529591843e+00
7.880859375000000000e-01,5.184608522233509209e-01,1.845037390471914729e-01,1.058193975539645670e+00,2.024008842444114276e+00
7.900390625000000000e-01,4.231672546028519832e-01,1.132312440256192342e-02,7.866788912362905339e-01,1.858961805000779677e+00
7.919921875000000000e-01,3.722442643512252070e-01,-1.563084389928637297e-01,6.509266988011833677e-01,1.736438579994464160e+00
7.939453125000000000e-01,3.374002180804475115e-01,-2.625383668911583368e-01,5.715692469953461696e-01,1.659576155529116415e+00
7.958984375000000000e-01,3.192048112338463639e-01,-3.470843893615601083e-01,5.328752414630713030e-01,1.609149702267870463e+00
7.978515625000000000e-01,3.037375626055311972e-01,-4.068089637889453214e-01,5.016005438786754755e-01,1.568680668332026906e+00
7.998046875000000000e-01,2.966639435187345408e-01,-4.401221714748750902e-01,4.880031808111868208e-01,1.548115878571933113e+00
8.017578125000000000e-01,2.908232748057313355e-01,-4.634403537721693001e-01,4.767396171369694957e-01,1.531887527866500953e+00
8.037109375000000000e-01,2.876511474446047933e-01,-4.755245696637695474e-01,4.705290806494929479e-01,1.522701111003146313e+00
8.056640625000000000e-01,2.853499816843949044e-01,-4.824108340001682094e-01,4.658563338116646357e-01,1.516218704600298395e+00
8.076171875000000000e-01,2.839107257971477116e-01,-4.850527366344601354e-01,4.627144458750447331e-01,1.512150456367509666e+00
8.095703125000000000e-01,2.829248654055539491e-01,-4.852203746721798772e-01,4.603567289733638268e-01,1.509414809700327487e+00
8.115234375000000000e-01,2.822698650891244943e-01,-4.836689485570571656e-01,4.585720132026861462e-01,1.507619386263569394e+00
8.134765625000000000e-01,2.818238630847743620e-01,-4.810155517677149328e-01,4.571482087339866496e-01,1.506418124086676080e+00
8.154296875000000000e-01,2.815205920123415861e-01,-4.776250821757885845e-01,4.559726662536243702e-01,1.505614987072094069e+00
8.173828125000000000e-01,2.813130904483392980e-01,-4.737460598280152646e-01,4.549656104567325055e-01,1.505075045566012015e+00
8.193359375000000000e-01,2.811713997523575537e-01,-4.695383381441822768e-01,4.540765094911473065e-01,1.504712455355221357e+00
8.212890625000000000e-01,2.810753853933788404e-01,-4.651075114918941100e-01,4.532714284472968425e-01,1.504470453255356555e+00
8.232421875000000000e-01,2.810116446287064806e-01,-4.605230058700080509e-01,4.525278026251509655e-01,1.504311774013642022e+00
8.251953125000000000e-01,2.809711161958110548e-01,-4.558308557184622134e-01,4.518303640521530440e-01,1.504211649903404835e+00
8.271484375000000000e-01,2.809476226963394940e-01,-4.510617655040249363e-01,4.511686901325351329e-01,1.504153499124987858e+00
8.291015625000000000e-01,2.809368963474989656e-01,-4.462364002372601335e-01,4.505355654218415884e-01,1.504126089473516448e+00
8.310546875000000000e-01,2.809359457823721318e-01,-4.413688195939168835e-01,4.499259204339179918e-01,1.504121710873298490e+00
8.330078125000000000e-01,2.809426384719562186e-01,-4.364687177205324731e-01,4.493361318587142383e-01,1.504134985336482933e+00
8.349609375000000000e-01,2.809554251055513263e-01,-4.315428863828491002e-01,4.487635606743203276e-01,1.504162091437659665e+00
8.369140625000000000e-01,2.809731566279753401e-01,-4.265961731813646129e-01,4.482062452042425149e-01,1.504200256596768037e+00
8.388671875000000000e-01,2.809949621137820541e-01,-4.216321113746407390e-01,4.476626959196186029e-01,1.504247423139054796e+00
8.408203125000000000e-01,2.810201667013915716e-01,-4.166533355855185916e-01,4.471317572595551182e-01,1.504302027371537953e+00
8.427734375000000000e-01,2.810482360000272628e-01,-4.116618577021599057e-01,4.466125137875336937e-01,1.504362852376083248e+00
8.447265625000000000e-01,2.810787380726823548e-01,-4.066592512216019029e-01,4.461042258285246032e-01,1.504428929074668186e+00
8.466796875000000000e-01,2.811113171478690220e-01,-4.016467754465600226e-01,4.456062848179682678e-01,1.504499469045398552e+00
8.486328125000000000e-01,2.811456752082970301e-01,-3.966254600021361654e-01,4.451181819202760237e-01,1.504573818340521729e+00
8.505859375000000000e-01,2.811815589089036171e-01,-3.915961630411485261e-01,4.446394856495213821e-01,1.504651425289815325e+00
8.525390625000000000e-01,2.812187501325138506e-01,-3.865596118915628487e-01,4.441698256532533584e-01,1.504731817692791296e+00
8.544921875000000000e-01,2.812570590538890913e-01,-3.815164318969015422e-01,4.437088807601068940e-01,1.504814586374739527e+00
8.564453125000000000e-01,2.812963189538846276e-01,-3.764671672429988902e-01,4.432563700125971007e-01,1.504899373105184512e+00
8.583984375000000000e-01,2.813363822708804807e-01,-3.714122962858312782e-01,4.428120458179011232e-01,1.504985861545796499e+00
8.603515625000000000e-01,2.813771175397447033e-01,-3.663522430576823252e-01,4.423756886233994878e-01,1.505073770333088090e+00
8.623046875000000000e-01,2.814184069775014785e-01,-3.612873860785766333e-01,4.419471027071653069e-01,1.505162847689945682e+00
8.642578125000000000e-01,2.814601445480438002e-01,-3.562180652368202027e-01,4.415261127971022992e-01,1.505252867151104734e+00
8.662109375000000000e-01,2.815022343877187083e-01,-3.511445872617425246e-01,4.411125613162328873e-01,1.505343624115041079e+00
8.681640625000000000e-01,2.815445895073599436e-01,-3.460672301511396598e-01,4.407063061089645517e-01,1.505434933020304955e+00
8.701171875000000000e-01,2.815871307095605403e-01,-3.409862468080895881e-01,4.403072185427259200e-01,1.505526625002227448e+00
8.720703125000000000e-01,2.816297856761376117e-01,-3.359018680686862712e-01,4.399151819069999636e-01,1.505618545925621499e+00
8.740234375000000000e-01,2.816724881921036650e-01,-3.308143052522508620e-01,4.395300900512638664e-01,1.505710554716498395e+00
8.759765625000000000e-01,2.817151774805572995e-01,-3.257237523309939320e-01,4.391518462172902537e-01,1.505802521935089233e+00
8.779296875000000000e-01,2.817577976287599650e-01,-3.206303877918305067e-01,4.387803620313901476e-01,1.505894328546224736e+00
8.798828125000000000e-01,2.818002970899549653e-01,-3.155343762458219792e-01,4.384155566295945827e-01,1.505985864852960043e+00
8.818359375000000000e-01,2.818426282486770074e-01,-3.104358698282761453e-01,4.380573558943269274e-01,1.506077029566635472e+00
8.837890625000000000e-01,2.818847470397071175e-01,-3.053350094234144052e-01,4.377056917853012763e-01,1.506167728991942178e+00
8.857421875000000000e-01,2.819266126126761529e-01,-3.002319257407129460e-01,4.373605017506185799e-01,1.506257876309704757e+00
8.876953125000000000e-01,2.819681870357494402e-01,-2.951267402648857785e-01,4.370217282065224085e-01,1.506347390943208353e+00
8.896484375000000000e-01,2.820094350329558353e-01,-2.900195660974891898e-01,4.366893180762692062e-01,1.506436197996417370e+00
8.916015625000000000e-01,2.820503237506188365e-01,-2.849105087050525231e-01,4.363632223801219845e-01,1.506524227754316714e+00
8.935546875000000000e-01,2.820908225490735277e-01,-2.797996665861811616e-01,4.360433958697662038e-01,1.506611415237238960e+00
8.955078125000000000e-01,2.821309028164368238e-01,-2.746871318680994545e-01,4.357297967014596152e-01,1.506697699802245216e+00
8.974609375000000000e-01,2.821705378016883814e-01,-2.695729908415118170e-01,4.354223861430815967e-01,1.506783024785653957e+00
8.994140625000000000e-01,2.822097024647083341e-01,-2.644573244413526703e-01,4.351211283109579497e-01,1.506867337181747812e+00
9.013671875000000000e-01,2.822483733412545215e-01,-2.593402086799077577e-01,4.348259899329121048e-01,1.506950587353339310e+00
9.033203125000000000e-01,2.822865284211429904e-01,-2.542217150379026402e-01,4.345369401344720828e-01,1.507032728770421270e+00
9.052734375000000000e-01,2.823241470381265827e-01,-2.491019108183728514e-01,4.342539502455933786e-01,1.507113717773707728e+00
9.072265625000000000e-01,2.823612097701665435e-01,-2.439808594675021147e-01,4.339769936256023808e-01,1.507193513360277404e+00
9.091796875000000000e-01,2.823976983489566162e-01,-2.388586208660933019e-01,4.337060455043512119e-01,1.507272076988859233e+00
9.111328125000000000e-01,2.824335955777119711e-01,-2.337352515948392107e-01,4.334410828378416625e-01,1.507349372402626786e+00
9.130859375000000000e-01,2.824688852563512764e-01,-2.286108051761923943e-01,4.331820841767686225e-01,1.507425365467572886e+00
9.150390625000000000e-01,2.825035521133107963e-01,-2.234853322952831955e-01,4.329290295466612370e-01,1.507500024024886809e+00
9.169921875000000000e-01,2.825375817433176673e-01,-2.183588810020361815e-01,4.326819003384250739e-01,1.507573317755847908e+00
9.189453125000000000e-01,2.825709605505348776e-01,-2.132314968964095503e-01,4.324406792082368112e-01,1.507645218057905190e+00
9.208984375000000000e-01,2.826036756965526475e-01,-2.081032232984122710e-01,4.322053499858727887e-01,1.507715697930840371e+00
9.228515625000000000e-01,2.826357150527702977e-01,-2.029741014044114389e-01,4.319758975906445864e-01,1.507784731871933515e+00
9.248046875000000000e-01,2.826670671567493298e-01,-1.978441704310598681e-01,4.317523079542244790e-01,1.507852295779305019e+00
9.267578125000000000e-01,2.826977211721842798e-01,-1.927134677480071279e-01,4.315345679497070153e-01,1.507918366862548432e+00
9.287109375000000000e-01,2.827276668521608860e-01,-1.875820290004628355e-01,4.313226653263205201e-01,1.507982923559924471e+00
9.306640625000000000e-01,2.827568945054149685e-01,-1.824498882225520369e-01,4.311165886492808186e-01,1.508045945461482074e+00
9.326171875000000000e-01,2.827853949653298393e-01,-1.773170779422997556e-01,4.309163272443237713e-01,1.508107413237532501e+00
9.345703125000000000e-01,2.828131595614431504e-01,-1.721836292790048240e-01,4.307218711464992911e-01,1.508167308571928045e+00
9.365234375000000000e-01,2.828401800932524024e-01,-1.670495720336859224e-01,4.305332110528448664e-01,1.508225614099647505e+00
9.384765625000000000e-01,2.828664488061274906e-01,-1.619149347732024846e-01,4.303503382786093567e-01,1.508282313348312531e+00
9.404296875000000000e-01,2.828919583691584805e-01,-1.567797449086148209e-01,4.301732447167284645e-01,1.508337390683273105e+00
9.423828125000000000e-01,2.829167018547772416e-01,-1.516440287682746524e-01,4.300019228002590621e-01,1.508390831255894238e+00
9.443359375000000000e-01,2.829406727200078908e-01,-1.465078116660962493e-01,4.298363654675392276e-01,1.508442620954818070e+00
9.462890625000000000e-01,2.829638647892061543e-01,-1.413711179654215666e-01,4.296765661298502792e-01,1.508492746359996861e+00
9.482421875000000000e-01,2.829862722381583096e-01,-1.362339711388491081e-01,4.295225186413591523e-01,1.508541194699254850e+00
9.501953125000000000e-01,2.830078895794152505e-01,-1.310963938243618065e-01,4.293742172711713101e-01,1.508587953807313475e+00
9.521484375000000000e-01,2.830287116487402166e-01,-1.259584078780649485e-01,4.292316566773257125e-01,1.508633012087212677e+00
9.541015625000000000e-01,2.830487335925524484e-01,-1.208200344238165719e-01,4.290948318825846819e-01,1.508676358474124068e+00
9.560546875000000000e-01,2.830679508562521374e-01,-1.156812939000020912e-01,4.289637382518660669e-01,1.508717982401531099e+00
9.580078125000000000e-01,2.830863591733104867e-01,-1.105422061036937798e-01,4.288383714712206141e-01,1.508757873769958069e+00
9.599609375000000000e-01,2.831039545550112502e-01,-1.054027902324040367e-01,4.287187275282676735e-01,1.508796022918466484e+00
9.619140625000000000e-01,2.831207332807302857e-01,-1.002630649236321697e-01,4.286048026940256772e-01,1.508832420599219404e+00
9.638671875000000000e-01,2.831366918886459860e-01,-9.512304829238799053e-02,4.284965935060908171e-01,1.508867057955453284e+00
9.658203125000000000e-01,2.831518271667826658e-01,-8.998275796685457906e-02,4.283940967531000288e-01,1.508899926503085798e+00
9.677734375000000000e-01,2.831661361443010838e-01,-8.484221112234729967e-02,4.282973094603965691e-01,1.508931018116070000e+00
9.697265625000000000e-01,2.831796160829551656e-01,-7.970142451371046988e-02,4.282062288767594094e-01,1.508960325015386017e+00
9.716796875000000000e-01,2.831922644686473145e-01,-7.456041450627816369e-02,4.281208524620306877e-01,1.508987839761392502e+00
9.736328125000000000e-01,2.832040790030030397e-01,-6.941919710552778289e-02,4.280411778755442431e-01,1.509013555249578697e+00
9.755859375000000000e-01,2.832150575948797488e-01,-6.427778798553027140e-02,4.279672029655685606e-01,1.509037464710881959e+00
9.775390625000000000e-01,2.832251983517288796e-01,-5.913620251630075791e-02,4.278989257603870167e-01,1.509059561719172660e+00
9.794921875000000000e-01,2.832344995707926083e-01,-5.399445579014001267e-02,4.278363444621075540e-01,1.509079840209825329e+00
9.814453125000000000e-01,2.832429597302782431e-01,-4.885256264705151175e-02,4.277794574442090880e-01,1.509098294512149163e+00
9.833984375000000000e-01,2.832505774808928289e-01,-4.371053769932320421e-02,4.277282632524695982e-01,1.509114919392359200e+00
9.853515625000000000e-01,2.832573516384020440e-01,-3.856839535539357405e-02,4.276827606058140052e-01,1.509129710091311027e+00
9.873046875000000000e-01,2.832632811777673343e-01,-3.342614984313127535e-02,4.276429483887934646e-01,1.509142662324785444e+00
9.892578125000000000e-01,2.832683652290698406e-01,-2.828381523265441344e-02,4.276088256242495667e-01,1.509153772204797406e+00
9.912109375000000000e-01,2.832726030725482014e-01,-2.314140545891836195e-02,4.275803914148041951e-01,1.509163036056081930e+00
9.931640625000000000e-01,2.832759941324625164e-01,-1.799893434357758767e-02,4.275576448678320429e-01,1.509170450181038348e+00
9.951171875000000000e-01,2.832785379501161493e-01,-1.285641561723847165e-02,4.275405850257032458e-01,1.509176010754792241e+00
9.970703125000000000e-01,2.832802341976884408e-01,-7.713862936573756199e-03,4.275292110367690523e-01,1.509179714353172219e+00
9.990234375000000000e-01,2.832810825156669710e-01,-2.571289909581159997e-03,4.275235225136748696e-01,1.509181560082071494e+00


==> figures/data/higr_igr_comparison/nc512_higr_t_0.000000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
2.929687500000000000e-03,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
4.882812500000000000e-03,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
6.835937500000000000e-03,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
8.789062500000000000e-03,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
1.074218750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
1.269531250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
1.464843750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
1.660156250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
1.855468750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
2.050781250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
2.246093750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
2.441406250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
2.636718750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
2.832031250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
3.027343750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
3.222656250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
3.417968750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
3.613281250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
3.808593750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
4.003906250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
4.199218750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
4.394531250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
4.589843750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
4.785156250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
4.980468750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
5.175781250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
5.371093750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
5.566406250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
5.761718750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
5.957031250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
6.152343750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
6.347656250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
6.542968750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
6.738281250000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
6.933593750000000000e-02,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
7.128906250000000000e-02,9.999999999999998890e-01,0.000000000000000000e+00,2.499999999999999556e+00,2.500000000000000000e+00
7.324218750000000000e-02,9.999999999999997780e-01,0.000000000000000000e+00,2.499999999999999556e+00,2.500000000000000000e+00
7.519531250000000000e-02,9.999999999999997780e-01,0.000000000000000000e+00,2.499999999999999112e+00,2.499999999999999556e+00
7.714843750000000000e-02,9.999999999999995559e-01,0.000000000000000000e+00,2.499999999999999112e+00,2.500000000000000444e+00
7.910156250000000000e-02,9.999999999999994449e-01,0.000000000000000000e+00,2.499999999999998224e+00,2.499999999999999556e+00
8.105468750000000000e-02,9.999999999999991118e-01,0.000000000000000000e+00,2.499999999999998224e+00,2.500000000000000444e+00
8.300781250000000000e-02,9.999999999999987788e-01,0.000000000000000000e+00,2.499999999999996891e+00,2.500000000000000000e+00
8.496093750000000000e-02,9.999999999999982236e-01,0.000000000000000000e+00,2.499999999999995115e+00,2.499999999999999556e+00
8.691406250000000000e-02,9.999999999999972244e-01,0.000000000000000000e+00,2.499999999999992895e+00,2.500000000000000000e+00
8.886718750000000000e-02,9.999999999999958922e-01,0.000000000000000000e+00,2.499999999999989342e+00,2.499999999999999556e+00
9.082031250000000000e-02,9.999999999999937828e-01,0.000000000000000000e+00,2.499999999999984013e+00,2.499999999999999556e+00
9.277343750000000000e-02,9.999999999999908962e-01,0.000000000000000000e+00,2.499999999999976463e+00,2.499999999999999112e+00
9.472656250000000000e-02,9.999999999999864553e-01,0.000000000000000000e+00,2.499999999999964917e+00,2.499999999999998668e+00
9.667968750000000000e-02,9.999999999999796829e-01,0.000000000000000000e+00,2.499999999999947597e+00,2.499999999999998224e+00
9.863281250000000000e-02,9.999999999999696909e-01,0.000000000000000000e+00,2.499999999999921840e+00,2.499999999999997780e+00
1.005859375000000000e-01,9.999999999999548139e-01,0.000000000000000000e+00,2.499999999999883649e+00,2.499999999999996447e+00
1.025390625000000000e-01,9.999999999999324984e-01,0.000000000000000000e+00,2.499999999999826361e+00,2.499999999999995115e+00
1.044921875000000000e-01,9.999999999998994138e-01,0.000000000000000000e+00,2.499999999999741096e+00,2.499999999999992450e+00
1.064453125000000000e-01,9.999999999998498978e-01,0.000000000000000000e+00,2.499999999999613642e+00,2.499999999999988898e+00
1.083984375000000000e-01,9.999999999997759570e-01,0.000000000000000000e+00,2.499999999999424016e+00,2.499999999999984013e+00
1.103515625000000000e-01,9.999999999996658229e-01,0.000000000000000000e+00,2.499999999999140243e+00,2.499999999999975575e+00
1.123046875000000000e-01,9.999999999995012878e-01,0.000000000000000000e+00,2.499999999998717914e+00,2.499999999999964473e+00
1.142578125000000000e-01,9.999999999992561506e-01,0.000000000000000000e+00,2.499999999998086864e+00,2.499999999999946265e+00
1.162109375000000000e-01,9.999999999988902211e-01,0.000000000000000000e+00,2.499999999997146283e+00,2.499999999999920508e+00
1.181640625000000000e-01,9.999999999983444354e-01,0.000000000000000000e+00,2.499999999995742961e+00,2.499999999999881872e+00
1.201171875000000000e-01,9.999999999975301979e-01,0.000000000000000000e+00,2.499999999993649080e+00,2.499999999999823697e+00
1.220703125000000000e-01,9.999999999963155028e-01,0.000000000000000000e+00,2.499999999990525801e+00,2.499999999999737099e+00
1.240234375000000000e-01,9.999999999945032858e-01,0.000000000000000000e+00,2.499999999985865529e+00,2.499999999999607425e+00
1.259765625000000000e-01,9.999999999917998927e-01,0.000000000000000000e+00,2.499999999978913756e+00,2.499999999999413802e+00
1.279296875000000000e-01,9.999999999877668966e-01,0.000000000000000000e+00,2.499999999968543385e+00,2.499999999999126032e+00
1.298828125000000000e-01,9.999999999817503760e-01,0.000000000000000000e+00,2.499999999953072649e+00,2.499999999998696598e+00
1.318359375000000000e-01,9.999999999727748889e-01,0.000000000000000000e+00,2.499999999929992001e+00,2.499999999998054889e+00
1.337890625000000000e-01,9.999999999593849331e-01,0.000000000000000000e+00,2.499999999895560876e+00,2.499999999997098321e+00
1.357421875000000000e-01,9.999999999394093564e-01,0.000000000000000000e+00,2.499999999844195742e+00,2.499999999995672351e+00
1.376953125000000000e-01,9.999999999096091940e-01,0.000000000000000000e+00,2.499999999767566816e+00,2.499999999993543831e+00
1.396484375000000000e-01,9.999999998651528665e-01,0.000000000000000000e+00,2.499999999653250260e+00,2.499999999990368149e+00
1.416015625000000000e-01,9.999999997988318068e-01,0.000000000000000000e+00,2.499999999482710233e+00,2.499999999985630605e+00
1.435546875000000000e-01,9.999999996998922835e-01,0.000000000000000000e+00,2.499999999228294634e+00,2.499999999978563814e+00
1.455078125000000000e-01,9.999999995522919072e-01,0.000000000000000000e+00,2.499999998848750238e+00,2.499999999968020248e+00
1.474609375000000000e-01,9.999999993320978220e-01,0.000000000000000000e+00,2.499999998282537383e+00,2.499999999952292828e+00
1.494140625000000000e-01,9.999999990036071429e-01,0.000000000000000000e+00,2.499999997437846844e+00,2.499999999928828931e+00
1.513671875000000000e-01,9.999999985135565872e-01,0.000000000000000000e+00,2.499999996177716621e+00,2.499999999893824931e+00
1.533203125000000000e-01,9.999999977824869379e-01,0.000000000000000000e+00,2.499999994297823491e+00,2.499999999841606257e+00
1.552734375000000000e-01,9.999999966918592387e-01,0.000000000000000000e+00,2.499999991493352169e+00,2.499999999763704128e+00
1.572265625000000000e-01,9.999999950648338354e-01,0.000000000000000000e+00,2.499999987309572624e+00,2.499999999647488202e+00
1.591796875000000000e-01,9.999999926375973125e-01,0.000000000000000000e+00,2.499999981068107502e+00,2.499999999474113999e+00
1.611328125000000000e-01,9.999999890165858218e-01,0.000000000000000000e+00,2.499999971756934780e+00,2.499999999215470226e+00
1.630859375000000000e-01,9.999999836146715726e-01,0.000000000000000000e+00,2.499999957866298139e+00,2.499999998829619319e+00
1.650390625000000000e-01,9.999999755559625392e-01,0.000000000000000000e+00,2.499999937143903672e+00,2.499999998253997102e+00
1.669921875000000000e-01,9.999999635337817327e-01,0.000000000000000000e+00,2.499999906229724012e+00,2.499999997395269791e+00
1.689453125000000000e-01,9.999999455987960140e-01,0.000000000000000000e+00,2.499999860111189687e+00,2.499999996114199430e+00
1.708984375000000000e-01,9.999999188429428143e-01,0.000000000000000000e+00,2.499999791310424158e+00,2.499999994203066844e+00
1.728515625000000000e-01,9.999998789279033184e-01,0.000000000000000000e+00,2.499999688671751485e+00,2.499999991351992357e+00
1.748046875000000000e-01,9.999998193816683756e-01,0.000000000000000000e+00,2.499999535552861474e+00,2.499999987098688425e+00
1.767578125000000000e-01,9.999997305491398203e-01,0.000000000000000000e+00,2.499999307126359760e+00,2.499999980753504936e+00
1.787109375000000000e-01,9.999995980266136453e-01,0.000000000000000000e+00,2.499998966354149310e+00,2.499999971287603540e+00
1.806640625000000000e-01,9.999994003263117381e-01,0.000000000000000000e+00,2.499998457981944533e+00,2.499999957166139541e+00
1.826171875000000000e-01,9.999991053922869799e-01,0.000000000000000000e+00,2.499997699580166710e+00,2.499999936099392084e+00
1.845703125000000000e-01,9.999986654027990252e-01,0.000000000000000000e+00,2.499996568178625811e+00,2.499999904671501127e+00
1.865234375000000000e-01,9.999980090164474200e-01,0.000000000000000000e+00,2.499994880328007874e+00,2.499999857786606050e+00
1.884765625000000000e-01,9.999970298049314366e-01,0.000000000000000000e+00,2.499992362355538233e+00,2.499999787842579480e+00
1.904296875000000000e-01,9.999955689971353756e-01,0.000000000000000000e+00,2.499988605992633950e+00,2.499999683498393299e+00
1.923828125000000000e-01,9.999933897371723335e-01,0.000000000000000000e+00,2.499983002181300318e+00,2.499999527835248259e+00
1.943359375000000000e-01,9.999901386837800610e-01,0.000000000000000000e+00,2.499974642329719998e+00,2.499999295613323458e+00
1.962890625000000000e-01,9.999852887275326729e-01,0.000000000000000000e+00,2.499962171013655254e+00,2.499998949179364605e+00
1.982421875000000000e-01,9.999780535442726048e-01,0.000000000000000000e+00,2.499943566256701111e+00,2.499998432361615563e+00
2.001953125000000000e-01,9.999672601445290798e-01,0.000000000000000000e+00,2.499915811800217824e+00,2.499997661362328483e+00
2.021484375000000000e-01,9.999511587856935169e-01,0.000000000000000000e+00,2.499874408306069107e+00,2.499996511171436619e+00
2.041015625000000000e-01,9.999271394969000415e-01,0.000000000000000000e+00,2.499812644420599916e+00,2.499994795299132821e+00
2.060546875000000000e-01,9.998913094121030243e-01,0.000000000000000000e+00,2.499720509916836253e+00,2.499992235542655372e+00
2.080078125000000000e-01,9.998378627329576052e-01,0.000000000000000000e+00,2.499583075599034032e+00,2.499988416888585974e+00
2.099609375000000000e-01,9.997581419535119807e-01,0.000000000000000000e+00,2.499378079309030998e+00,2.499982720246003431e+00
2.119140625000000000e-01,9.996392398841166260e-01,0.000000000000000000e+00,2.499072331130585578e+00,2.499974222120663114e+00
2.138671875000000000e-01,9.994619197005540912e-01,0.000000000000000000e+00,2.498616364944282076e+00,2.499961545001019303e+00
2.158203125000000000e-01,9.991975244290405289e-01,0.000000000000000000e+00,2.497936491388961233e+00,2.499942634281772325e+00
2.177734375000000000e-01,9.988033939818150575e-01,0.000000000000000000e+00,2.496923013096095545e+00,2.499914425742886692e+00
2.197265625000000000e-01,9.982160892412996755e-01,0.000000000000000000e+00,2.495412800906199102e+00,2.499872350086896677e+00
2.216796875000000000e-01,9.973414187121290020e-01,0.000000000000000000e+00,2.493163648116903275e+00,2.499809595129755646e+00
2.236328125000000000e-01,9.960398582360925346e-01,0.000000000000000000e+00,2.489816778321380930e+00,2.499716008082898178e+00
2.255859375000000000e-01,9.941054550799854894e-01,0.000000000000000000e+00,2.484842598777105671e+00,2.499576464528278752e+00
2.275390625000000000e-01,9.912357876597841511e-01,0.000000000000000000e+00,2.477463453982302166e+00,2.499368449792721769e+00
2.294921875000000000e-01,9.869902469832819714e-01,0.000000000000000000e+00,2.466546349385582371e+00,2.499058483024059196e+00
2.314453125000000000e-01,9.807344052090734010e-01,0.000000000000000000e+00,2.450459899109046269e+00,2.498596853637102821e+00
2.333984375000000000e-01,9.715708192710752478e-01,0.000000000000000000e+00,2.426896392411336478e+00,2.497909925117064223e+00
2.353515625000000000e-01,9.582637055434997109e-01,0.000000000000000000e+00,2.392678099968999383e+00,2.496888994258569916e+00
2.373046875000000000e-01,9.391802895215015656e-01,0.000000000000000000e+00,2.343606458769575518e+00,2.495374407786611570e+00
2.392578125000000000e-01,9.122990288775488787e-01,0.000000000000000000e+00,2.274483217113696831e+00,2.493133441029875108e+00
2.412109375000000000e-01,8.753719444568133223e-01,0.000000000000000000e+00,2.179527857174663019e+00,2.489830603980695223e+00
2.431640625000000000e-01,8.263520241744866102e-01,0.000000000000000000e+00,2.053476633591536871e+00,2.484990141632350547e+00
2.451171875000000000e-01,7.641470524645559426e-01,0.000000000000000000e+00,1.893520992051715091e+00,2.477953668661888820e+00
2.470703125000000000e-01,6.895612422977625000e-01,0.000000000000000000e+00,1.701728908765674841e+00,2.467843034644983113e+00
2.490234375000000000e-01,6.059611567883367300e-01,0.000000000000000000e+00,1.486757260312865814e+00,2.453552086065795113e+00
2.509765625000000000e-01,5.190388432116694872e-01,0.000000000000000000e+00,1.263242739687150173e+00,2.433811565759802953e+00
2.529296875000000000e-01,4.354387577022431621e-01,0.000000000000000000e+00,1.048271091234339591e+00,2.407390414132947853e+00
2.548828125000000000e-01,3.608529475354485538e-01,0.000000000000000000e+00,8.564790079482962337e-01,2.373484860794048412e+00
2.568359375000000000e-01,2.986479758255173866e-01,0.000000000000000000e+00,6.965233664084733434e-01,2.332255440483586018e+00
2.587890625000000000e-01,2.496280555431902859e-01,0.000000000000000000e+00,5.704721428253463067e-01,2.285288572969090826e+00
2.607421875000000000e-01,2.127009711224536193e-01,0.000000000000000000e+00,4.755167828863093860e-01,2.235611715249530285e+00
2.626953125000000000e-01,1.858197104784998777e-01,0.000000000000000000e+00,4.063935412304282568e-01,2.187031398251208181e+00
2.646484375000000000e-01,1.667362944565012328e-01,0.000000000000000000e+00,3.573219000310032811e-01,2.143036110978361108e+00
2.666015625000000000e-01,1.534291807289254739e-01,0.000000000000000000e+00,3.231036075886655201e-01,2.105881071994487375e+00
2.685546875000000000e-01,1.442655947909271541e-01,0.000000000000000000e+00,2.995401008909555074e-01,2.076310026136554132e+00
2.705078125000000000e-01,1.380097530167184172e-01,0.000000000000000000e+00,2.834536506144187396e-01,2.053866805921182426e+00
2.724609375000000000e-01,1.337642123402160155e-01,0.000000000000000000e+00,2.725365460176982779e-01,2.037439919464621774e+00
2.744140625000000000e-01,1.308945449200146216e-01,0.000000000000000000e+00,2.651574012228945509e-01,2.025733015725931008e+00
2.763671875000000000e-01,1.289601417639074654e-01,0.000000000000000000e+00,2.601832216786192919e-01,2.017547578033429989e+00
2.783203125000000000e-01,1.276585812878710535e-01,0.000000000000000000e+00,2.568363518830969472e-01,2.011900408825075814e+00
2.802734375000000000e-01,1.267839107587003800e-01,0.000000000000000000e+00,2.545871990938008977e-01,2.008040275538907071e+00
2.822265625000000000e-01,1.261966060181849980e-01,0.000000000000000000e+00,2.530769869039042330e-01,2.005418330089128620e+00
2.841796875000000000e-01,1.258024755709595266e-01,0.000000000000000000e+00,2.520635086110387668e-01,2.003645059185350075e+00
2.861328125000000000e-01,1.255380802994459644e-01,0.000000000000000000e+00,2.513836350557181465e-01,2.002449252498467391e+00
2.880859375000000000e-01,1.253607601158834295e-01,0.000000000000000000e+00,2.509276688694144219e-01,2.001644443105298432e+00
2.900390625000000000e-01,1.252418580464879638e-01,0.000000000000000000e+00,2.506219206909690023e-01,2.001103501657902406e+00
2.919921875000000000e-01,1.251621372670423393e-01,0.000000000000000000e+00,2.504169244009659678e-01,2.000740238772717561e+00
2.939453125000000000e-01,1.251086905878969757e-01,0.000000000000000000e+00,2.502794900831637470e-01,2.000496439592469144e+00
2.958984375000000000e-01,1.250728605030999030e-01,0.000000000000000000e+00,2.501873555793998616e-01,2.000332882553677916e+00
2.978515625000000000e-01,1.250488412143064276e-01,0.000000000000000000e+00,2.501255916939308932e-01,2.000223186916783913e+00
2.998046875000000000e-01,1.250327398554709202e-01,0.000000000000000000e+00,2.500841881997823979e-01,2.000149628720143014e+00
3.017578125000000000e-01,1.250219464557273952e-01,0.000000000000000000e+00,2.500564337432991113e-01,2.000100309043330693e+00
3.037109375000000000e-01,1.250147112724673826e-01,0.000000000000000000e+00,2.500378289863447456e-01,2.000067243617366319e+00
3.056640625000000000e-01,1.250098613162199390e-01,0.000000000000000000e+00,2.500253576702797798e-01,2.000045076746590933e+00
3.076171875000000000e-01,1.250066102628276665e-01,0.000000000000000000e+00,2.500169978186996822e-01,2.000030216746429890e+00
3.095703125000000000e-01,1.250044310028646244e-01,0.000000000000000000e+00,2.500113940073662722e-01,2.000020255295086091e+00
3.115234375000000000e-01,1.250029701950685079e-01,0.000000000000000000e+00,2.500076376444617665e-01,2.000013577711970303e+00
3.134765625000000000e-01,1.250019909835525800e-01,0.000000000000000000e+00,2.500051196719923485e-01,2.000009101494129915e+00
3.154296875000000000e-01,1.250013345972010304e-01,0.000000000000000000e+00,2.500034318213741891e-01,2.000006100950638466e+00
3.173828125000000000e-01,1.250008946077130201e-01,0.000000000000000000e+00,2.500023004198332899e-01,2.000004089605989410e+00
3.193359375000000000e-01,1.250005996736882063e-01,0.000000000000000000e+00,2.500015420180552450e-01,2.000002741352279401e+00
3.212890625000000000e-01,1.250004019733862992e-01,0.000000000000000000e+00,2.500010336458504678e-01,2.000001837586713460e+00
3.232421875000000000e-01,1.250002694508601797e-01,0.000000000000000000e+00,2.500006928736402401e-01,2.000001231772703836e+00
3.251953125000000000e-01,1.250001806183315689e-01,0.000000000000000000e+00,2.500004644471383042e-01,2.000000825682608063e+00
3.271484375000000000e-01,1.250001210720966816e-01,0.000000000000000000e+00,2.500003113282487366e-01,2.000000553471906972e+00
3.291015625000000000e-01,1.250000811570571857e-01,0.000000000000000000e+00,2.500002086895756204e-01,2.000000371003449295e+00
3.310546875000000000e-01,1.250000544012039860e-01,0.000000000000000000e+00,2.500001398888103132e-01,2.000000248691110372e+00
3.330078125000000000e-01,1.250000364662183228e-01,0.000000000000000000e+00,2.500000937702757664e-01,2.000000166702664117e+00
3.349609375000000000e-01,1.250000244440374608e-01,0.000000000000000000e+00,2.500000628560963278e-01,2.000000111744149489e+00
3.369140625000000000e-01,1.250000163853284829e-01,0.000000000000000000e+00,2.500000421337018608e-01,2.000000074904349390e+00
3.388671875000000000e-01,1.250000109834141782e-01,0.000000000000000000e+00,2.500000282430652199e-01,2.000000050209890468e+00
3.408203125000000000e-01,1.250000073624027430e-01,0.000000000000000000e+00,2.500000189318927202e-01,2.000000033656696097e+00
3.427734375000000000e-01,1.250000049351661646e-01,0.000000000000000000e+00,2.500000126904271536e-01,2.000000022560757706e+00
3.447265625000000000e-01,1.250000033081407613e-01,0.000000000000000000e+00,2.500000085066476085e-01,2.000000015122928243e+00
3.466796875000000000e-01,1.250000022175131176e-01,0.000000000000000000e+00,2.500000057021767308e-01,2.000000010137203965e+00
3.486328125000000000e-01,1.250000014864434683e-01,0.000000000000000000e+00,2.500000038222833787e-01,2.000000006795171537e+00
3.505859375000000000e-01,1.250000009963928571e-01,0.000000000000000000e+00,2.500000025621531563e-01,2.000000004554939537e+00
3.525390625000000000e-01,1.250000006679021225e-01,0.000000000000000000e+00,2.500000017174626166e-01,2.000000003053266973e+00
3.544921875000000000e-01,1.250000004477081483e-01,0.000000000000000000e+00,2.500000011512495401e-01,2.000000002046665948e+00
3.564453125000000000e-01,1.250000003001077720e-01,0.000000000000000000e+00,2.500000007717055883e-01,2.000000001371920355e+00
3.583984375000000000e-01,1.250000002011682487e-01,0.000000000000000000e+00,2.500000005172897666e-01,2.000000000919626153e+00
3.603515625000000000e-01,1.250000001348471335e-01,0.000000000000000000e+00,2.500000003467497400e-01,2.000000000616443785e+00
3.623046875000000000e-01,1.250000000903907504e-01,0.000000000000000000e+00,2.500000002324331838e-01,2.000000000413213463e+00
3.642578125000000000e-01,1.250000000605906991e-01,0.000000000000000000e+00,2.500000001558044804e-01,2.000000000276984657e+00
3.662109375000000000e-01,1.250000000406151224e-01,0.000000000000000000e+00,2.500000001044389020e-01,2.000000000185669258e+00
3.681640625000000000e-01,1.250000000272251666e-01,0.000000000000000000e+00,2.500000000700077774e-01,2.000000000124459554e+00
3.701171875000000000e-01,1.250000000182495685e-01,0.000000000000000000e+00,2.500000000469273509e-01,2.000000000083425711e+00
3.720703125000000000e-01,1.250000000122331034e-01,0.000000000000000000e+00,2.500000000314566151e-01,2.000000000055923266e+00
3.740234375000000000e-01,1.250000000082001073e-01,0.000000000000000000e+00,2.500000000210860218e-01,2.000000000037486458e+00
3.759765625000000000e-01,1.250000000054966587e-01,0.000000000000000000e+00,2.500000000141342493e-01,2.000000000025127456e+00
3.779296875000000000e-01,1.250000000036844972e-01,0.000000000000000000e+00,2.500000000094744212e-01,2.000000000016843416e+00
3.798828125000000000e-01,1.250000000024698577e-01,0.000000000000000000e+00,2.500000000063509198e-01,2.000000000011289636e+00
3.818359375000000000e-01,1.250000000016555646e-01,0.000000000000000000e+00,2.500000000042570392e-01,2.000000000007567280e+00
3.837890625000000000e-01,1.250000000011097789e-01,0.000000000000000000e+00,2.500000000028537173e-01,2.000000000005073275e+00
3.857421875000000000e-01,1.250000000007439049e-01,0.000000000000000000e+00,2.500000000019129143e-01,2.000000000003400835e+00
3.876953125000000000e-01,1.250000000004986567e-01,0.000000000000000000e+00,2.500000000012820855e-01,2.000000000002278178e+00
3.896484375000000000e-01,1.250000000003342326e-01,0.000000000000000000e+00,2.500000000008595347e-01,2.000000000001528555e+00
3.916015625000000000e-01,1.250000000002240430e-01,0.000000000000000000e+00,2.500000000005759837e-01,2.000000000001023182e+00
3.935546875000000000e-01,1.250000000001501577e-01,0.000000000000000000e+00,2.500000000003863576e-01,2.000000000000688338e+00
3.955078125000000000e-01,1.250000000001006417e-01,0.000000000000000000e+00,2.500000000002589040e-01,2.000000000000460965e+00
3.974609375000000000e-01,1.250000000000675016e-01,0.000000000000000000e+00,2.500000000001736389e-01,2.000000000000309086e+00
3.994140625000000000e-01,1.250000000000451861e-01,0.000000000000000000e+00,2.500000000001163514e-01,2.000000000000207834e+00
4.013671875000000000e-01,1.250000000000303091e-01,0.000000000000000000e+00,2.500000000000781597e-01,2.000000000000140332e+00
4.033203125000000000e-01,1.250000000000203171e-01,0.000000000000000000e+00,2.500000000000521805e-01,2.000000000000092371e+00
4.052734375000000000e-01,1.250000000000136002e-01,0.000000000000000000e+00,2.500000000000350830e-01,2.000000000000063061e+00
4.072265625000000000e-01,1.250000000000091593e-01,0.000000000000000000e+00,2.500000000000235367e-01,2.000000000000041744e+00
4.091796875000000000e-01,1.250000000000061617e-01,0.000000000000000000e+00,2.500000000000159872e-01,2.000000000000029310e+00
4.111328125000000000e-01,1.250000000000041078e-01,0.000000000000000000e+00,2.500000000000104361e-01,2.000000000000017764e+00
4.130859375000000000e-01,1.250000000000027756e-01,0.000000000000000000e+00,2.500000000000071054e-01,2.000000000000012434e+00
4.150390625000000000e-01,1.250000000000018319e-01,0.000000000000000000e+00,2.500000000000048850e-01,2.000000000000009770e+00
4.169921875000000000e-01,1.250000000000012212e-01,0.000000000000000000e+00,2.500000000000031086e-01,2.000000000000005329e+00
4.189453125000000000e-01,1.250000000000008327e-01,0.000000000000000000e+00,2.500000000000019984e-01,2.000000000000002665e+00
4.208984375000000000e-01,1.250000000000005551e-01,0.000000000000000000e+00,2.500000000000015543e-01,2.000000000000003553e+00
4.228515625000000000e-01,1.250000000000003886e-01,0.000000000000000000e+00,2.500000000000011102e-01,2.000000000000002665e+00
4.248046875000000000e-01,1.250000000000002776e-01,0.000000000000000000e+00,2.500000000000006661e-01,2.000000000000000888e+00
4.267578125000000000e-01,1.250000000000001665e-01,0.000000000000000000e+00,2.500000000000004441e-01,2.000000000000000888e+00
4.287109375000000000e-01,1.250000000000001110e-01,0.000000000000000000e+00,2.500000000000004441e-01,2.000000000000001776e+00
4.306640625000000000e-01,1.250000000000000555e-01,0.000000000000000000e+00,2.500000000000002220e-01,2.000000000000000888e+00
4.326171875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.345703125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.365234375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.384765625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.404296875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.423828125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.443359375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.462890625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.482421875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.501953125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.521484375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.541015625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.560546875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.580078125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.599609375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.619140625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.638671875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.658203125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.677734375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.697265625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.716796875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.736328125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.755859375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.775390625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.794921875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.814453125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.833984375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.853515625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.873046875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.892578125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.912109375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.931640625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.951171875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.970703125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
4.990234375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.009765625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.029296875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.048828125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.068359375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.087890625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.107421875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.126953125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.146484375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.166015625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.185546875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.205078125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.224609375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.244140625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.263671875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.283203125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.302734375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.322265625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.341796875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.361328125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.380859375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.400390625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.419921875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.439453125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.458984375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.478515625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.498046875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.517578125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.537109375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.556640625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.576171875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.595703125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.615234375000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.634765625000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.654296875000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.673828125000000000e-01,1.250000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,2.000000000000000000e+00
5.693359375000000000e-01,1.250000000000000555e-01,0.000000000000000000e+00,2.500000000000002220e-01,2.000000000000000888e+00
5.712890625000000000e-01,1.250000000000001110e-01,0.000000000000000000e+00,2.500000000000004441e-01,2.000000000000001776e+00
5.732421875000000000e-01,1.250000000000001665e-01,0.000000000000000000e+00,2.500000000000004441e-01,2.000000000000000888e+00
5.751953125000000000e-01,1.250000000000002776e-01,0.000000000000000000e+00,2.500000000000006661e-01,2.000000000000000888e+00
5.771484375000000000e-01,1.250000000000003886e-01,0.000000000000000000e+00,2.500000000000011102e-01,2.000000000000002665e+00
5.791015625000000000e-01,1.250000000000005551e-01,0.000000000000000000e+00,2.500000000000015543e-01,2.000000000000003553e+00
5.810546875000000000e-01,1.250000000000008327e-01,0.000000000000000000e+00,2.500000000000019984e-01,2.000000000000002665e+00
5.830078125000000000e-01,1.250000000000012212e-01,0.000000000000000000e+00,2.500000000000031086e-01,2.000000000000005329e+00
5.849609375000000000e-01,1.250000000000018319e-01,0.000000000000000000e+00,2.500000000000048850e-01,2.000000000000009770e+00
5.869140625000000000e-01,1.250000000000027756e-01,0.000000000000000000e+00,2.500000000000071054e-01,2.000000000000012434e+00
5.888671875000000000e-01,1.250000000000041078e-01,0.000000000000000000e+00,2.500000000000104361e-01,2.000000000000017764e+00
5.908203125000000000e-01,1.250000000000061617e-01,0.000000000000000000e+00,2.500000000000159872e-01,2.000000000000029310e+00
5.927734375000000000e-01,1.250000000000091593e-01,0.000000000000000000e+00,2.500000000000235367e-01,2.000000000000041744e+00
5.947265625000000000e-01,1.250000000000136002e-01,0.000000000000000000e+00,2.500000000000350830e-01,2.000000000000063061e+00
5.966796875000000000e-01,1.250000000000203171e-01,0.000000000000000000e+00,2.500000000000521805e-01,2.000000000000092371e+00
5.986328125000000000e-01,1.250000000000303091e-01,0.000000000000000000e+00,2.500000000000781597e-01,2.000000000000140332e+00
6.005859375000000000e-01,1.250000000000451861e-01,0.000000000000000000e+00,2.500000000001163514e-01,2.000000000000207834e+00
6.025390625000000000e-01,1.250000000000675016e-01,0.000000000000000000e+00,2.500000000001736389e-01,2.000000000000309086e+00
6.044921875000000000e-01,1.250000000001006417e-01,0.000000000000000000e+00,2.500000000002589040e-01,2.000000000000460965e+00
6.064453125000000000e-01,1.250000000001501577e-01,0.000000000000000000e+00,2.500000000003863576e-01,2.000000000000688338e+00
6.083984375000000000e-01,1.250000000002240430e-01,0.000000000000000000e+00,2.500000000005759837e-01,2.000000000001023182e+00
6.103515625000000000e-01,1.250000000003342326e-01,0.000000000000000000e+00,2.500000000008595347e-01,2.000000000001528555e+00
6.123046875000000000e-01,1.250000000004986567e-01,0.000000000000000000e+00,2.500000000012820855e-01,2.000000000002278178e+00
6.142578125000000000e-01,1.250000000007439049e-01,0.000000000000000000e+00,2.500000000019129143e-01,2.000000000003400835e+00
6.162109375000000000e-01,1.250000000011097789e-01,0.000000000000000000e+00,2.500000000028537173e-01,2.000000000005073275e+00
6.181640625000000000e-01,1.250000000016555646e-01,0.000000000000000000e+00,2.500000000042570392e-01,2.000000000007567280e+00
6.201171875000000000e-01,1.250000000024698577e-01,0.000000000000000000e+00,2.500000000063509198e-01,2.000000000011289636e+00
6.220703125000000000e-01,1.250000000036844972e-01,0.000000000000000000e+00,2.500000000094744212e-01,2.000000000016843416e+00
6.240234375000000000e-01,1.250000000054966587e-01,0.000000000000000000e+00,2.500000000141342493e-01,2.000000000025127456e+00
6.259765625000000000e-01,1.250000000082001073e-01,0.000000000000000000e+00,2.500000000210860218e-01,2.000000000037486458e+00
6.279296875000000000e-01,1.250000000122331034e-01,0.000000000000000000e+00,2.500000000314566151e-01,2.000000000055923266e+00
6.298828125000000000e-01,1.250000000182495685e-01,0.000000000000000000e+00,2.500000000469273509e-01,2.000000000083425711e+00
6.318359375000000000e-01,1.250000000272251666e-01,0.000000000000000000e+00,2.500000000700077774e-01,2.000000000124459554e+00
6.337890625000000000e-01,1.250000000406151224e-01,0.000000000000000000e+00,2.500000001044389020e-01,2.000000000185669258e+00
6.357421875000000000e-01,1.250000000605906991e-01,0.000000000000000000e+00,2.500000001558044804e-01,2.000000000276984657e+00
6.376953125000000000e-01,1.250000000903907504e-01,0.000000000000000000e+00,2.500000002324331838e-01,2.000000000413213463e+00
6.396484375000000000e-01,1.250000001348471335e-01,0.000000000000000000e+00,2.500000003467497400e-01,2.000000000616443785e+00
6.416015625000000000e-01,1.250000002011682487e-01,0.000000000000000000e+00,2.500000005172897666e-01,2.000000000919626153e+00
6.435546875000000000e-01,1.250000003001077720e-01,0.000000000000000000e+00,2.500000007717055883e-01,2.000000001371920355e+00
6.455078125000000000e-01,1.250000004477081483e-01,0.000000000000000000e+00,2.500000011512495401e-01,2.000000002046665948e+00
6.474609375000000000e-01,1.250000006679021225e-01,0.000000000000000000e+00,2.500000017174626166e-01,2.000000003053266973e+00
6.494140625000000000e-01,1.250000009963928571e-01,0.000000000000000000e+00,2.500000025621531563e-01,2.000000004554939537e+00
6.513671875000000000e-01,1.250000014864434683e-01,0.000000000000000000e+00,2.500000038222833787e-01,2.000000006795171537e+00
6.533203125000000000e-01,1.250000022175131176e-01,0.000000000000000000e+00,2.500000057021767308e-01,2.000000010137203965e+00
6.552734375000000000e-01,1.250000033081407613e-01,0.000000000000000000e+00,2.500000085066476085e-01,2.000000015122928243e+00
6.572265625000000000e-01,1.250000049351661646e-01,0.000000000000000000e+00,2.500000126904271536e-01,2.000000022560757706e+00
6.591796875000000000e-01,1.250000073624027430e-01,0.000000000000000000e+00,2.500000189318927202e-01,2.000000033656696097e+00
6.611328125000000000e-01,1.250000109834141782e-01,0.000000000000000000e+00,2.500000282430652199e-01,2.000000050209890468e+00
6.630859375000000000e-01,1.250000163853284829e-01,0.000000000000000000e+00,2.500000421337018608e-01,2.000000074904349390e+00
6.650390625000000000e-01,1.250000244440374608e-01,0.000000000000000000e+00,2.500000628560963278e-01,2.000000111744149489e+00
6.669921875000000000e-01,1.250000364662183228e-01,0.000000000000000000e+00,2.500000937702757664e-01,2.000000166702664117e+00
6.689453125000000000e-01,1.250000544012039860e-01,0.000000000000000000e+00,2.500001398888103132e-01,2.000000248691110372e+00
6.708984375000000000e-01,1.250000811570571857e-01,0.000000000000000000e+00,2.500002086895756204e-01,2.000000371003449295e+00
6.728515625000000000e-01,1.250001210720966816e-01,0.000000000000000000e+00,2.500003113282487366e-01,2.000000553471906972e+00
6.748046875000000000e-01,1.250001806183315689e-01,0.000000000000000000e+00,2.500004644471383042e-01,2.000000825682608063e+00
6.767578125000000000e-01,1.250002694508601797e-01,0.000000000000000000e+00,2.500006928736402401e-01,2.000001231772703836e+00
6.787109375000000000e-01,1.250004019733862992e-01,0.000000000000000000e+00,2.500010336458504678e-01,2.000001837586713460e+00
6.806640625000000000e-01,1.250005996736882063e-01,0.000000000000000000e+00,2.500015420180552450e-01,2.000002741352279401e+00
6.826171875000000000e-01,1.250008946077130201e-01,0.000000000000000000e+00,2.500023004198332899e-01,2.000004089605989410e+00
6.845703125000000000e-01,1.250013345972010304e-01,0.000000000000000000e+00,2.500034318213741891e-01,2.000006100950638466e+00
6.865234375000000000e-01,1.250019909835525800e-01,0.000000000000000000e+00,2.500051196719923485e-01,2.000009101494129915e+00
6.884765625000000000e-01,1.250029701950685079e-01,0.000000000000000000e+00,2.500076376444617665e-01,2.000013577711970303e+00
6.904296875000000000e-01,1.250044310028646244e-01,0.000000000000000000e+00,2.500113940073662722e-01,2.000020255295086091e+00
6.923828125000000000e-01,1.250066102628276665e-01,0.000000000000000000e+00,2.500169978186996822e-01,2.000030216746429890e+00
6.943359375000000000e-01,1.250098613162199390e-01,0.000000000000000000e+00,2.500253576702797798e-01,2.000045076746590933e+00
6.962890625000000000e-01,1.250147112724673826e-01,0.000000000000000000e+00,2.500378289863447456e-01,2.000067243617366319e+00
6.982421875000000000e-01,1.250219464557273952e-01,0.000000000000000000e+00,2.500564337432991113e-01,2.000100309043330693e+00
7.001953125000000000e-01,1.250327398554709202e-01,0.000000000000000000e+00,2.500841881997823979e-01,2.000149628720143014e+00
7.021484375000000000e-01,1.250488412143064276e-01,0.000000000000000000e+00,2.501255916939308932e-01,2.000223186916783913e+00
7.041015625000000000e-01,1.250728605030999030e-01,0.000000000000000000e+00,2.501873555793998616e-01,2.000332882553677916e+00
7.060546875000000000e-01,1.251086905878969757e-01,0.000000000000000000e+00,2.502794900831637470e-01,2.000496439592469144e+00
7.080078125000000000e-01,1.251621372670423393e-01,0.000000000000000000e+00,2.504169244009659678e-01,2.000740238772717561e+00
7.099609375000000000e-01,1.252418580464879638e-01,0.000000000000000000e+00,2.506219206909690023e-01,2.001103501657902406e+00
7.119140625000000000e-01,1.253607601158833740e-01,0.000000000000000000e+00,2.509276688694144219e-01,2.001644443105299320e+00
7.138671875000000000e-01,1.255380802994459088e-01,0.000000000000000000e+00,2.513836350557179244e-01,2.002449252498466503e+00
7.158203125000000000e-01,1.258024755709594711e-01,0.000000000000000000e+00,2.520635086110387668e-01,2.003645059185350963e+00
7.177734375000000000e-01,1.261966060181849425e-01,0.000000000000000000e+00,2.530769869039042330e-01,2.005418330089129508e+00
7.197265625000000000e-01,1.267839107587003245e-01,0.000000000000000000e+00,2.545871990938006757e-01,2.008040275538906183e+00
7.216796875000000000e-01,1.276585812878709425e-01,0.000000000000000000e+00,2.568363518830967251e-01,2.011900408825075814e+00
7.236328125000000000e-01,1.289601417639073544e-01,0.000000000000000000e+00,2.601832216786190699e-01,2.017547578033429989e+00
7.255859375000000000e-01,1.308945449200143440e-01,0.000000000000000000e+00,2.651574012228941069e-01,2.025733015725931896e+00
7.275390625000000000e-01,1.337642123402156824e-01,0.000000000000000000e+00,2.725365460176976118e-01,2.037439919464621774e+00
7.294921875000000000e-01,1.380097530167179176e-01,0.000000000000000000e+00,2.834536506144174073e-01,2.053866805921180205e+00
7.314453125000000000e-01,1.442655947909264325e-01,0.000000000000000000e+00,2.995401008909535090e-01,2.076310026136551024e+00
7.333984375000000000e-01,1.534291807289248077e-01,0.000000000000000000e+00,3.231036075886637438e-01,2.105881071994485154e+00
7.353515625000000000e-01,1.667362944565002891e-01,0.000000000000000000e+00,3.573219000310006166e-01,2.143036110978357112e+00
7.373046875000000000e-01,1.858197104784982678e-01,0.000000000000000000e+00,4.063935412304240380e-01,2.187031398251204184e+00
7.392578125000000000e-01,2.127009711224495669e-01,0.000000000000000000e+00,4.755167828862989499e-01,2.235611715249524067e+00
7.412109375000000000e-01,2.496280555431860670e-01,0.000000000000000000e+00,5.704721428253354265e-01,2.285288572969085941e+00
7.431640625000000000e-01,2.986479758255127792e-01,0.000000000000000000e+00,6.965233664084613530e-01,2.332255440483581577e+00
7.451171875000000000e-01,3.608529475354427252e-01,0.000000000000000000e+00,8.564790079482812457e-01,2.373484860794045304e+00
7.470703125000000000e-01,4.354387577022329481e-01,0.000000000000000000e+00,1.048271091234313168e+00,2.407390414132943857e+00
7.490234375000000000e-01,5.190388432116609385e-01,0.000000000000000000e+00,1.263242739687127969e+00,2.433811565759800288e+00
7.509765625000000000e-01,6.059611567883292915e-01,0.000000000000000000e+00,1.486757260312846718e+00,2.453552086065793336e+00
7.529296875000000000e-01,6.895612422977579481e-01,0.000000000000000000e+00,1.701728908765663517e+00,2.467843034644983113e+00
7.548828125000000000e-01,7.641470524645515017e-01,0.000000000000000000e+00,1.893520992051703988e+00,2.477953668661888376e+00
7.568359375000000000e-01,8.263520241744793937e-01,0.000000000000000000e+00,2.053476633591518663e+00,2.484990141632350102e+00
7.587890625000000000e-01,8.753719444568091035e-01,0.000000000000000000e+00,2.179527857174651917e+00,2.489830603980694335e+00
7.607421875000000000e-01,9.122990288775458811e-01,0.000000000000000000e+00,2.274483217113689282e+00,2.493133441029875108e+00
7.626953125000000000e-01,9.391802895214997893e-01,0.000000000000000000e+00,2.343606458769571077e+00,2.495374407786611570e+00
7.646484375000000000e-01,9.582637055434979345e-01,0.000000000000000000e+00,2.392678099968994498e+00,2.496888994258569472e+00
7.666015625000000000e-01,9.715708192710741375e-01,0.000000000000000000e+00,2.426896392411333814e+00,2.497909925117064667e+00
7.685546875000000000e-01,9.807344052090727349e-01,0.000000000000000000e+00,2.450459899109044493e+00,2.498596853637102821e+00
7.705078125000000000e-01,9.869902469832815273e-01,0.000000000000000000e+00,2.466546349385581038e+00,2.499058483024059196e+00
7.724609375000000000e-01,9.912357876597840400e-01,0.000000000000000000e+00,2.477463453982301722e+00,2.499368449792721325e+00
7.744140625000000000e-01,9.941054550799854894e-01,0.000000000000000000e+00,2.484842598777105671e+00,2.499576464528278752e+00
7.763671875000000000e-01,9.960398582360925346e-01,0.000000000000000000e+00,2.489816778321380486e+00,2.499716008082897734e+00
7.783203125000000000e-01,9.973414187121288910e-01,0.000000000000000000e+00,2.493163648116902831e+00,2.499809595129755646e+00
7.802734375000000000e-01,9.982160892412996755e-01,0.000000000000000000e+00,2.495412800906199102e+00,2.499872350086896677e+00
7.822265625000000000e-01,9.988033939818150575e-01,0.000000000000000000e+00,2.496923013096095545e+00,2.499914425742886692e+00
7.841796875000000000e-01,9.991975244290405289e-01,0.000000000000000000e+00,2.497936491388961233e+00,2.499942634281772325e+00
7.861328125000000000e-01,9.994619197005540912e-01,0.000000000000000000e+00,2.498616364944282076e+00,2.499961545001019303e+00
7.880859375000000000e-01,9.996392398841165150e-01,0.000000000000000000e+00,2.499072331130585578e+00,2.499974222120663558e+00
7.900390625000000000e-01,9.997581419535119807e-01,0.000000000000000000e+00,2.499378079309030998e+00,2.499982720246003431e+00
7.919921875000000000e-01,9.998378627329576052e-01,0.000000000000000000e+00,2.499583075599034032e+00,2.499988416888585974e+00
7.939453125000000000e-01,9.998913094121030243e-01,0.000000000000000000e+00,2.499720509916836253e+00,2.499992235542655372e+00
7.958984375000000000e-01,9.999271394969000415e-01,0.000000000000000000e+00,2.499812644420599916e+00,2.499994795299132821e+00
7.978515625000000000e-01,9.999511587856935169e-01,0.000000000000000000e+00,2.499874408306069107e+00,2.499996511171436619e+00
7.998046875000000000e-01,9.999672601445290798e-01,0.000000000000000000e+00,2.499915811800217824e+00,2.499997661362328483e+00
8.017578125000000000e-01,9.999780535442726048e-01,0.000000000000000000e+00,2.499943566256701111e+00,2.499998432361615563e+00
8.037109375000000000e-01,9.999852887275326729e-01,0.000000000000000000e+00,2.499962171013655254e+00,2.499998949179364605e+00
8.056640625000000000e-01,9.999901386837800610e-01,0.000000000000000000e+00,2.499974642329719998e+00,2.499999295613323458e+00
8.076171875000000000e-01,9.999933897371723335e-01,0.000000000000000000e+00,2.499983002181300318e+00,2.499999527835248259e+00
8.095703125000000000e-01,9.999955689971353756e-01,0.000000000000000000e+00,2.499988605992633950e+00,2.499999683498393299e+00
8.115234375000000000e-01,9.999970298049314366e-01,0.000000000000000000e+00,2.499992362355538233e+00,2.499999787842579480e+00
8.134765625000000000e-01,9.999980090164474200e-01,0.000000000000000000e+00,2.499994880328007874e+00,2.499999857786606050e+00
8.154296875000000000e-01,9.999986654027990252e-01,0.000000000000000000e+00,2.499996568178625811e+00,2.499999904671501127e+00
8.173828125000000000e-01,9.999991053922869799e-01,0.000000000000000000e+00,2.499997699580166710e+00,2.499999936099392084e+00
8.193359375000000000e-01,9.999994003263117381e-01,0.000000000000000000e+00,2.499998457981944533e+00,2.499999957166139541e+00
8.212890625000000000e-01,9.999995980266136453e-01,0.000000000000000000e+00,2.499998966354149310e+00,2.499999971287603540e+00
8.232421875000000000e-01,9.999997305491398203e-01,0.000000000000000000e+00,2.499999307126359760e+00,2.499999980753504936e+00
8.251953125000000000e-01,9.999998193816683756e-01,0.000000000000000000e+00,2.499999535552861474e+00,2.499999987098688425e+00
8.271484375000000000e-01,9.999998789279033184e-01,0.000000000000000000e+00,2.499999688671751485e+00,2.499999991351992357e+00
8.291015625000000000e-01,9.999999188429428143e-01,0.000000000000000000e+00,2.499999791310424158e+00,2.499999994203066844e+00
8.310546875000000000e-01,9.999999455987960140e-01,0.000000000000000000e+00,2.499999860111189687e+00,2.499999996114199430e+00
8.330078125000000000e-01,9.999999635337817327e-01,0.000000000000000000e+00,2.499999906229724012e+00,2.499999997395269791e+00
8.349609375000000000e-01,9.999999755559625392e-01,0.000000000000000000e+00,2.499999937143903672e+00,2.499999998253997102e+00
8.369140625000000000e-01,9.999999836146715726e-01,0.000000000000000000e+00,2.499999957866298139e+00,2.499999998829619319e+00
8.388671875000000000e-01,9.999999890165858218e-01,0.000000000000000000e+00,2.499999971756934780e+00,2.499999999215470226e+00
8.408203125000000000e-01,9.999999926375973125e-01,0.000000000000000000e+00,2.499999981068107502e+00,2.499999999474113999e+00
8.427734375000000000e-01,9.999999950648338354e-01,0.000000000000000000e+00,2.499999987309572624e+00,2.499999999647488202e+00
8.447265625000000000e-01,9.999999966918592387e-01,0.000000000000000000e+00,2.499999991493352169e+00,2.499999999763704128e+00
8.466796875000000000e-01,9.999999977824869379e-01,0.000000000000000000e+00,2.499999994297823491e+00,2.499999999841606257e+00
8.486328125000000000e-01,9.999999985135565872e-01,0.000000000000000000e+00,2.499999996177716621e+00,2.499999999893824931e+00
8.505859375000000000e-01,9.999999990036071429e-01,0.000000000000000000e+00,2.499999997437846844e+00,2.499999999928828931e+00
8.525390625000000000e-01,9.999999993320978220e-01,0.000000000000000000e+00,2.499999998282537383e+00,2.499999999952292828e+00
8.544921875000000000e-01,9.999999995522919072e-01,0.000000000000000000e+00,2.499999998848750238e+00,2.499999999968020248e+00
8.564453125000000000e-01,9.999999996998922835e-01,0.000000000000000000e+00,2.499999999228294634e+00,2.499999999978563814e+00
8.583984375000000000e-01,9.999999997988318068e-01,0.000000000000000000e+00,2.499999999482710233e+00,2.499999999985630605e+00
8.603515625000000000e-01,9.999999998651528665e-01,0.000000000000000000e+00,2.499999999653250260e+00,2.499999999990368149e+00
8.623046875000000000e-01,9.999999999096091940e-01,0.000000000000000000e+00,2.499999999767566816e+00,2.499999999993543831e+00
8.642578125000000000e-01,9.999999999394093564e-01,0.000000000000000000e+00,2.499999999844195742e+00,2.499999999995672351e+00
8.662109375000000000e-01,9.999999999593849331e-01,0.000000000000000000e+00,2.499999999895560876e+00,2.499999999997098321e+00
8.681640625000000000e-01,9.999999999727748889e-01,0.000000000000000000e+00,2.499999999929992001e+00,2.499999999998054889e+00
8.701171875000000000e-01,9.999999999817503760e-01,0.000000000000000000e+00,2.499999999953072649e+00,2.499999999998696598e+00
8.720703125000000000e-01,9.999999999877668966e-01,0.000000000000000000e+00,2.499999999968543385e+00,2.499999999999126032e+00
8.740234375000000000e-01,9.999999999917998927e-01,0.000000000000000000e+00,2.499999999978913756e+00,2.499999999999413802e+00
8.759765625000000000e-01,9.999999999945032858e-01,0.000000000000000000e+00,2.499999999985865529e+00,2.499999999999607425e+00
8.779296875000000000e-01,9.999999999963155028e-01,0.000000000000000000e+00,2.499999999990525801e+00,2.499999999999737099e+00
8.798828125000000000e-01,9.999999999975301979e-01,0.000000000000000000e+00,2.499999999993649080e+00,2.499999999999823697e+00
8.818359375000000000e-01,9.999999999983444354e-01,0.000000000000000000e+00,2.499999999995742961e+00,2.499999999999881872e+00
8.837890625000000000e-01,9.999999999988902211e-01,0.000000000000000000e+00,2.499999999997146283e+00,2.499999999999920508e+00
8.857421875000000000e-01,9.999999999992561506e-01,0.000000000000000000e+00,2.499999999998086864e+00,2.499999999999946265e+00
8.876953125000000000e-01,9.999999999995012878e-01,0.000000000000000000e+00,2.499999999998717914e+00,2.499999999999964473e+00
8.896484375000000000e-01,9.999999999996658229e-01,0.000000000000000000e+00,2.499999999999140243e+00,2.499999999999975575e+00
8.916015625000000000e-01,9.999999999997759570e-01,0.000000000000000000e+00,2.499999999999424016e+00,2.499999999999984013e+00
8.935546875000000000e-01,9.999999999998498978e-01,0.000000000000000000e+00,2.499999999999613642e+00,2.499999999999988898e+00
8.955078125000000000e-01,9.999999999998994138e-01,0.000000000000000000e+00,2.499999999999741096e+00,2.499999999999992450e+00
8.974609375000000000e-01,9.999999999999324984e-01,0.000000000000000000e+00,2.499999999999826361e+00,2.499999999999995115e+00
8.994140625000000000e-01,9.999999999999548139e-01,0.000000000000000000e+00,2.499999999999883649e+00,2.499999999999996447e+00
9.013671875000000000e-01,9.999999999999696909e-01,0.000000000000000000e+00,2.499999999999921840e+00,2.499999999999997780e+00
9.033203125000000000e-01,9.999999999999796829e-01,0.000000000000000000e+00,2.499999999999947597e+00,2.499999999999998224e+00
9.052734375000000000e-01,9.999999999999864553e-01,0.000000000000000000e+00,2.499999999999964917e+00,2.499999999999998668e+00
9.072265625000000000e-01,9.999999999999908962e-01,0.000000000000000000e+00,2.499999999999976463e+00,2.499999999999999112e+00
9.091796875000000000e-01,9.999999999999937828e-01,0.000000000000000000e+00,2.499999999999984013e+00,2.499999999999999556e+00
9.111328125000000000e-01,9.999999999999958922e-01,0.000000000000000000e+00,2.499999999999989342e+00,2.499999999999999556e+00
9.130859375000000000e-01,9.999999999999972244e-01,0.000000000000000000e+00,2.499999999999992895e+00,2.500000000000000000e+00
9.150390625000000000e-01,9.999999999999982236e-01,0.000000000000000000e+00,2.499999999999995115e+00,2.499999999999999556e+00
9.169921875000000000e-01,9.999999999999987788e-01,0.000000000000000000e+00,2.499999999999996891e+00,2.500000000000000000e+00
9.189453125000000000e-01,9.999999999999991118e-01,0.000000000000000000e+00,2.499999999999998224e+00,2.500000000000000444e+00
9.208984375000000000e-01,9.999999999999994449e-01,0.000000000000000000e+00,2.499999999999998224e+00,2.499999999999999556e+00
9.228515625000000000e-01,9.999999999999995559e-01,0.000000000000000000e+00,2.499999999999999112e+00,2.500000000000000444e+00
9.248046875000000000e-01,9.999999999999997780e-01,0.000000000000000000e+00,2.499999999999999112e+00,2.499999999999999556e+00
9.267578125000000000e-01,9.999999999999997780e-01,0.000000000000000000e+00,2.499999999999999556e+00,2.500000000000000000e+00
9.287109375000000000e-01,9.999999999999998890e-01,0.000000000000000000e+00,2.499999999999999556e+00,2.500000000000000000e+00
9.306640625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.326171875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.345703125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.365234375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.384765625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.404296875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.423828125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.443359375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.462890625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.482421875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.501953125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.521484375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.541015625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.560546875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.580078125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.599609375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.619140625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.638671875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.658203125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.677734375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.697265625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.716796875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.736328125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.755859375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.775390625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.794921875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.814453125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.833984375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.853515625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.873046875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.892578125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.912109375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.931640625000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.951171875000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.970703125000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00
9.990234375000000000e-01,1.000000000000000000e+00,0.000000000000000000e+00,2.500000000000000000e+00,2.500000000000000000e+00


==> figures/data/higr_igr_comparison/nc512_higr_t_0.125000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,1.000000000161367364e+00,-3.667816213119095666e-11,2.500000000564824187e+00,2.500000000161405556e+00
2.929687500000000000e-03,1.000000000185890858e+00,-1.155526098295196771e-10,2.500000000650655529e+00,2.500000000185928162e+00
4.882812500000000000e-03,1.000000000238571385e+00,-2.117810264429113020e-10,2.500000000835049363e+00,2.500000000238620679e+00
6.835937500000000000e-03,1.000000000327200933e+00,-3.397291063650800540e-10,2.500000001145254114e+00,2.500000000327251559e+00
8.789062500000000000e-03,1.000000000464827288e+00,-5.183657483065076824e-10,2.500000001626941248e+00,2.500000000464873029e+00
1.074218750000000000e-02,1.000000000671603217e+00,-7.739667201191217991e-10,2.500000002350653894e+00,2.500000000671645850e+00
1.269531250000000000e-02,1.000000000977605330e+00,-1.143818588355507465e-09,2.500000003421664285e+00,2.500000000977650849e+00
1.464843750000000000e-02,1.000000001426993634e+00,-1.681410537289564687e-09,2.500000004994534564e+00,2.500000001427050478e+00
1.660156250000000000e-02,1.000000002084053152e+00,-2.463762304292647677e-09,2.500000007294236770e+00,2.500000002084104000e+00
1.855468750000000000e-02,1.000000003041824792e+00,-3.601813293542901385e-09,2.500000010646433068e+00,2.500000003041871199e+00
2.050781250000000000e-02,1.000000004434413725e+00,-5.255118570017197069e-09,2.500000015520492891e+00,2.500000004434458578e+00
2.246093750000000000e-02,1.000000006454341950e+00,-7.652549400432815041e-09,2.500000022590248339e+00,2.500000006454393464e+00
2.441406250000000000e-02,1.000000009376877053e+00,-1.112129216918433717e-08,2.500000032819139406e+00,2.500000009376946775e+00
2.636718750000000000e-02,1.000000013593864701e+00,-1.612717159623378168e-08,2.500000047578597062e+00,2.500000013593935311e+00
2.832031250000000000e-02,1.000000019660281625e+00,-2.333019202086036623e-08,2.500000068811050191e+00,2.500000019660345352e+00
3.027343750000000000e-02,1.000000028357581172e+00,-3.366016372708969445e-08,2.500000099251590946e+00,2.500000028357636683e+00
3.222656250000000000e-02,1.000000040778564969e+00,-4.841820644063177026e-08,2.500000142725042451e+00,2.500000040778627142e+00
3.417968750000000000e-02,1.000000058438906159e+00,-6.941037684205563432e-08,2.500000204536252824e+00,2.500000058438981654e+00
3.613281250000000000e-02,1.000000083419818608e+00,-9.911908725124120887e-08,2.500000291969441513e+00,2.500000083419883001e+00
3.808593750000000000e-02,1.000000118543652672e+00,-1.409150097121523416e-07,2.500000414902872947e+00,2.500000118543717509e+00
4.003906250000000000e-02,1.000000167577478338e+00,-1.993043995625603339e-07,2.500000586521292867e+00,2.500000167577549171e+00
4.199218750000000000e-02,1.000000235445063002e+00,-2.801900617463314559e-07,2.500000824057898363e+00,2.500000235445146490e+00
4.394531250000000000e-02,1.000000328399243577e+00,-3.910912104151896487e-07,2.500001149397645506e+00,2.500000328399352156e+00
4.589843750000000000e-02,1.000000454053293630e+00,-5.412055621188519128e-07,2.500001589187023754e+00,2.500000454053437071e+00
4.785156250000000000e-02,1.000000621073384055e+00,-7.410846817075122239e-07,2.500002173757704060e+00,2.500000621073583673e+00
4.980468750000000000e-02,1.000000838164239791e+00,-1.001495366189823035e-06,2.500002933576320974e+00,2.500000838164517791e+00
5.175781250000000000e-02,1.000001111685690613e+00,-1.330696190165924616e-06,2.500003890902389614e+00,2.500001111686041888e+00
5.371093750000000000e-02,1.000001440732358304e+00,-1.728767495063201370e-06,2.500005042567169156e+00,2.500001440732703362e+00
5.566406250000000000e-02,1.000001807654857799e+00,-2.176634246392919076e-06,2.500006326797742151e+00,2.500001807654961272e+00
5.761718750000000000e-02,1.000002160588482347e+00,-2.615767891148127536e-06,2.500007562067195543e+00,2.500002160587900146e+00
5.957031250000000000e-02,1.000002382208092122e+00,-2.911804127486259648e-06,2.500008337736705499e+00,2.500002382206560902e+00
6.152343750000000000e-02,1.000002234993525807e+00,-2.790702158594908735e-06,2.500007822486217002e+00,2.500002234993512928e+00
6.347656250000000000e-02,1.000001266975007796e+00,-1.728667462584156046e-06,2.500004434433086065e+00,2.500001266992466942e+00
6.542968750000000000e-02,9.999986522314809889e-01,1.234307939801146930e-06,2.499995282915576489e+00,2.499998652334296079e+00
6.738281250000000000e-02,9.999929245846352899e-01,7.806005824503422434e-06,2.499975236560531222e+00,2.499992925018417633e+00
6.933593750000000000e-02,9.999815358943362487e-01,2.095912220673073117e-05,2.499935377767217304e+00,2.499981537470844284e+00
7.128906250000000000e-02,9.999601315909275590e-01,4.578003605795114543e-05,2.499860468450618711e+00,2.499960136836155034e+00
7.324218750000000000e-02,9.999213938173573402e-01,9.082493128956370507e-05,2.499724905069276915e+00,2.499921410223981066e+00
7.519531250000000000e-02,9.998532460597300275e-01,1.702257152787396981e-04,2.499486446101649939e+00,2.499853294936507986e+00
7.714843750000000000e-02,9.997360896801312791e-01,3.069350494857115232e-04,2.499076570375502460e+00,2.499736229471278381e+00
7.910156250000000000e-02,9.995385971579411333e-01,5.376757207666293687e-04,2.498385832885502644e+00,2.499538982795105557e+00
8.105468750000000000e-02,9.992118511914691581e-01,9.198575212955495319e-04,2.497243545767509509e+00,2.499212874681466356e+00
8.300781250000000000e-02,9.986829824785543597e-01,1.539135196359274179e-03,2.495395931047603710e+00,2.498685560803154182e+00
8.496093750000000000e-02,9.978517895199531251e-01,2.513560788395497077e-03,2.492495048443632122e+00,2.497857820583742505e+00
8.691406250000000000e-02,9.965951575595510814e-01,3.988731573665081284e-03,2.488115327256235521e+00,2.496607956077955492e+00
8.886718750000000000e-02,9.947818825450762681e-01,6.120905241569414047e-03,2.481806517261512468e+00,2.494806073388864398e+00
9.082031250000000000e-02,9.922948878259408856e-01,9.051536117673059448e-03,2.473172048459642447e+00,2.492335120627478862e+00
9.277343750000000000e-02,9.890527867635217074e-01,1.288243335759222882e-02,2.461944353133758590e+00,2.489111113097338457e+00
9.472656250000000000e-02,9.850225617739836181e-01,1.766090509448885182e-02,2.448028429145869378e+00,2.485095170552382715e+00
9.667968750000000000e-02,9.802198906613974749e-01,2.337883546524604020e-02,2.431501769086268361e+00,2.480294383823017590e+00
9.863281250000000000e-02,9.746994497267171820e-01,2.998311644644390678e-02,2.412579032948472424e+00,2.474753538052363755e+00
1.005859375000000000e-01,9.685405987905910674e-01,3.739141787620593738e-02,2.391560551026717718e+00,2.468542348071320891e+00
1.025390625000000000e-01,9.618334829869180647e-01,4.550768072223155408e-02,2.368782459614235059e+00,2.461742648232689845e+00
1.044921875000000000e-01,9.546684032468288894e-01,5.423412356455690336e-02,2.344578620409840219e+00,2.454438221883418869e+00
1.064453125000000000e-01,9.471291469405320740e-01,6.347893471203222560e-02,2.319256825244665254e+00,2.446708105955861079e+00
1.083984375000000000e-01,9.392896851293758287e-01,7.316024888906869084e-02,2.293087175811417300e+00,2.438623009152032672e+00
1.103515625000000000e-01,9.312132114536404437e-01,8.320750108503562059e-02,2.266298942863823829e+00,2.430244001235108531e+00
1.123046875000000000e-01,9.229525669477171013e-01,9.356119329707421328e-02,2.239082434748126182e+00,2.421622617759879414e+00
1.142578125000000000e-01,9.145513474001865095e-01,1.041718471036679750e-01,2.211593310492230291e+00,2.412801713782719570e+00
1.162109375000000000e-01,9.060452474427220793e-01,1.149986403882552327e-01,2.183957709585991225e+00,2.403816623064563451e+00
1.181640625000000000e-01,8.974633925020314429e-01,1.260080134551083142e-01,2.156277291901396609e+00,2.394696362273547319e+00
1.201171875000000000e-01,8.888295391015863522e-01,1.371723877014634774e-01,2.128633756475729388e+00,2.385464746156760629e+00
1.220703125000000000e-01,8.801631003058516534e-01,1.484690545211840573e-01,2.101092688201564584e+00,2.376141357657131525e+00
1.240234375000000000e-01,8.714799939337569690e-01,1.598792450468398407e-01,2.073706730817052701e+00,2.366742360791085353e+00
1.259765625000000000e-01,8.627933300516767989e-01,1.713873683795031910e-01,2.046518152975675964e+00,2.357281165832469050e+00
1.279296875000000000e-01,8.541139613158539312e-01,1.829803964578185782e-01,2.019560898775665692e+00,2.347768965615060655e+00
1.298828125000000000e-01,8.454509203781167548e-01,1.946473714958406598e-01,1.992862215318293995e+00,2.338215164061935081e+00
1.318359375000000000e-01,8.368117663551677410e-01,2.063790134035466406e-01,1.966443940719279304e+00,2.328627716949212001e+00
1.337890625000000000e-01,8.282028590948447011e-01,2.181674074476431802e-01,1.940323523194989352e+00,2.319013402385148748e+00
1.357421875000000000e-01,8.196295766121618476e-01,2.300057556595817010e-01,1.914514828904233967e+00,2.309378035607298596e+00
1.376953125000000000e-01,8.110964880098543439e-01,2.418881785761257952e-01,1.889028784571227693e+00,2.299726639949409623e+00
1.396484375000000000e-01,8.026074915954219957e-01,2.538095565818813126e-01,1.863873891064911748e+00,2.290063583416631854e+00
1.416015625000000000e-01,7.941659257903185276e-01,2.657654023796603426e-01,1.839056636142660128e+00,2.280392688308814364e+00
1.435546875000000000e-01,7.857746587289362594e-01,2.777517579305084361e-01,1.814581828206871750e+00,2.270717319703570158e+00
1.455078125000000000e-01,7.774361611212378120e-01,2.897651106636096041e-01,1.790452867982850638e+00,2.261040457328801878e+00
1.474609375000000000e-01,7.691525659193282349e-01,3.018023248965344130e-01,1.766671971183926493e+00,2.251364754343867958e+00
1.494140625000000000e-01,7.609257175325024880e-01,3.138605852988324285e-01,1.743240352280443162e+00,2.241692585766115631e+00
1.513671875000000000e-01,7.527572127237263100e-01,3.259373499258779172e-01,1.720158377228409918e+00,2.232026088674988529e+00
1.533203125000000000e-01,7.446484348490287619e-01,3.380303108843495941e-01,1.697425691274471626e+00,2.222367195857318567e+00
1.552734375000000000e-01,7.366005827414793261e-01,3.501373611071488257e-01,1.675041326628725624e+00,2.212717664199399970e+00
1.572265625000000000e-01,7.286146952629577456e-01,3.622565660346953043e-01,1.653003793772561458e+00,2.203079098853159223e+00
1.591796875000000000e-01,7.206916723335468067e-01,3.743861392478795569e-01,1.631311159384217113e+00,2.193452973990834387e+00
1.611328125000000000e-01,7.128322930833198567e-01,3.865244212896155052e-01,1.609961113257614596e+00,2.183840650797577609e+00
1.630859375000000000e-01,7.050372316433036746e-01,3.986698610598816139e-01,1.588951026118514021e+00,2.174243393223438847e+00
1.650390625000000000e-01,6.973070709935380584e-01,4.108209992845269776e-01,1.568277999877107476e+00,2.164662381917971778e+00
1.669921875000000000e-01,6.896423152087759467e-01,4.229764536463886393e-01,1.547938911569348042e+00,2.155098726694126832e+00
1.689453125000000000e-01,6.820434003825557312e-01,4.351349052357760816e-01,1.527930452015979768e+00,2.145553477809325926e+00
1.708984375000000000e-01,6.745107044637825844e-01,4.472950860292804198e-01,1.508249160052506976e+00,2.136027636306527810e+00
1.728515625000000000e-01,6.670445562039655218e-01,4.594557671445044789e-01,1.488891453045355640e+00,2.126522163623977502e+00
1.748046875000000000e-01,6.596452433860361397e-01,4.716157476463399556e-01,1.469853654302326618e+00,2.117037990657621549e+00
1.767578125000000000e-01,6.523130204853088143e-01,4.837738436986763202e-01,1.451132017901800353e+00,2.107576026442888217e+00
1.787109375000000000e-01,6.450481158989570529e-01,4.959288778656074093e-01,1.432722751402056627e+00,2.098137166612105364e+00
1.806640625000000000e-01,6.378507388714178550e-01,5.080796683683754811e-01,1.414622036845795572e+00,2.088722301779819102e+00
1.826171875000000000e-01,6.307210862391625650e-01,5.202250180985208416e-01,1.396826050443521261e+00,2.079332326010169929e+00
1.845703125000000000e-01,6.236593491191690930e-01,5.323637031736681013e-01,1.379330981301982284e+00,2.069968145528975345e+00
1.865234375000000000e-01,6.166657196713511979e-01,5.444944607988670970e-01,1.362133049559588471e+00,2.060630687858666654e+00
1.884765625000000000e-01,6.097403980768526521e-01,5.566159761618572066e-01,1.345228524300504880e+00,2.051320911577788841e+00
1.904296875000000000e-01,6.028835998923454120e-01,5.687268680424319989e-01,1.328613741644268931e+00,2.042039816940506292e+00
1.923828125000000000e-01,5.960955639667360195e-01,5.808256727507297157e-01,1.312285123450563251e+00,2.032788457637485280e+00
1.943359375000000000e-01,5.893765611430288320e-01,5.929108259219912913e-01,1.296239197143012500e+00,2.023567954041201489e+00
1.962890625000000000e-01,5.827269040172557979e-01,6.049806415792448044e-01,1.280472617246772415e+00,2.014379508361065163e+00
1.982421875000000000e-01,5.761469580920932643e-01,6.170332877216222478e-01,1.264982189359051379e+00,2.005224422242548599e+00
2.001953125000000000e-01,5.696371547500834742e-01,6.290667574924860839e-01,1.249764897439308520e+00,1.996104117488396890e+00
2.021484375000000000e-01,5.631980065868271712e-01,6.410788347118018260e-01,1.234817935529037403e+00,1.987020160770082811e+00
2.041015625000000000e-01,5.568301257970427187e-01,6.530670521994100808e-01,1.220138745306558858e+00,1.977974293448499843e+00
2.060546875000000000e-01,5.505342465074768432e-01,6.650286408407347638e-01,1.205725061271960996e+00,1.968968467954719914e+00
2.080078125000000000e-01,5.443112522155770794e-01,6.769604667148244603e-01,1.191574965869494962e+00,1.960004892620068606e+00
2.099609375000000000e-01,5.381622098413001432e-01,6.888589527648286692e-01,1.177686957525922784e+00,1.951086087424028559e+00
2.119140625000000000e-01,5.320884123564550983e-01,7.007199803755180811e-01,1.164060035459407505e+00,1.942214953892867690e+00
2.138671875000000000e-01,5.260914325526637736e-01,7.125387647448973016e-01,1.150693806250637330e+00,1.933394863387184026e+00
2.158203125000000000e-01,5.201731912822571413e-01,7.243096959905021004e-01,1.137588618631663051e+00,1.924629769331729134e+00
2.177734375000000000e-01,5.143360444968154699e-01,7.360261353901655923e-01,1.124745734808525688e+00,1.915924350645851204e+00
2.197265625000000000e-01,5.085828946540921214e-01,7.476801528887232484e-01,1.112167548954481555e+00,1.907284195812606109e+00
2.216796875000000000e-01,5.029173335884782325e-01,7.592621878938534685e-01,1.099857866321568567e+00,1.898716039751095375e+00
2.236328125000000000e-01,4.973438257227544290e-01,7.707606104071412778e-01,1.087822259664747104e+00,1.890228068950547735e+00
2.255859375000000000e-01,4.918679424238041609e-01,7.821611538724637658e-01,1.076068523118512088e+00,1.881830314078992705e+00
2.275390625000000000e-01,4.864966600644593520e-01,7.934461854075052223e-01,1.064607246714985411e+00,1.873535153111052232e+00
2.294921875000000000e-01,4.812387352773170868e-01,8.045937748431309933e-01,1.053452536117548632e+00,1.865357950997981185e+00
2.314453125000000000e-01,4.761051696504815522e-01,8.155765244153615479e-01,1.042622899391646873e+00,1.857317862067679348e+00
2.333984375000000000e-01,4.711097702720573599e-01,8.263601321405953382e-01,1.032142311191886375e+00,1.849438814875981718e+00
2.353515625000000000e-01,4.662697978066305815e-01,8.369016947874632351e-01,1.022041436651567548e+00,1.841750679133585589e+00
2.373046875000000000e-01,4.616066632020798810e-01,8.471478291439534791e-01,1.012358939406499792e+00,1.834290568522349396e+00
2.392578125000000000e-01,4.571465773590180914e-01,8.570328303461115516e-01,1.003142690852099062e+00,1.827104142477540938e+00
2.412109375000000000e-01,4.529209626382154075e-01,8.664773273728343383e-01,9.944505161676224780e-01,1.820246608012576983e+00
2.431640625000000000e-01,4.489662932720722699e-01,8.753882614882513291e-01,9.863498394573559924e-01,1.813782864985485910e+00
2.451171875000000000e-01,4.453228621946778709e-01,8.836614615142498463e-01,9.789152559588483182e-01,1.807785897325692170e+00
2.470703125000000000e-01,4.420318652439263474e-01,8.911883973573581086e-01,9.722228332384841298e-01,1.802332225472734528e+00
2.490234375000000000e-01,4.391303696418691893e-01,8.978683110662650790e-01,9.663402573505824877e-01,1.797493398095419526e+00
2.509765625000000000e-01,4.366445011283108801e-01,9.036250666420199140e-01,9.613134334775484957e-01,1.793323769398062151e+00
2.529296875000000000e-01,4.345825809720965660e-01,9.084245853907257917e-01,9.571529562959292248e-01,1.789847460181828387e+00
2.548828125000000000e-01,4.329311028526137139e-01,9.122857305027423092e-01,9.538262629817837457e-01,1.787049950273545296e+00
2.568359375000000000e-01,4.316557634184342573e-01,9.152789326745239817e-01,9.512599590733366028e-01,1.784878925895345469e+00
2.587890625000000000e-01,4.307069975430750097e-01,9.175135015823118190e-01,9.493511634010658451e-01,1.783253838567856020e+00
2.607421875000000000e-01,4.300271712274615354e-01,9.191203581776961062e-01,9.479820166595651632e-01,1.782078926620939807e+00
2.626953125000000000e-01,4.295570061155128405e-01,9.202362188237295237e-01,9.470324288144706948e-01,1.781254941844617523e+00
2.646484375000000000e-01,4.292405239832896569e-01,9.209912419710236664e-01,9.463897213361940342e-01,1.780688064796056347e+00
2.666015625000000000e-01,4.290285999389654159e-01,9.215001170800387609e-01,9.459554578557229920e-01,1.780296152884778493e+00
2.685546875000000000e-01,4.288811310563654944e-01,9.218566207230768361e-01,9.456495480999310699e-01,1.780012434548504885e+00
2.705078125000000000e-01,4.287676531859636597e-01,9.221319868736502778e-01,9.454113174556093568e-01,1.779786487287041696e+00
2.724609375000000000e-01,4.286666193117982249e-01,9.223765224658355688e-01,9.451979691851624121e-01,1.779582953321036998e+00
2.744140625000000000e-01,4.285639881970972898e-01,9.226228911567178059e-01,9.449817217184339757e-01,1.779379131683245907e+00
2.763671875000000000e-01,4.284515805171990044e-01,9.228899567557020678e-01,9.447465145713016543e-01,1.779162223134121090e+00
2.783203125000000000e-01,4.283255508910484011e-01,9.231863535430996359e-01,9.444849617843307232e-01,1.778926799473163678e+00
2.802734375000000000e-01,4.281851296560535425e-01,9.235134180622993627e-01,9.441958503365930344e-01,1.778672742319295841e+00
2.822265625000000000e-01,4.280316092717515453e-01,9.238675408069279005e-01,9.438821289453283025e-01,1.778403601167169557e+00
2.841796875000000000e-01,4.278676069891658162e-01,9.242418660429452260e-01,9.435494492550580148e-01,1.778125419265479845e+00
2.861328125000000000e-01,4.276965031534033512e-01,9.246275760490252349e-01,9.432050591800182904e-01,1.777845859733898637e+00
2.880859375000000000e-01,4.275220043672431913e-01,9.250148792735425340e-01,9.428569477714074942e-01,1.777573547892366657e+00
2.900390625000000000e-01,4.273477850242881071e-01,9.253938110338065792e-01,9.425131498462511193e-01,1.777317554557513724e+00
2.919921875000000000e-01,4.271771618187693020e-01,9.257549522179301382e-01,9.421811205418932911e-01,1.777086946933064793e+00
2.939453125000000000e-01,4.270128024665401645e-01,9.260900620004013373e-01,9.418671828393812007e-01,1.776890411852172669e+00
2.958984375000000000e-01,4.268564820956051165e-01,9.263925913636127385e-01,9.415760754709643354e-01,1.776735977384588550e+00
2.978515625000000000e-01,4.267089096758556188e-01,9.266580228049340340e-01,9.413106464551803665e-01,1.776630874593058573e+00
2.998046875000000000e-01,4.265696279072959118e-01,9.268840255583901122e-01,9.410716997481169965e-01,1.776581550088268013e+00
3.017578125000000000e-01,4.264370043889752493e-01,9.270703818763792459e-01,9.408580314091898877e-01,1.776593864574639303e+00
3.037109375000000000e-01,4.263082939740888144e-01,9.272187285380976141e-01,9.406666164165686794e-01,1.776673449945501471e+00
3.056640625000000000e-01,4.261797479430968205e-01,9.273321678884575148e-01,9.404928988808967105e-01,1.776826190363977043e+00
3.076171875000000000e-01,4.260467440213377421e-01,9.274148064094167587e-01,9.403311356257946230e-01,1.777058791071594035e+00
3.095703125000000000e-01,4.259039026634127145e-01,9.274712986321815844e-01,9.401747264138702320e-01,1.777379385829856773e+00
3.115234375000000000e-01,4.257451712316815406e-01,9.275064359249587387e-01,9.400164962293048321e-01,1.777798161261074483e+00
3.134765625000000000e-01,4.255638595928983303e-01,9.275248149232674377e-01,9.398488987151792928e-01,1.778327980208158632e+00
3.154296875000000000e-01,4.253526151449016912e-01,9.275306088458967757e-01,9.396641202941653503e-01,1.778984999036448356e+00
3.173828125000000000e-01,4.251033426668692217e-01,9.275274232797764418e-01,9.394540983642922782e-01,1.779789303002936363e+00
3.193359375000000000e-01,4.248070671366047102e-01,9.275182361088450955e-01,9.392104477783593808e-01,1.780765561057285229e+00
3.212890625000000000e-01,4.244537440716129595e-01,9.275054049486416430e-01,9.389243082340881230e-01,1.781943728569779228e+00
3.232421875000000000e-01,4.240320208298789528e-01,9.274907221072767882e-01,9.385861312723995376e-01,1.783359852433547665e+00
3.251953125000000000e-01,4.235289578635307306e-01,9.274754886236191709e-01,9.381854080796558915e-01,1.785056974314489731e+00
3.271484375000000000e-01,4.229297232640664150e-01,9.274605775495766702e-01,9.377103382084954752e-01,1.787086108092029058e+00
3.291015625000000000e-01,4.222172332114259019e-01,9.274465240011385836e-01,9.371474480383669148e-01,1.789507444714552253e+00
3.310546875000000000e-01,4.213717364651035635e-01,9.274335996926844627e-01,9.364811837309785503e-01,1.792391926720388939e+00
3.330078125000000000e-01,4.203703473129057899e-01,9.274218947301868798e-01,9.356932520625205196e-01,1.795822657443222337e+00
3.349609375000000000e-01,4.191865451599257053e-01,9.274113876671780110e-01,9.347617511318848660e-01,1.799896221815721509e+00
3.369140625000000000e-01,4.177895636064701268e-01,9.274019567217323123e-01,9.336606208605260360e-01,1.804725715161299204e+00
3.388671875000000000e-01,4.161435626119158737e-01,9.273934613837355734e-01,9.323589098725237889e-01,1.810444870300944809e+00
3.408203125000000000e-01,4.142068540284176703e-01,9.273857559373498427e-01,9.308185302640412662e-01,1.817208944468330811e+00
3.427734375000000000e-01,4.119311622549393093e-01,9.273786762950502194e-01,9.289919311760985732e-01,1.825195984834269591e+00
3.447265625000000000e-01,4.092602576364900990e-01,9.273720658229938074e-01,9.268237568371116009e-01,1.834622235156562198e+00
3.466796875000000000e-01,4.061280993732955258e-01,9.273657565083366361e-01,9.242526429520852016e-01,1.845762679081553559e+00
3.486328125000000000e-01,4.024581782770673133e-01,9.273596832235927456e-01,9.212028558852037863e-01,1.858942588652518380e+00
3.505859375000000000e-01,3.981642255687559695e-01,9.273538740638859190e-01,9.175787667314188045e-01,1.874530775698943108e+00
3.525390625000000000e-01,3.931488224032228529e-01,9.273482274569343486e-01,9.132966266044468817e-01,1.893042931886559144e+00
3.544921875000000000e-01,3.873009894989077329e-01,9.273424585176448520e-01,9.083356730453735484e-01,1.915314528602348076e+00
3.564453125000000000e-01,3.805041359315682881e-01,9.273364947934137348e-01,9.027248800990506084e-01,1.942467843412919004e+00
3.583984375000000000e-01,3.726591160577102380e-01,9.273308249993794661e-01,8.964943657943814648e-01,1.975697455810417003e+00
3.603515625000000000e-01,3.637052185306561269e-01,9.273258505676812424e-01,8.898474201058637068e-01,2.016650519423838439e+00
3.623046875000000000e-01,3.536316307791071423e-01,9.273209039872365445e-01,8.836822761607837640e-01,2.068915896716308822e+00
3.642578125000000000e-01,3.425216716576084952e-01,9.273148682538869814e-01,8.799476979585898473e-01,2.139071371550733236e+00
3.662109375000000000e-01,3.306663514946588389e-01,9.273085047635396538e-01,8.809418240671131883e-01,2.234190588647266829e+00
3.681640625000000000e-01,3.186640486276056672e-01,9.273045928658985027e-01,8.874810338524610209e-01,2.355058300328893850e+00
3.701171875000000000e-01,3.073420178595623886e-01,9.273038588029008933e-01,8.973898297819814518e-01,2.489894793035114962e+00
3.720703125000000000e-01,2.974774791680943609e-01,9.273031847470583067e-01,9.061441247566744961e-01,2.616147596096536798e+00
3.740234375000000000e-01,2.895157006119577492e-01,9.272997493395463975e-01,9.096609858604133292e-01,2.712066756327510486e+00
3.759765625000000000e-01,2.834794615412800090e-01,9.272943149054244660e-01,9.068804783634409894e-01,2.769167328864829081e+00
3.779296875000000000e-01,2.790764123375847339e-01,9.272894453865033748e-01,8.999016130527388579e-01,2.794637809156293340e+00
3.798828125000000000e-01,2.758874558485301387e-01,9.272866587065848876e-01,8.919731877949299559e-01,2.803174997612328578e+00
3.818359375000000000e-01,2.735241979797168876e-01,9.272858853311336524e-01,8.854316646483380016e-01,2.807194146521053035e+00
3.837890625000000000e-01,2.717035848951481203e-01,9.272864227104169466e-01,8.810230055258618798e-01,2.812658760678512948e+00
3.857421875000000000e-01,2.702495907553804644e-01,9.272877524612093136e-01,8.784114170084872386e-01,2.820439654548041020e+00
3.876953125000000000e-01,2.690627755373664609e-01,9.272897971309830289e-01,8.769406175606038190e-01,2.829308514624411686e+00
3.896484375000000000e-01,2.680896852373724770e-01,9.272927557043106894e-01,8.760641727306947013e-01,2.837866681109395106e+00
3.916015625000000000e-01,2.673012717573778896e-01,9.272968266054644193e-01,8.754365403362506237e-01,2.845153358710605040e+00
3.935546875000000000e-01,2.666783754411961027e-01,9.273021147571828271e-01,8.748724496460498212e-01,2.850683034671015470e+00
3.955078125000000000e-01,2.662027063141312322e-01,9.273087119624573438e-01,8.742995920329572623e-01,2.854387005823382673e+00
3.974609375000000000e-01,2.658531713668356167e-01,9.273167401555808542e-01,8.737204214390084100e-01,2.856519164095748131e+00
3.994140625000000000e-01,2.656063562019081448e-01,9.273263268918664481e-01,8.731735310285697604e-01,2.857505212777250669e+00
4.013671875000000000e-01,2.654388822101175771e-01,9.273376157196995262e-01,8.726999197711946543e-01,2.857784659788177528e+00
4.033203125000000000e-01,2.653297194109408008e-01,9.273507733891031002e-01,8.723239342399913276e-01,2.857708069504664827e+00
4.052734375000000000e-01,2.652615761089036628e-01,9.273659604558749381e-01,8.720497069866363082e-01,2.857504766126715445e+00
4.072265625000000000e-01,2.652212797398927346e-01,9.273833475519105418e-01,8.718665538920679081e-01,2.857297561949371012e+00
4.091796875000000000e-01,2.651994399901234090e-01,9.274031374354546609e-01,8.717565970624596705e-01,2.857135307291208459e+00
4.111328125000000000e-01,2.651897493395332095e-01,9.274255277933206587e-01,8.717009356238358819e-01,2.857024770251628265e+00
4.130859375000000000e-01,2.651881802432884405e-01,9.274507211128004691e-01,8.716832091111701430e-01,2.856954009373235515e+00
4.150390625000000000e-01,2.651922580649789252e-01,9.274789618740493236e-01,8.716909080742107907e-01,2.856906304420721021e+00
4.169921875000000000e-01,2.652005024056167115e-01,9.275104861448513205e-01,8.717153877976506759e-01,2.856867188215568287e+00
4.189453125000000000e-01,2.652120168747827966e-01,9.275455141740325260e-01,8.717512401935987310e-01,2.856827173730935865e+00
4.208984375000000000e-01,2.652262143374100045e-01,9.275842795194774171e-01,8.717953869288597168e-01,2.856781713944004153e+00
4.228515625000000000e-01,2.652426691200282516e-01,9.276269729917809848e-01,8.718461971476559880e-01,2.856729758571739719e+00
4.248046875000000000e-01,2.652610250519808477e-01,9.276737088889741578e-01,8.719027861344890162e-01,2.856672280121497209e+00
4.267578125000000000e-01,2.652809324725684537e-01,9.277244724006739052e-01,8.719645463994012413e-01,2.856611334898009780e+00
4.287109375000000000e-01,2.653020047342729004e-01,9.277790235060846546e-01,8.720307170167571620e-01,2.856549067340041326e+00
4.306640625000000000e-01,2.653237724531237740e-01,9.278367550796284835e-01,8.720998982912446795e-01,2.856486579246266810e+00
4.326171875000000000e-01,2.653456120955467457e-01,9.278964278656970377e-01,8.721696351622705290e-01,2.856423490961858214e+00
4.345703125000000000e-01,2.653666074895026927e-01,9.279558485485119856e-01,8.722358533081864262e-01,2.856357831582848394e+00
4.365234375000000000e-01,2.653853643937522655e-01,9.280112775777933365e-01,8.722918827693502131e-01,2.856285207151714189e+00
4.384765625000000000e-01,2.653997273139084845e-01,9.280564864239108092e-01,8.723268599025559844e-01,2.856197162192931405e+00
4.404296875000000000e-01,2.654063050793693535e-01,9.280813633379223493e-01,8.723233326134742782e-01,2.856079324269860109e+00
4.423828125000000000e-01,2.653997378007112440e-01,9.280696373927815879e-01,8.722536624114326509e-01,2.855909026473493206e+00
4.443359375000000000e-01,2.653715517960006931e-01,9.279953373686864460e-01,8.720741187060371269e-01,2.855650481694164355e+00
4.462890625000000000e-01,2.653084035717910849e-01,9.278171650190430997e-01,8.717155513029779534e-01,2.855246481698348049e+00
4.482421875000000000e-01,2.651891879946290387e-01,9.274699087221436322e-01,8.710686655666486367e-01,2.854606344658533690e+00
4.501953125000000000e-01,2.649810082479121531e-01,9.268492224327361528e-01,8.699630142742370564e-01,2.853589849523229471e+00
4.521484375000000000e-01,2.646309955259407154e-01,9.257934414291214553e-01,8.681271981599496534e-01,2.851972967421205762e+00
4.541015625000000000e-01,2.640593252821614167e-01,9.240372054582762784e-01,8.651489678091310864e-01,2.849420795047386434e+00
4.560546875000000000e-01,2.631320169106352580e-01,9.211668125373847493e-01,8.603491968426448810e-01,2.845374323042519471e+00
4.580078125000000000e-01,2.616595066494168398e-01,9.165438110579536835e-01,8.527722621028319683e-01,2.839065175679049702e+00
4.599609375000000000e-01,2.593114791088765303e-01,9.089555420141263165e-01,8.407872618481466720e-01,2.829283413730864449e+00
4.619140625000000000e-01,2.555659611223536909e-01,8.969292626445480865e-01,8.219200378699075271e-01,2.813836842301187691e+00
4.638671875000000000e-01,2.497287443082797931e-01,8.757587324198382595e-01,7.926234936371114870e-01,2.790461090583986170e+00
4.658203125000000000e-01,2.409880620477872770e-01,8.480021321384106914e-01,7.512415733543749141e-01,2.757785561250564399e+00
4.677734375000000000e-01,2.266485642755695640e-01,7.837372510920134205e-01,6.915828362545350938e-01,2.744222399823655678e+00
4.697265625000000000e-01,1.993587639312370818e-01,6.538885074125319052e-01,5.800520947428731144e-01,2.695804051164451653e+00
4.716796875000000000e-01,1.644399795871966385e-01,4.216554992450988193e-01,4.341115231606599290e-01,2.551042367954445833e+00
4.736328125000000000e-01,1.451595977690515182e-01,2.441372730526917001e-01,3.179994854130839821e-01,2.160887160708388155e+00
4.755859375000000000e-01,1.386976396312926685e-01,1.745094682198374547e-01,2.944993611519194365e-01,2.108092422232527685e+00
4.775390625000000000e-01,1.330709324635209190e-01,1.062792333876485668e-01,2.748625163929875881e-01,2.059886219328056267e+00
4.794921875000000000e-01,1.302251340643409971e-01,7.056382648212587705e-02,2.655291221429882942e-01,2.036510939797912645e+00
4.814453125000000000e-01,1.282267915753311782e-01,4.418846066202559986e-02,2.593923345755109744e-01,2.021942078467611204e+00
4.833984375000000000e-01,1.270648503060808898e-01,2.852201944840952047e-02,2.559248054905716163e-01,2.013720717342246225e+00
4.853515625000000000e-01,1.263021502200050161e-01,1.807161083220557712e-02,2.537037157670068432e-01,2.008541353018129083e+00
4.873046875000000000e-01,1.258309266343927979e-01,1.153435617764033728e-02,2.523498944625565121e-01,2.005401460931451219e+00
4.892578125000000000e-01,1.255296120023614848e-01,7.308907089279587967e-03,2.514923411650777929e-01,2.003423608580102488e+00
4.912109375000000000e-01,1.253405767186274444e-01,4.611578686772866732e-03,2.509574333165455751e-01,2.002193600020842457e+00
4.931640625000000000e-01,1.252220447385176127e-01,2.861180031895294625e-03,2.506232749040400165e-01,2.001426848376109735e+00
4.951171875000000000e-01,1.251498089588175266e-01,1.704160451082909226e-03,2.504200989824405532e-01,2.000961242674629936e+00
4.970703125000000000e-01,1.251086265923441743e-01,8.991747113448418432e-04,2.503044256472816143e-01,2.000696369937513541e+00
4.990234375000000000e-01,1.250899802410136985e-01,2.804004842340759450e-04,2.502520895880561147e-01,2.000576578462363475e+00
5.009765625000000000e-01,1.250899802410136430e-01,-2.804004842236603942e-04,2.502520895880562257e-01,2.000576578462365251e+00
5.029296875000000000e-01,1.251086265923439522e-01,-8.991747113325422201e-04,2.503044256472806151e-01,2.000696369937509100e+00
5.048828125000000000e-01,1.251498089588171658e-01,-1.704160451067583595e-03,2.504200989824389989e-01,2.000961242674623275e+00
5.068359375000000000e-01,1.252220447385169466e-01,-2.861180031873970971e-03,2.506232749040376295e-01,2.001426848376101297e+00
5.087890625000000000e-01,1.253405767186261954e-01,-4.611578686739511469e-03,2.509574333165415783e-01,2.002193600020830466e+00
5.107421875000000000e-01,1.255296120023592921e-01,-7.308907089226464662e-03,2.514923411650722418e-01,2.003423608580093607e+00
5.126953125000000000e-01,1.258309266343891619e-01,-1.153435617755632983e-02,2.523498944625456875e-01,2.005401460931424129e+00
5.146484375000000000e-01,1.263021502199995205e-01,-1.807161083208024335e-02,2.537037157669910226e-01,2.008541353018094000e+00
5.166015625000000000e-01,1.270648503060715084e-01,-2.852201944819863708e-02,2.559248054905439163e-01,2.013720717342183164e+00
5.185546875000000000e-01,1.282267915753192988e-01,-4.418846066176640441e-02,2.593923345754731713e-01,2.021942078467514836e+00
5.205078125000000000e-01,1.302251340643192923e-01,-7.056382648150523462e-02,2.655291221429033621e-01,2.036510939797644415e+00
5.224609375000000000e-01,1.330709324635013513e-01,-1.062792333872036032e-01,2.748625163929314108e-01,2.059886219327984769e+00
5.244140625000000000e-01,1.386976396312288307e-01,-1.745094682181693724e-01,2.944993611514987730e-01,2.108092422230762875e+00
5.263671875000000000e-01,1.451595977689476569e-01,-2.441372730519587031e-01,3.179994854131552584e-01,2.160887160710625476e+00
5.283203125000000000e-01,1.644399795876696213e-01,-4.216554992481764130e-01,4.341115231613200676e-01,2.551042367949568845e+00
5.302734375000000000e-01,1.993587639316351523e-01,-6.538885074153226729e-01,5.800520947458525090e-01,2.695804051171761362e+00
5.322265625000000000e-01,2.266485642752600893e-01,-7.837372510916249535e-01,6.915828362535134666e-01,2.744222399823619263e+00
5.341796875000000000e-01,2.409880620477324042e-01,-8.480021321375557086e-01,7.512415733530308781e-01,2.757785561246422379e+00
5.361328125000000000e-01,2.497287443081561420e-01,-8.757587324198663481e-01,7.926234936368602435e-01,2.790461090584527071e+00
5.380859375000000000e-01,2.555659611222720340e-01,-8.969292626444737015e-01,8.219200378698547915e-01,2.813836842302075869e+00
5.400390625000000000e-01,2.593114791090543880e-01,-9.089555420134199926e-01,8.407872618480930482e-01,2.829283413729075658e+00
5.419921875000000000e-01,2.616595066493035415e-01,-9.165438110582576625e-01,8.527722621027905570e-01,2.839065175680023589e+00
5.439453125000000000e-01,2.631320169105931805e-01,-9.211668125374157245e-01,8.603491968429336501e-01,2.845374323044111087e+00
5.458984375000000000e-01,2.640593252821258341e-01,-9.240372054585045403e-01,8.651489678088575275e-01,2.849420795046581301e+00
5.478515625000000000e-01,2.646309955259429358e-01,-9.257934414290905911e-01,8.681271981599469889e-01,2.851972967421196881e+00
5.498046875000000000e-01,2.649810082479202578e-01,-9.268492224326496665e-01,8.699630142743534078e-01,2.853589849523648247e+00
5.517578125000000000e-01,2.651891879946498554e-01,-9.274699087220894533e-01,8.710686655665939027e-01,2.854606344658119799e+00
5.537109375000000000e-01,2.653084035718033529e-01,-9.278171650189659392e-01,8.717155513030216962e-01,2.855246481698432426e+00
5.556640625000000000e-01,2.653715517959845949e-01,-9.279953373687144236e-01,8.720741187060585542e-01,2.855650481694418374e+00
5.576171875000000000e-01,2.653997378006679453e-01,-9.280696373930071852e-01,8.722536624111844050e-01,2.855909026472884804e+00
5.595703125000000000e-01,2.654063050793230016e-01,-9.280813633381563843e-01,8.723233326131939469e-01,2.856079324269160669e+00
5.615234375000000000e-01,2.653997273139036550e-01,-9.280564864239428946e-01,8.723268599024550651e-01,2.856197162192581018e+00
5.634765625000000000e-01,2.653853643937356122e-01,-9.280112775778868173e-01,8.722918827692683896e-01,2.856285207151525007e+00
5.654296875000000000e-01,2.653666074895106863e-01,-9.279558485484601382e-01,8.722358533082874565e-01,2.856357831583177909e+00
5.673828125000000000e-01,2.653456120955929309e-01,-9.278964278654826536e-01,8.721696351624335097e-01,2.856423490962099354e+00
5.693359375000000000e-01,2.653237724531603003e-01,-9.278367550794953678e-01,8.720998982912424591e-01,2.856486579245929303e+00
5.712890625000000000e-01,2.653020047342460330e-01,-9.277790235062286506e-01,8.720307170165857436e-01,2.856549067339594572e+00
5.732421875000000000e-01,2.652809324725223239e-01,-9.277244724008558707e-01,8.719645463993104251e-01,2.856611334898070176e+00
5.751953125000000000e-01,2.652610250520130997e-01,-9.276737088887468952e-01,8.719027861347186104e-01,2.856672280122173557e+00
5.771484375000000000e-01,2.652426691200831521e-01,-9.276269729914479178e-01,8.718461971478719263e-01,2.856729758572182920e+00
5.791015625000000000e-01,2.652262143373954051e-01,-9.275842795194934043e-01,8.717953869287347057e-01,2.856781713943698620e+00
5.810546875000000000e-01,2.652120168747443274e-01,-9.275455141741409948e-01,8.717512401934581767e-01,2.856827173730782210e+00
5.830078125000000000e-01,2.652005024056019455e-01,-9.275104861448010274e-01,8.717153877977616983e-01,2.856867188216216658e+00
5.849609375000000000e-01,2.651922580649682115e-01,-9.274789618739862629e-01,8.716909080743557858e-01,2.856906304421459097e+00
5.869140625000000000e-01,2.651881802432844992e-01,-9.274507211127709372e-01,8.716832091111774705e-01,2.856954009373339431e+00
5.888671875000000000e-01,2.651897493395408700e-01,-9.274255277932914598e-01,8.717009356238004658e-01,2.857024770251427093e+00
5.908203125000000000e-01,2.651994399901256294e-01,-9.274031374354557711e-01,8.717565970625262839e-01,2.857135307291430948e+00
5.927734375000000000e-01,2.652212797398902921e-01,-9.273833475519448477e-01,8.718665538921994695e-01,2.857297561949865727e+00
5.947265625000000000e-01,2.652615761088937818e-01,-9.273659604560196001e-01,8.720497069865578155e-01,2.857504766126408136e+00
5.966796875000000000e-01,2.653297194109355273e-01,-9.273507733893059379e-01,8.723239342396638119e-01,2.857708069503308135e+00
5.986328125000000000e-01,2.654388822101459988e-01,-9.273376157197301684e-01,8.726999197709863765e-01,2.857784659787012682e+00
6.005859375000000000e-01,2.656063562019302937e-01,-9.273263268918258140e-01,8.731735310286234952e-01,2.857505212777216475e+00
6.025390625000000000e-01,2.658531713668279561e-01,-9.273167401555898470e-01,8.737204214391818269e-01,2.856519164096486652e+00
6.044921875000000000e-01,2.662027063141567673e-01,-9.273087119622920316e-01,8.742995920331764204e-01,2.854387005824043921e+00
6.064453125000000000e-01,2.666783754412334062e-01,-9.273021147569872058e-01,8.748724496461093292e-01,2.850683034670961291e+00
6.083984375000000000e-01,2.673012717573488572e-01,-9.272968266055776621e-01,8.754365403360272468e-01,2.845153358710019731e+00
6.103515625000000000e-01,2.680896852373274575e-01,-9.272927557044503555e-01,8.760641727305529258e-01,2.837866681109285416e+00
6.123046875000000000e-01,2.690627755373782848e-01,-9.272897971308092790e-01,8.769406175608025489e-01,2.829308514625167970e+00
6.142578125000000000e-01,2.702495907554110510e-01,-9.272877524609545175e-01,8.784114170087364837e-01,2.820439654548831943e+00
6.162109375000000000e-01,2.717035848951340760e-01,-9.272864227104157253e-01,8.810230055258221338e-01,2.812658760678535153e+00
6.181640625000000000e-01,2.735241979796634304e-01,-9.272858853313459271e-01,8.854316646480784314e-01,2.807194146520539668e+00
6.201171875000000000e-01,2.758874558484928352e-01,-9.272866587067195576e-01,8.919731877947670862e-01,2.803174997612050579e+00
6.220703125000000000e-01,2.790764123375798489e-01,-9.272894453864591879e-01,8.999016130527597301e-01,2.794637809156465202e+00
6.240234375000000000e-01,2.834794615412952190e-01,-9.272943149053367584e-01,9.068804783635417976e-01,2.769167328865094646e+00
6.259765625000000000e-01,2.895157006119879473e-01,-9.272997493395160884e-01,9.096609858605284593e-01,2.712066756327608630e+00
6.279296875000000000e-01,2.974774791681361608e-01,-9.273031847470386557e-01,9.061441247568042812e-01,2.616147596096562999e+00
6.298828125000000000e-01,3.073420178596005248e-01,-9.273038588028689189e-01,8.973898297820910308e-01,2.489894793035138942e+00
6.318359375000000000e-01,3.186640486275435502e-01,-9.273045928662072557e-01,8.874810338523191344e-01,2.355058300328704668e+00
6.337890625000000000e-01,3.306663514946215909e-01,-9.273085047637468215e-01,8.809418240670723321e-01,2.234190588647251285e+00
6.357421875000000000e-01,3.425216716577516585e-01,-9.273148682534420040e-01,8.799476979588900516e-01,2.139071371550948175e+00
6.376953125000000000e-01,3.536316307791494418e-01,-9.273209039870825565e-01,8.836822761607741050e-01,2.068915896716125413e+00
6.396484375000000000e-01,3.637052185305057472e-01,-9.273258505680951336e-01,8.898474201055399657e-01,2.016650519423575982e+00
6.416015625000000000e-01,3.726591160576439021e-01,-9.273308249995079189e-01,8.964943657943487132e-01,1.975697455810638381e+00
6.435546875000000000e-01,3.805041359315358696e-01,-9.273364947934383817e-01,9.027248800990761435e-01,1.942467843413165252e+00
6.455078125000000000e-01,3.873009894989635216e-01,-9.273424585174561141e-01,9.083356730455089956e-01,1.915314528602534816e+00
6.474609375000000000e-01,3.931488224033371504e-01,-9.273482274566349215e-01,9.132966266045937642e-01,1.893042931886535163e+00
6.494140625000000000e-01,3.981642255686468901e-01,-9.273538740641826816e-01,9.175787667310758566e-01,1.874530775698437957e+00
6.513671875000000000e-01,4.024581782770640936e-01,-9.273596832236059573e-01,9.212028558851614868e-01,1.858942588652419348e+00
6.533203125000000000e-01,4.061280993734188716e-01,-9.273657565080245524e-01,9.242526429523787446e-01,1.845762679081874413e+00
6.552734375000000000e-01,4.092602576364342548e-01,-9.273720658231249248e-01,9.268237568370631951e-01,1.834622235156631254e+00
6.572265625000000000e-01,4.119311622547818796e-01,-9.273786762954362439e-01,9.289919311758078058e-01,1.825195984834067753e+00
6.591796875000000000e-01,4.142068540284106204e-01,-9.273857559373862580e-01,9.308185302639815362e-01,1.817208944468190923e+00
6.611328125000000000e-01,4.161435626119416864e-01,-9.273934613837060414e-01,9.323589098724809343e-01,1.810444870300730313e+00
6.630859375000000000e-01,4.177895636064444806e-01,-9.274019567218235727e-01,9.336606208603981383e-01,1.804725715161045629e+00
6.650390625000000000e-01,4.191865451600472747e-01,-9.274113876669034529e-01,9.347617511321095751e-01,1.799896221815865616e+00
6.669921875000000000e-01,4.203703473129585255e-01,-9.274218947300649774e-01,9.356932520626503047e-01,1.795822657443365111e+00
6.689453125000000000e-01,4.213717364650608754e-01,-9.274335996927824954e-01,9.364811837309301445e-01,1.792391926720408479e+00
6.708984375000000000e-01,4.222172332113617310e-01,-9.274465240012869094e-01,9.371474480382613326e-01,1.789507444714502071e+00
6.728515625000000000e-01,4.229297232639911419e-01,-9.274605775497518634e-01,9.377103382083497030e-01,1.787086108091916703e+00
6.748046875000000000e-01,4.235289578636189378e-01,-9.274754886234098938e-01,9.381854080798306406e-01,1.785056974314635170e+00
6.767578125000000000e-01,4.240320208299059868e-01,-9.274907221072116181e-01,9.385861312724511629e-01,1.783359852433588744e+00
6.787109375000000000e-01,4.244537440715971943e-01,-9.275054049486768371e-01,9.389243082340548163e-01,1.781943728569750585e+00
6.806640625000000000e-01,4.248070671366529494e-01,-9.275182361087316307e-01,9.392104477784517513e-01,1.780765561057356949e+00
6.826171875000000000e-01,4.251033426668261450e-01,-9.275274232798774721e-01,9.394540983642021281e-01,1.779789303002854650e+00
6.845703125000000000e-01,4.253526151449058545e-01,-9.275306088458857845e-01,9.396641202941719007e-01,1.778984999036452352e+00
6.865234375000000000e-01,4.255638595930386070e-01,-9.275248149229364802e-01,9.398488987154594021e-01,1.778327980208395775e+00
6.884765625000000000e-01,4.257451712317716908e-01,-9.275064359247447987e-01,9.400164962294865756e-01,1.777798161261232357e+00
6.904296875000000000e-01,4.259039026634345859e-01,-9.274712986321261843e-01,9.401747264139151961e-01,1.777379385829900293e+00
6.923828125000000000e-01,4.260467440213041579e-01,-9.274148064094911437e-01,9.403311356257286757e-01,1.777058791071544075e+00
6.943359375000000000e-01,4.261797479430177171e-01,-9.273321678886368158e-01,9.404928988807452761e-01,1.776826190363864910e+00
6.962890625000000000e-01,4.263082939740369115e-01,-9.272187285382126332e-01,9.406666164164794175e-01,1.776673449945454175e+00
6.982421875000000000e-01,4.264370043888917050e-01,-9.270703818765676507e-01,9.408580314090410068e-01,1.776593864574548043e+00
7.001953125000000000e-01,4.265696279071612418e-01,-9.268840255586984211e-01,9.410716997478609791e-01,1.776581550088078609e+00
7.021484375000000000e-01,4.267089096757917255e-01,-9.266580228050821377e-01,9.413106464550509145e-01,1.776630874592948439e+00
7.041015625000000000e-01,4.268564820957424510e-01,-9.263925913632969911e-01,9.415760754712205749e-01,1.776735977384771736e+00
7.060546875000000000e-01,4.270128024667148581e-01,-9.260900620000018790e-01,9.418671828397047197e-01,1.776890411852397822e+00
7.080078125000000000e-01,4.271771618187671926e-01,-9.257549522179440160e-01,9.421811205418720858e-01,1.777086946933012834e+00
7.099609375000000000e-01,4.273477850241489406e-01,-9.253938110341368706e-01,9.425131498459704549e-01,1.777317554557269697e+00
7.119140625000000000e-01,4.275220043671373871e-01,-9.250148792737904468e-01,9.428569477712039903e-01,1.777573547892207007e+00
7.138671875000000000e-01,4.276965031535339135e-01,-9.246275760487201456e-01,9.432050591802882966e-01,1.777845859734138667e+00
7.158203125000000000e-01,4.278676069891877987e-01,-9.242418660428932675e-01,9.435494492551065315e-01,1.778125419265527807e+00
7.177734375000000000e-01,4.280316092715995002e-01,-9.238675408072822837e-01,9.438821289450252117e-01,1.778403601166917314e+00
7.197265625000000000e-01,4.281851296561636766e-01,-9.235134180620432343e-01,9.441958503368104161e-01,1.778672742319473032e+00
7.216796875000000000e-01,4.283255508911376630e-01,-9.231863535428926903e-01,9.444849617845044731e-01,1.778926799473300679e+00
7.236328125000000000e-01,4.284515805170292513e-01,-9.228899567560989725e-01,9.447465145709579293e-01,1.779162223133825993e+00
7.255859375000000000e-01,4.285639881970442766e-01,-9.226228911568433722e-01,9.449817217183228424e-01,1.779379131683143545e+00
7.275390625000000000e-01,4.286666193119244017e-01,-9.223765224655449124e-01,9.451979691854077714e-01,1.779582953321228400e+00
7.294921875000000000e-01,4.287676531859689888e-01,-9.221319868736399528e-01,9.454113174556149080e-01,1.779786487287037033e+00
7.314453125000000000e-01,4.288811310562841150e-01,-9.218566207232656851e-01,9.456495480997679781e-01,1.780012434548368772e+00
7.333984375000000000e-01,4.290285999390041072e-01,-9.215001170799442809e-01,9.459554578558068139e-01,1.780296152884862204e+00
7.353515625000000000e-01,4.292405239833716468e-01,-9.209912419708248255e-01,9.463897213363686722e-01,1.780688064796225323e+00
7.373046875000000000e-01,4.295570061155101760e-01,-9.202362188237275253e-01,9.470324288144755798e-01,1.781254941844644613e+00
7.392578125000000000e-01,4.300271712274373881e-01,-9.191203581777463993e-01,9.479820166595246400e-01,1.782078926620923154e+00
7.412109375000000000e-01,4.307069975430916076e-01,-9.175135015822716289e-01,9.493511634011028155e-01,1.783253838567893768e+00
7.431640625000000000e-01,4.316557634184543524e-01,-9.152789326744785736e-01,9.512599590733765709e-01,1.784878925895377000e+00
7.451171875000000000e-01,4.329311028526021676e-01,-9.122857305027719521e-01,9.538262629817579885e-01,1.787049950273517540e+00
7.470703125000000000e-01,4.345825809720606503e-01,-9.084245853908112789e-01,9.571529562958538406e-01,1.789847460181759331e+00
7.490234375000000000e-01,4.366445011282721334e-01,-9.036250666421099531e-01,9.613134334774673384e-01,1.793323769397990430e+00
7.509765625000000000e-01,4.391303696418493718e-01,-8.978683110663103761e-01,9.663402573505379678e-01,1.797493398095376893e+00
7.529296875000000000e-01,4.420318652439353402e-01,-8.911883973573377915e-01,9.722228332384956762e-01,1.802332225472734084e+00
7.548828125000000000e-01,4.453228621947047383e-01,-8.836614615141905604e-01,9.789152559588971680e-01,1.807785897325721702e+00
7.568359375000000000e-01,4.489662932720936972e-01,-8.753882614882045887e-01,9.863498394573984029e-01,1.813782864985516774e+00
7.587890625000000000e-01,4.529209626382143528e-01,-8.664773273728365588e-01,9.944505161676240323e-01,1.820246608012583645e+00
7.607421875000000000e-01,4.571465773589926118e-01,-8.570328303461661745e-01,1.003142690852053542e+00,1.827104142477516957e+00
7.626953125000000000e-01,4.616066632020418004e-01,-8.471478291440343034e-01,1.012358939406426961e+00,1.834290568522304321e+00
7.646484375000000000e-01,4.662697978065946103e-01,-8.369016947875410617e-01,1.022041436651493829e+00,1.841750679133531632e+00
7.666015625000000000e-01,4.711097702720316027e-01,-8.263601321406514044e-01,1.032142311191827311e+00,1.849438814875929538e+00
7.685546875000000000e-01,4.761051696504702835e-01,-8.155765244153883042e-01,1.042622899391612901e+00,1.857317862067638048e+00
7.705078125000000000e-01,4.812387352773173088e-01,-8.045937748431328806e-01,1.053452536117537530e+00,1.865357950997955649e+00
7.724609375000000000e-01,4.864966600644663464e-01,-7.934461854074923437e-01,1.064607246714991851e+00,1.873535153111044460e+00
7.744140625000000000e-01,4.918679424238124320e-01,-7.821611538724470014e-01,1.076068523118528075e+00,1.881830314079001587e+00
7.763671875000000000e-01,4.973438257227589254e-01,-7.707606104071307307e-01,1.087822259664763536e+00,1.890228068950569273e+00
7.783203125000000000e-01,5.029173335884742357e-01,-7.592621878938582425e-01,1.099857866321573674e+00,1.898716039751119355e+00
7.802734375000000000e-01,5.085828946540786877e-01,-7.476801528887464521e-01,1.112167548954467344e+00,1.907284195812618544e+00
7.822265625000000000e-01,5.143360444967930434e-01,-7.360261353902083359e-01,1.124745734808484610e+00,1.915924350645835217e+00
7.841796875000000000e-01,5.201731912822276094e-01,-7.243096959905613863e-01,1.137588618631597548e+00,1.924629769331684281e+00
7.861328125000000000e-01,5.260914325526291346e-01,-7.125387647449671347e-01,1.150693806250555173e+00,1.933394863387122076e+00
7.880859375000000000e-01,5.320884123564184609e-01,-7.007199803755905787e-01,1.164060035459324682e+00,1.942214953892811513e+00
7.900390625000000000e-01,5.381622098412646160e-01,-6.888589527648961708e-01,1.177686957525849731e+00,1.951086087423990589e+00
7.919921875000000000e-01,5.443112522155439947e-01,-6.769604667148851895e-01,1.191574965869429681e+00,1.960004892620040406e+00
7.939453125000000000e-01,5.505342465074489766e-01,-6.650286408407867222e-01,1.205725061271900156e+00,1.968968467954685719e+00
7.958984375000000000e-01,5.568301257970222906e-01,-6.530670521994506039e-01,1.220138745306500461e+00,1.977974293448448773e+00
7.978515625000000000e-01,5.631980065868149588e-01,-6.410788347118278052e-01,1.234817935528989663e+00,1.987020160770028854e+00
7.998046875000000000e-01,5.696371547500791443e-01,-6.290667574924967420e-01,1.249764897439286759e+00,1.996104117488368690e+00
8.017578125000000000e-01,5.761469580920950406e-01,-6.170332877216180290e-01,1.264982189359062481e+00,2.005224422242563698e+00
8.037109375000000000e-01,5.827269040172637915e-01,-6.049806415792272629e-01,1.280472617246808831e+00,2.014379508361108240e+00
8.056640625000000000e-01,5.893765611430452633e-01,-5.929108259219608712e-01,1.296239197143059130e+00,2.023567954041237460e+00
8.076171875000000000e-01,5.960955639667600003e-01,-5.808256727506904138e-01,1.312285123450608548e+00,2.032788457637495494e+00
8.095703125000000000e-01,6.028835998923731676e-01,-5.687268680423892553e-01,1.328613741644314006e+00,2.042039816940503627e+00
8.115234375000000000e-01,6.097403980768802967e-01,-5.566159761618130197e-01,1.345228524300559947e+00,2.051320911577803496e+00
8.134765625000000000e-01,6.166657196713762890e-01,-5.444944607988233543e-01,1.362133049559654641e+00,2.060630687858707955e+00
8.154296875000000000e-01,6.236593491191912975e-01,-5.323637031736286884e-01,1.379330981302047565e+00,2.069968145529022419e+00
8.173828125000000000e-01,6.307210862391809947e-01,-5.202250180984884231e-01,1.396826050443574774e+00,2.079332326010206788e+00
8.193359375000000000e-01,6.378507388714326209e-01,-5.080796683683485027e-01,1.414622036845836428e+00,2.088722301779845747e+00
8.212890625000000000e-01,6.450481158989700425e-01,-4.959288778655853713e-01,1.432722751402088157e+00,2.098137166612120463e+00
8.232421875000000000e-01,6.523130204853180292e-01,-4.837738436986619983e-01,1.451132017901822113e+00,2.107576026442897543e+00
8.251953125000000000e-01,6.596452433860401365e-01,-4.716157476463317400e-01,1.469853654302339274e+00,2.117037990657631319e+00
8.271484375000000000e-01,6.670445562039679643e-01,-4.594557671444996494e-01,1.488891453045364077e+00,2.126522163623983719e+00
8.291015625000000000e-01,6.745107044637840277e-01,-4.472950860292781439e-01,1.508249160052512750e+00,2.136027636306532695e+00
8.310546875000000000e-01,6.820434003825555092e-01,-4.351349052357760261e-01,1.527930452015980656e+00,2.145553477809328147e+00
8.330078125000000000e-01,6.896423152087753916e-01,-4.229764536463867519e-01,1.547938911569348486e+00,2.155098726694129940e+00
8.349609375000000000e-01,6.973070709935407230e-01,-4.108209992845202052e-01,1.568277999877117246e+00,2.164662381917979772e+00
8.369140625000000000e-01,7.050372316433112241e-01,-3.986698610598674031e-01,1.588951026118538890e+00,2.174243393223455278e+00
8.388671875000000000e-01,7.128322930833334015e-01,-3.865244212895919684e-01,1.609961113257651011e+00,2.183840650797595373e+00
8.408203125000000000e-01,7.206916723335659025e-01,-3.743861392478473604e-01,1.631311159384263743e+00,2.193452973990851262e+00
8.427734375000000000e-01,7.286146952629823925e-01,-3.622565660346550032e-01,1.653003793772630736e+00,2.203079098853192530e+00
8.447265625000000000e-01,7.366005827415084140e-01,-3.501373611070999203e-01,1.675041326628815552e+00,2.212717664199449263e+00
8.466796875000000000e-01,7.446484348490646221e-01,-3.380303108842919735e-01,1.697425691274577320e+00,2.222367195857370081e+00
8.486328125000000000e-01,7.527572127237678323e-01,-3.259373499258142459e-01,1.720158377228527824e+00,2.232026088675039599e+00
8.505859375000000000e-01,7.609257175325465639e-01,-3.138605852987660372e-01,1.743240352280569061e+00,2.241692585766169366e+00
8.525390625000000000e-01,7.691525659193729769e-01,-3.018023248964676331e-01,1.766671971184056389e+00,2.251364754343923469e+00
8.544921875000000000e-01,7.774361611212823320e-01,-2.897651106635420470e-01,1.790452867982989416e+00,2.261040457328868047e+00
8.564453125000000000e-01,7.857746587289810014e-01,-2.777517579304424333e-01,1.814581828207010084e+00,2.270717319703633219e+00
8.583984375000000000e-01,7.941659257903616043e-01,-2.657654023795988918e-01,1.839056636142783585e+00,2.280392688308860549e+00
8.603515625000000000e-01,8.026074915954596323e-01,-2.538095565818269117e-01,1.863873891065017663e+00,2.290063583416668713e+00
8.623046875000000000e-01,8.110964880098863183e-01,-2.418881785760794434e-01,1.889028784571319175e+00,2.299726639949442042e+00
8.642578125000000000e-01,8.196295766121886039e-01,-2.300057556595442032e-01,1.914514828904312349e+00,2.309378035607326574e+00
8.662109375000000000e-01,8.282028590948649072e-01,-2.181674074476152025e-01,1.940323523195055966e+00,2.319013402385178058e+00
8.681640625000000000e-01,8.368117663551813967e-01,-2.063790134035295432e-01,1.966443940719319938e+00,2.328627716949225768e+00
8.701171875000000000e-01,8.454509203781250815e-01,-1.946473714958322776e-01,1.992862215318307761e+00,2.338215164061929752e+00
8.720703125000000000e-01,8.541139613158572619e-01,-1.829803964578162190e-01,2.019560898775672797e+00,2.347768965615060210e+00
8.740234375000000000e-01,8.627933300516752446e-01,-1.713873683795053005e-01,2.046518152975679072e+00,2.357281165832476599e+00
8.759765625000000000e-01,8.714799939337545265e-01,-1.598792450468431714e-01,2.073706730817042043e+00,2.366742360791079136e+00
8.779296875000000000e-01,8.801631003058479896e-01,-1.484690545211882207e-01,2.101092688201556147e+00,2.376141357657130637e+00
8.798828125000000000e-01,8.888295391015810232e-01,-1.371723877014679738e-01,2.128633756475723615e+00,2.385464746156767735e+00
8.818359375000000000e-01,8.974633925020275571e-01,-1.260080134551120612e-01,2.156277291901382842e+00,2.394696362273541990e+00
8.837890625000000000e-01,9.060452474427183045e-01,-1.149986403882579528e-01,2.183957709585978346e+00,2.403816623064559455e+00
8.857421875000000000e-01,9.145513474001826237e-01,-1.041718471036720967e-01,2.211593310492219633e+00,2.412801713782717794e+00
8.876953125000000000e-01,9.229525669477131045e-01,-9.356119329708048604e-02,2.239082434748107531e+00,2.421622617759869200e+00
8.896484375000000000e-01,9.312132114536334493e-01,-8.320750108504541831e-02,2.266298942863794075e+00,2.430244001235093876e+00
8.916015625000000000e-01,9.392896851293625060e-01,-7.316024888908455315e-02,2.293087175811378220e+00,2.438623009152024679e+00
8.935546875000000000e-01,9.471291469405107577e-01,-6.347893471205530436e-02,2.319256825244607079e+00,2.446708105955853085e+00
8.955078125000000000e-01,9.546684032468029102e-01,-5.423412356458867656e-02,2.344578620409754066e+00,2.454438221883393556e+00
8.974609375000000000e-01,9.618334829868860902e-01,-4.550768072227069638e-02,2.368782459614128477e+00,2.461742648232659647e+00
8.994140625000000000e-01,9.685405987905553182e-01,-3.739141787624956220e-02,2.391560551026592485e+00,2.468542348071280923e+00
9.013671875000000000e-01,9.746994497266805446e-01,-2.998311644648971389e-02,2.412579032948343194e+00,2.474753538052322455e+00
9.033203125000000000e-01,9.802198906613603935e-01,-2.337883546529027218e-02,2.431501769086152898e+00,2.480294383822992721e+00
9.052734375000000000e-01,9.850225617739505335e-01,-1.766090509452910434e-02,2.448028429145754803e+00,2.485095170552349408e+00
9.072265625000000000e-01,9.890527867634953951e-01,-1.288243335762644451e-02,2.461944353133646679e+00,2.489111113097290939e+00
9.091796875000000000e-01,9.922948878259194583e-01,-9.051536117701002374e-03,2.473172048459558070e+00,2.492335120627447775e+00
9.111328125000000000e-01,9.947818825450596147e-01,-6.120905241591616773e-03,2.481806517261454736e+00,2.494806073388847967e+00
9.130859375000000000e-01,9.965951575595404233e-01,-3.988731573681743303e-03,2.488115327256189779e+00,2.496607956077936397e+00
9.150390625000000000e-01,9.978517895199463528e-01,-2.513560788407064213e-03,2.492495048443597927e+00,2.497857820583725186e+00
9.169921875000000000e-01,9.986829824785503629e-01,-1.539135196366670389e-03,2.495395931047577953e+00,2.498685560803138195e+00
9.189453125000000000e-01,9.992118511914679369e-01,-9.198575213001859057e-04,2.497243545767485973e+00,2.499212874681445928e+00
9.208984375000000000e-01,9.995385971579383577e-01,-5.376757207694558838e-04,2.498385832885490210e+00,2.499538982795100228e+00
9.228515625000000000e-01,9.997360896801302799e-01,-3.069350494866692532e-04,2.499076570375494022e+00,2.499736229471272608e+00
9.248046875000000000e-01,9.998532460597293614e-01,-1.702257152791456776e-04,2.499486446101641945e+00,2.499853294936501769e+00
9.267578125000000000e-01,9.999213938173558969e-01,-9.082493128928768075e-05,2.499724905069270697e+00,2.499921410223978402e+00
9.287109375000000000e-01,9.999601315909277810e-01,-4.578003605735086334e-05,2.499860468450616491e+00,2.499960136836151925e+00
9.306640625000000000e-01,9.999815358943358046e-01,-2.095912220694443759e-05,2.499935377767223077e+00,2.499981537470850945e+00
9.326171875000000000e-01,9.999929245846366221e-01,-7.806005824820902241e-06,2.499975236560531666e+00,2.499992925018414969e+00
9.345703125000000000e-01,9.999986522314818771e-01,-1.234307939347752216e-06,2.499995282915571604e+00,2.499998652334288973e+00
9.365234375000000000e-01,1.000001266975007574e+00,1.728667463627304861e-06,2.500004434433082956e+00,2.500001266992464277e+00
9.384765625000000000e-01,1.000002234993525363e+00,2.790702159601011505e-06,2.500007822486217446e+00,2.500002234993514705e+00
9.404296875000000000e-01,1.000002382208091234e+00,2.911804128583592525e-06,2.500008337736709496e+00,2.500002382206567120e+00
9.423828125000000000e-01,1.000002160588481459e+00,2.615767892379429685e-06,2.500007562067199096e+00,2.500002160587905919e+00
9.443359375000000000e-01,1.000001807654857577e+00,2.176634247106524005e-06,2.500006326797742595e+00,2.500001807654962160e+00
9.462890625000000000e-01,1.000001440732357860e+00,1.728767495426242021e-06,2.500005042567174485e+00,2.500001440732709579e+00
9.482421875000000000e-01,1.000001111685690613e+00,1.330696190287361401e-06,2.500003890902399384e+00,2.500001111686051658e+00
9.501953125000000000e-01,1.000000838164238903e+00,1.001495366822243879e-06,2.500002933576324970e+00,2.500000838164524009e+00
9.521484375000000000e-01,1.000000621073383389e+00,7.410846824536076429e-07,2.500002173757699175e+00,2.500000621073580565e+00
9.541015625000000000e-01,1.000000454053292298e+00,5.412055618376144220e-07,2.500001589187021089e+00,2.500000454053437515e+00
9.560546875000000000e-01,1.000000328399242688e+00,3.910912096720938380e-07,2.500001149397648170e+00,2.500000328399357041e+00
9.580078125000000000e-01,1.000000235445063890e+00,2.801900624166024443e-07,2.500000824057897475e+00,2.500000235445143382e+00
9.599609375000000000e-01,1.000000167577479004e+00,1.993044010351771935e-07,2.500000586521288426e+00,2.500000167577542953e+00
9.619140625000000000e-01,1.000000118543653116e+00,1.409150105044085682e-07,2.500000414902869394e+00,2.500000118543712624e+00
9.638671875000000000e-01,1.000000083419818608e+00,9.911908750467701364e-08,2.500000291969437960e+00,2.500000083419879449e+00
9.658203125000000000e-01,1.000000058438907269e+00,6.941037690778275729e-08,2.500000204536251491e+00,2.500000058438977657e+00
9.677734375000000000e-01,1.000000040778566746e+00,4.841820635122299575e-08,2.500000142725050001e+00,2.500000040778630250e+00
9.697265625000000000e-01,1.000000028357582504e+00,3.366016329129108427e-08,2.500000099251602936e+00,2.500000028357645565e+00
9.716796875000000000e-01,1.000000019660282735e+00,2.333019165315512511e-08,2.500000068811048859e+00,2.500000019660341355e+00
9.736328125000000000e-01,1.000000013593865145e+00,1.612717178334383287e-08,2.500000047578582851e+00,2.500000013593919768e+00
9.755859375000000000e-01,1.000000009376875054e+00,1.112129207859046927e-08,2.500000032819130524e+00,2.500000009376942778e+00
9.775390625000000000e-01,1.000000006454339729e+00,7.652549122137137555e-09,2.500000022590245230e+00,2.500000006454395685e+00
9.794921875000000000e-01,1.000000004434413281e+00,5.255119001671753976e-09,2.500000015520493335e+00,2.500000004434459910e+00
9.814453125000000000e-01,1.000000003041823460e+00,3.601814041981556858e-09,2.500000010646440618e+00,2.500000003041881858e+00
9.833984375000000000e-01,1.000000002084052708e+00,2.463763012466922400e-09,2.500000007294242543e+00,2.500000002084110662e+00
9.853515625000000000e-01,1.000000001426995411e+00,1.681410687095795401e-09,2.500000004994532343e+00,2.500000001427043816e+00
9.873046875000000000e-01,1.000000000977605996e+00,1.143817399380694512e-09,2.500000003421663841e+00,2.500000000977648629e+00
9.892578125000000000e-01,1.000000000671603662e+00,7.739647827059517780e-10,2.500000002350657002e+00,2.500000000671647626e+00
9.912109375000000000e-01,1.000000000464827066e+00,5.183649341429710075e-10,2.500000001626942581e+00,2.500000000464874805e+00
9.931640625000000000e-01,1.000000000327199601e+00,3.397291146547562792e-10,2.500000001145251893e+00,2.500000000327252891e+00
9.951171875000000000e-01,1.000000000238570053e+00,2.117812739486386399e-10,2.500000000835043590e+00,2.500000000238618458e+00
9.970703125000000000e-01,1.000000000185889970e+00,1.155535228769412085e-10,2.500000000650651089e+00,2.500000000185925941e+00
9.990234375000000000e-01,1.000000000161366920e+00,3.667950742543680832e-11,2.500000000564822855e+00,2.500000000161405556e+00


==> figures/data/higr_igr_comparison/nc512_higr_t_0.250000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,7.502104433301879371e-01,5.793307596484433171e-03,1.671984490050790528e+00,2.228670522357121264e+00
2.929687500000000000e-03,7.501815043670743144e-01,1.737921106170682226e-02,1.671995392316961260e+00,2.228636791639624359e+00
4.882812500000000000e-03,7.501235488818918107e-01,2.896296998030175110e-02,1.672016846622086383e+00,2.228569183280372901e+00
6.835937500000000000e-03,7.500364130075050095e-01,4.054312563010342013e-02,1.672048166381375323e+00,2.228467449152170321e+00
8.789062500000000000e-03,7.499198497181477352e-01,5.211817465379342540e-02,1.672088303571358736e+00,2.228331199670503082e+00
1.074218750000000000e-02,7.497735168883792323e-01,6.368654949635071949e-02,1.672135835236541190e+00,2.228159925219547866e+00
1.269531250000000000e-02,7.495969716497490332e-01,7.524659663540968213e-02,1.672188939167123412e+00,2.227952986003268521e+00
1.464843750000000000e-02,7.493896574424543378e-01,8.679655234643206263e-02,1.672245359315393864e+00,2.227709611714769444e+00
1.660156250000000000e-02,7.491508912804620834e-01,9.833451469026223413e-02,1.672302358894099505e+00,2.227428886259658292e+00
1.855468750000000000e-02,7.488798463279939810e-01,1.098584109330013325e-01,1.672356659261669876e+00,2.227109729971551211e+00
2.050781250000000000e-02,7.485755312760504765e-01,1.213659588511997178e-01,1.672404362867352390e+00,2.226750873133087616e+00
2.246093750000000000e-02,7.482367643142258107e-01,1.328546203453142560e-01,1.672440856487499516e+00,2.226350823021553627e+00
2.441406250000000000e-02,7.478621408878067811e-01,1.443215451717321796e-01,1.672460690613208900e+00,2.225907822274268533e+00
2.636718750000000000e-02,7.474499932698552840e-01,1.557635021540961506e-01,1.672457428899014165e+00,2.225419797477134587e+00
2.832031250000000000e-02,7.469983399301673987e-01,1.671767945044488335e-01,1.672423460068620749e+00,2.224884295338608986e+00
3.027343750000000000e-02,7.465048219964406373e-01,1.785571550918159389e-01,1.672349762490425995e+00,2.224298403349417974e+00
3.222656250000000000e-02,7.459666235783131150e-01,1.898996165363469046e-01,1.672225609383096945e+00,2.223658650875856679e+00
3.417968750000000000e-02,7.453803720411066314e-01,2.011983499931861152e-01,1.672038200090379512e+00,2.222960885863525693e+00
3.613281250000000000e-02,7.447420137181581801e-01,2.124464655275950797e-01,1.671772200513171214e+00,2.222200121551217045e+00
3.808593750000000000e-02,7.440466601544120095e-01,2.236357663587582034e-01,1.671409174191312852e+00,2.221370347139372203e+00
4.003906250000000000e-02,7.432884001524715512e-01,2.347564494712315042e-01,1.670926885957999541e+00,2.220464296593277265e+00
4.199218750000000000e-02,7.424600742324521940e-01,2.457967470550841971e-01,1.670298464713159348e+00,2.219473171435885739e+00
4.394531250000000000e-02,7.415530115986714854e-01,2.567425083890764181e-01,1.669491424250276523e+00,2.218386317674996278e+00
4.589843750000000000e-02,7.405567368024106312e-01,2.675767323256175168e-01,1.668466566637485826e+00,2.217190865694803392e+00
4.785156250000000000e-02,7.394586660311022186e-01,2.782790795097059289e-01,1.667176838873369427e+00,2.215871357436149491e+00
4.980468750000000000e-02,7.382438337371974857e-01,2.888254244916581004e-01,1.665566289264419630e+00,2.214409410283749047e+00
5.175781250000000000e-02,7.368947211499126126e-01,2.991875541088758195e-01,1.663569382651666873e+00,2.212783503973942967e+00
5.371093750000000000e-02,7.353912988492486980e-01,3.093331798829917489e-01,1.661111082489025836e+00,2.210969024897044388e+00
5.566406250000000000e-02,7.337114400490081234e-01,3.192265004039824272e-01,1.658108271125223299e+00,2.208938753846982905e+00
5.761718750000000000e-02,7.318318928251954514e-01,3.288296007216673922e-01,1.654473196618297948e+00,2.206664018558655460e+00
5.957031250000000000e-02,7.297299865425617149e-01,3.381049631709588388e-01,1.650119589834550204e+00,2.204116714609279271e+00
6.152343750000000000e-02,7.273861461066899459e-01,3.470192217444445504e-01,1.644971729944745498e+00,2.201272278172333063e+00
6.347656250000000000e-02,7.247870598950953980e-01,3.555479608223515164e-01,1.638975914890917540e+00,2.198113431692554354e+00
6.542968750000000000e-02,7.219290030355189902e-01,3.636808455288658704e-01,1.632112552088515134e+00,2.194634131841562752e+00
6.738281250000000000e-02,7.188204620267046874e-01,3.714258213247088602e-01,1.624405800904155761e+00,2.190842743455353236e+00
6.933593750000000000e-02,7.154830481906504502e-01,3.788108410291398664e-01,1.615927118966329568e+00,2.186763269561771139e+00
7.128906250000000000e-02,7.119499500250231483e-01,3.858819149537001114e-01,1.606789989484076253e+00,2.182433734782737389e+00
7.324218750000000000e-02,7.082619143962767261e-01,3.926973517655464874e-01,1.597135742366680988e+00,2.177901631550972716e+00
7.519531250000000000e-02,7.044617016085779060e-01,3.993195086286413509e-01,1.587113803707833615e+00,2.173217441090271596e+00
7.714843750000000000e-02,7.005886198894959449e-01,4.058064402364735535e-01,1.576862101413697204e+00,2.168428073520518140e+00
7.910156250000000000e-02,6.966746849895705251e-01,4.122058442868863914e-01,1.566493184179362341e+00,2.163572101228643962e+00
8.105468750000000000e-02,6.927431775435027861e-01,4.185525914226186361e-01,1.556088874330377125e+00,2.158677812379823369e+00
8.300781250000000000e-02,6.888093519137761245e-01,4.248695727698728053e-01,1.545702627798178241e+00,2.153763889831959766e+00
8.496093750000000000e-02,6.848823615509445073e-01,4.311704923304541248e-01,1.535366287009452213e+00,2.148841635929826133e+00
8.691406250000000000e-02,6.809673807008282953e-01,4.374630406788426185e-01,1.525097582445330335e+00,2.143917503305200256e+00
8.886718750000000000e-02,6.770672743027975615e-01,4.437514243456129881e-01,1.514906054696061322e+00,2.138995116046119360e+00
9.082031250000000000e-02,6.731836438066202133e-01,4.500379554604347354e-01,1.504796767396493262e+00,2.134076545450113827e+00
9.277343750000000000e-02,6.693173844341160361e-01,4.563238942974603418e-01,1.494772285122384581e+00,2.129162991975589225e+00
9.472656250000000000e-02,6.654689680156005149e-01,4.626098713913413540e-01,1.484833675940375963e+00,2.124255131337863478e+00
9.667968750000000000e-02,6.616386049602582808e-01,4.688961273460087176e-01,1.474981085049119400e+00,2.119353313035861941e+00
9.863281250000000000e-02,6.578263536014573587e-01,4.751826759823311597e-01,1.465214122397818564e+00,2.114457695378473279e+00
1.005859375000000000e-01,6.540321949593381756e-01,4.814694171937947687e-01,1.455532128083940613e+00,2.109568338708923019e+00
1.025390625000000000e-01,6.502560778284349752e-01,4.877562052525724612e-01,1.445934332487426976e+00,2.104685262142206081e+00
1.044921875000000000e-01,6.464979415691860520e-01,4.940428829279924217e-01,1.436419937111934608e+00,2.099808472503606804e+00
1.064453125000000000e-01,6.427577259120358377e-01,5.003292955888617444e-01,1.426988149205231426e+00,2.094937976925502987e+00
1.083984375000000000e-01,6.390353748551353963e-01,5.066152963303510726e-01,1.417638195391824230e+00,2.090073787969952246e+00
1.103515625000000000e-01,6.353308381817878159e-01,5.129007476154114897e-01,1.408369326882208838e+00,2.085215925726451758e+00
1.123046875000000000e-01,6.316440718114673114e-01,5.191855212410391163e-01,1.399180820561412908e+00,2.080364418411770444e+00
1.142578125000000000e-01,6.279750374208393771e-01,5.254694972233097117e-01,1.390071977487227217e+00,2.075519302013403067e+00
1.162109375000000000e-01,6.243237016857381416e-01,5.317525621048795337e-01,1.381042120035969489e+00,2.070680619419695834e+00
1.181640625000000000e-01,6.206900354521320828e-01,5.380346071558699261e-01,1.372090588790626509e+00,2.065848419434927585e+00
1.201171875000000000e-01,6.170740130113570032e-01,5.443155267402604025e-01,1.363216739795705124e+00,2.061022755911427584e+00
1.220703125000000000e-01,6.134756115284467626e-01,5.505952169185908129e-01,1.354419942351176021e+00,2.056203687067423402e+00
1.240234375000000000e-01,6.098948106129221669e-01,5.568735742623469598e-01,1.345699577305180972e+00,2.051391274981227308e+00
1.259765625000000000e-01,6.063315920114716873e-01,5.631504948410936962e-01,1.337055035770086775e+00,2.046585585238541505e+00
1.279296875000000000e-01,6.027859394057246689e-01,5.694258733510092485e-01,1.328485718200331345e+00,2.041786686714036403e+00
1.298828125000000000e-01,5.992578382997979514e-01,5.756996023562751530e-01,1.319991033775876899e+00,2.036994651469737683e+00
1.318359375000000000e-01,5.957472759822148856e-01,5.819715716141743433e-01,1.311570400034627770e+00,2.032209554752182790e+00
1.337890625000000000e-01,5.922542415482507927e-01,5.882416674563892833e-01,1.303223242702054696e+00,2.027431475071672207e+00
1.357421875000000000e-01,5.887787259717329746e-01,5.945097722031426057e-01,1.294948995676623804e+00,2.022660494350502880e+00
1.376953125000000000e-01,5.853207222184255709e-01,6.007757635910780936e-01,1.286747101140482741e+00,2.017896698131050659e+00
1.396484375000000000e-01,5.818802253956038006e-01,6.070395141989338716e-01,1.278617009773306723e+00,2.013140175837624835e+00
1.416015625000000000e-01,5.784572329343518060e-01,6.133008908571427886e-01,1.270558181053736746e+00,2.008391021088573591e+00
1.435546875000000000e-01,5.750517448027423484e-01,6.195597540289128347e-01,1.262570083638120400e+00,2.003649332057190424e+00
1.455078125000000000e-01,5.716637637494792479e-01,6.258159571512382779e-01,1.254652195810802118e+00,1.998915211881929110e+00
1.474609375000000000e-01,5.682932955787988183e-01,6.320693459246942147e-01,1.246804006003928489e+00,1.994188769128135474e+00
1.494140625000000000e-01,5.649403494585314434e-01,6.383197575407533186e-01,1.239025013387927920e+00,1.989470118305137092e+00
1.513671875000000000e-01,5.616049382642366306e-01,6.445670198347661639e-01,1.231314728536500258e+00,1.984759380443956500e+00
1.533203125000000000e-01,5.582870789633078701e-01,6.508109503517705008e-01,1.223672674172471275e+00,1.980056683742518420e+00
1.552734375000000000e-01,5.549867930439912334e-01,6.570513553108516813e-01,1.216098386003315213e+00,1.975362164286813105e+00
1.572265625000000000e-01,5.517041069953629862e-01,6.632880284519012681e-01,1.208591413657627678e+00,1.970675966858285832e+00
1.591796875000000000e-01,5.484390528455440617e-01,6.695207497462514201e-01,1.201151321736477762e+00,1.965998245839735814e+00
1.611328125000000000e-01,5.451916687668754147e-01,6.757492839496830328e-01,1.193777690996557617e+00,1.961329166234319077e+00
1.630859375000000000e-01,5.419619997584299576e-01,6.819733789727031592e-01,1.186470119685456126e+00,1.956668904815041188e+00
1.650390625000000000e-01,5.387500984182242991e-01,6.881927640385128164e-01,1.179228225053416956e+00,1.952017651425465017e+00
1.669921875000000000e-01,5.355560258198854839e-01,6.944071475936995919e-01,1.172051645070677495e+00,1.947375610456184791e+00
1.689453125000000000e-01,5.323798525114312730e-01,7.006162149299628439e-01,1.164940040385331832e+00,1.942743002526547746e+00
1.708984375000000000e-01,5.292216596573571241e-01,7.068196254670491285e-01,1.157893096563706870e+00,1.938120066406953557e+00
1.728515625000000000e-01,5.260815403495910925e-01,7.130170096369407018e-01,1.150910526663893707e+00,1.933507061224256862e+00
1.748046875000000000e-01,5.229596011183066384e-01,7.192079652967636738e-01,1.143992074203924680e+00,1.928904269001843641e+00
1.767578125000000000e-01,5.198559636803212758e-01,7.253920535822597770e-01,1.137137516599437292e+00,1.924311997597043300e+00
1.787109375000000000e-01,5.167707669712480190e-01,7.315687940940628353e-01,1.130346669162503925e+00,1.919730584112604888e+00
1.806640625000000000e-01,5.137041695182424927e-01,7.377376592842798120e-01,1.123619389774465516e+00,1.915160398876480041e+00
1.826171875000000000e-01,5.106563522236933217e-01,7.438980678795502621e-01,1.116955584372514521e+00,1.910601850106570909e+00
1.845703125000000000e-01,5.076275216473591367e-01,7.500493771368864637e-01,1.110355213423835474e+00,1.906055389405437506e+00
1.865234375000000000e-01,5.046179138964494992e-01,7.561908736775330153e-01,1.103818299604797382e+00,1.901521518266265254e+00
1.884765625000000000e-01,5.016277992613273895e-01,7.623217625784792784e-01,1.097344936958564388e+00,1.897000795817898711e+00
1.904296875000000000e-01,4.986574877708620512e-01,7.684411543164961778e-01,1.090935301876624353e+00,1.892493848096985953e+00
1.923828125000000000e-01,4.957073358884275249e-01,7.745480490497630433e-01,1.084589666342668623e+00,1.888001379212947306e+00
1.943359375000000000e-01,4.927777546303525602e-01,7.806413175795142712e-01,1.078308413997398407e+00,1.883524184872152452e+00
1.962890625000000000e-01,4.898692194674862943e-01,7.867196781484047108e-01,1.072092059738400049e+00,1.879063168858638111e+00
1.982421875000000000e-01,4.869822824727969568e-01,7.927816679903213481e-01,1.065941273770471209e+00,1.874619363238819947e+00
2.001953125000000000e-01,4.841175873103620297e-01,7.988256082312407136e-01,1.059856911281709113e+00,1.870193953278439292e+00
2.021484375000000000e-01,4.812758878319616240e-01,8.048495603314944624e-01,1.053840049255073019e+00,1.865788308346019386e+00
2.041015625000000000e-01,4.784580712667605429e-01,8.108512717306990414e-01,1.047892032352871095e+00,1.861404020445664775e+00
2.060546875000000000e-01,4.756651872684133364e-01,8.168281076778516336e-01,1.042014530353605917e+00,1.857042952493368482e+00
2.080078125000000000e-01,4.728984844337706384e-01,8.227769653688127294e-01,1.036209610297741168e+00,1.852707299046414402e+00
2.099609375000000000e-01,4.701594563375741109e-01,8.286941654424980763e-01,1.030479827327684506e+00,1.848399662934428145e+00
2.119140625000000000e-01,4.674498996405905826e-01,8.345753145901599890e-01,1.024828339190054560e+00,1.844123152133297694e+00
2.138671875000000000e-01,4.647719874114102923e-01,8.404151315279740908e-01,1.019259050476482464e+00,1.839881502256488277e+00
2.158203125000000000e-01,4.621283614101160397e-01,8.462072269624238974e-01,1.013776793822875888e+00,1.835679231151255530e+00
2.177734375000000000e-01,4.595222476119925070e-01,8.519438266696230944e-01,1.008387556262506424e+00,1.831521833126675380e+00
2.197265625000000000e-01,4.569575994952471687e-01,8.576154258904369332e-01,1.003098759333286960e+00,1.827416020987559842e+00
2.216796875000000000e-01,4.544392731985559819e-01,8.632103638146870761e-01,9.979196006382219375e-01,1.823370023699325548e+00
2.236328125000000000e-01,4.519732369146746143e-01,8.687143105798429410e-01,9.928614610811847818e-01,1.819393945094450071e+00
2.255859375000000000e-01,4.495668127517582491e-01,8.741096685783037445e-01,9.879383738780851409e-01,1.815500182763200909e+00
2.275390625000000000e-01,4.472289411280203075e-01,8.793749090226362641e-01,9.831675355172675435e-01,1.811703893350082195e+00
2.294921875000000000e-01,4.449704433152471550e-01,8.844838993395871540e-01,9.785698107432961868e-01,1.808023466902471510e+00
2.314453125000000000e-01,4.428042344533725805e-01,8.894053336365320694e-01,9.741701383447827212e-01,1.804480933836384748e+00
2.333984375000000000e-01,4.407454056196326020e-01,8.941024616565151906e-01,9.699976787539128509e-01,1.801102169685755872e+00
2.353515625000000000e-01,4.388110519255119524e-01,8.985334157479423212e-01,9.660854628727835181e-01,1.797916687624344423e+00
2.373046875000000000e-01,4.370196870017473145e-01,9.026525297519167879e-01,9.624692287963143578e-01,1.794956736562840049e+00
2.392578125000000000e-01,4.353900833584521957e-01,9.064130536149909156e-01,9.591851293230138076e-01,1.792255405521802736e+00
2.412109375000000000e-01,4.339394613952665125e-01,9.097714736353592624e-01,9.562661548160151792e-01,1.789843561610663825e+00
2.431640625000000000e-01,4.326811548977905764e-01,9.126931546110894633e-01,9.537375207602319938e-01,1.787745799389982126e+00
2.451171875000000000e-01,4.316221661902446827e-01,9.151583203286512980e-01,9.516118386882816971e-01,1.785976100146553058e+00
2.470703125000000000e-01,4.307612200731474328e-01,9.171668900966418736e-01,9.498852842863942936e-01,1.784534293579627784e+00
2.490234375000000000e-01,4.300878456188698684e-01,9.187408535428260858e-01,9.485358173853593033e-01,1.783404316331077766e+00
2.509765625000000000e-01,4.295827148773913029e-01,9.199235841573077943e-01,9.475239034478357691e-01,1.782554724640590393e+00
2.529296875000000000e-01,4.292192461957837213e-01,9.207760588809873470e-01,9.467957410198394319e-01,1.781941471872542593e+00
2.548828125000000000e-01,4.289663971413294474e-01,9.213701954579673892e-01,9.462888403800179260e-01,1.781512764496028911e+00
2.568359375000000000e-01,4.287922870506253870e-01,9.217802123687171001e-01,9.459392352335717069e-01,1.781215308526187258e+00
2.587890625000000000e-01,4.286677778681479145e-01,9.220741068684603636e-01,9.456885905044500884e-01,1.781000415054778907e+00
2.607421875000000000e-01,4.285689923376184707e-01,9.223076680450548182e-01,9.454891772627822544e-01,1.780828237328465402e+00
2.626953125000000000e-01,4.284782783805228812e-01,9.225221716339300215e-01,9.453057498006921522e-01,1.780669354640300073e+00
2.646484375000000000e-01,4.283838939708910498e-01,9.227450973935839018e-01,9.451148836587004443e-01,1.780504209749572908e+00
2.666015625000000000e-01,4.282790459484596690e-01,9.229923703946837366e-01,9.449030398363715832e-01,1.780321482836756175e+00
2.685546875000000000e-01,4.281607452794386481e-01,9.232710339311799297e-01,9.446642728968319691e-01,1.780116176576530762e+00
2.705078125000000000e-01,4.280287226634005293e-01,9.235817798785864730e-01,9.443980640651594705e-01,1.779887812151348392e+00
2.724609375000000000e-01,4.278845625569908662e-01,9.239209673023472957e-01,9.441075916122909639e-01,1.779638992754655868e+00
2.744140625000000000e-01,4.277310504292319848e-01,9.242821424305687206e-01,9.437984271289223681e-01,1.779374322646538831e+00
2.763671875000000000e-01,4.275716841111107946e-01,9.246571759045913996e-01,9.434775592961284207e-01,1.779099597949306499e+00
2.783203125000000000e-01,4.274103355730879961e-01,9.250370500212180547e-01,9.431527181617647138e-01,1.778821246254553623e+00
2.802734375000000000e-01,4.272509712960573802e-01,9.254125107054632648e-01,9.428318169533538295e-01,1.778545862539417266e+00
2.822265625000000000e-01,4.270974072769089802e-01,9.257746404569885401e-01,9.425224634631692577e-01,1.778279800854517756e+00
2.841796875000000000e-01,4.269531043540533699e-01,9.261153388665978037e-01,9.422315525102962219e-01,1.778028831888860184e+00
2.861328125000000000e-01,4.268209643516758245e-01,9.264278026551708844e-01,9.419648604837553840e-01,1.777797800685484209e+00
2.880859375000000000e-01,4.267031803055296724e-01,9.267068802334921251e-01,9.417267479268709440e-01,1.777590373453487693e+00
2.900390625000000000e-01,4.266011459031214259e-01,9.269492879121616902e-01,9.415199803995943917e-01,1.777408883318355892e+00
2.919921875000000000e-01,4.265154182431232788e-01,9.271537008317695117e-01,9.413456555169282813e-01,1.777254265453355409e+00
2.939453125000000000e-01,4.264457704733055632e-01,9.273206325519218751e-01,9.412033089380754669e-01,1.777126143139453607e+00
2.958984375000000000e-01,4.263912999407279969e-01,9.274521834030652334e-01,9.410911307221319078e-01,1.777023007713792513e+00
2.978515625000000000e-01,4.263505833293464997e-01,9.275516776709707978e-01,9.410062749393999226e-01,1.776942477777662344e+00
2.998046875000000000e-01,4.263218546967421085e-01,9.276232462957773039e-01,9.409452145831642689e-01,1.776881597180320460e+00
3.017578125000000000e-01,4.263031796769760073e-01,9.276714180721559178e-01,9.409040885583621616e-01,1.776837126710741011e+00
3.037109375000000000e-01,4.262926131156314913e-01,9.277007495324167685e-01,9.408790154833521768e-01,1.776805807968782513e+00
3.056640625000000000e-01,4.262883193880625532e-01,9.277155423289104030e-01,9.408663330631793498e-01,1.776784564666256783e+00
3.076171875000000000e-01,4.262886600498461687e-01,9.277196373603767698e-01,9.408627723827307499e-01,1.776770649109738587e+00
3.095703125000000000e-01,4.262922399902877579e-01,9.277163063097134676e-01,9.408655495805199331e-01,1.776761719232762715e+00
3.115234375000000000e-01,4.262979257169893232e-01,9.277082086452095311e-01,9.408724020742257332e-01,1.776755869003469712e+00
3.134765625000000000e-01,4.263048352567565535e-01,9.276974152060811774e-01,9.408815683084803538e-01,1.776751611443596390e+00
3.154296875000000000e-01,4.263123110038816166e-01,9.276854717802075490e-01,9.408917335860802478e-01,1.776747833215590822e+00
3.173828125000000000e-01,4.263198920242475265e-01,9.276734639897655788e-01,9.409019748537548189e-01,1.776743748328529771e+00
3.193359375000000000e-01,4.263272826018169037e-01,9.276620909700902251e-01,9.409116980212370862e-01,1.776738845609324269e+00
3.212890625000000000e-01,4.263343182042156343e-01,9.276517450698287259e-01,9.409205701473095651e-01,1.776732831902205989e+00
3.232421875000000000e-01,4.263409295248394848e-01,9.276425960258389836e-01,9.409284477969930283e-01,1.776725572091037098e+00
3.251953125000000000e-01,4.263471131091514654e-01,9.276346597059688115e-01,9.409353185170631351e-01,1.776717040121568170e+00
3.271484375000000000e-01,4.263529092509583673e-01,9.276278498172357834e-01,9.409412567932842197e-01,1.776707282158447310e+00
3.291015625000000000e-01,4.263583832454408418e-01,9.276220217349244734e-01,9.409463866922682662e-01,1.776696385352498853e+00
3.310546875000000000e-01,4.263636110956255942e-01,9.276170058833093091e-01,9.409508533722995560e-01,1.776684454047693595e+00
3.330078125000000000e-01,4.263686727591216585e-01,9.276126234388351044e-01,9.409548096104003445e-01,1.776671598573944300e+00
3.349609375000000000e-01,4.263736509982383183e-01,9.276086888737320457e-01,9.409584134806467937e-01,1.776657933396461608e+00
3.369140625000000000e-01,4.263786206994912842e-01,9.276050347209925384e-01,9.409618070249672339e-01,1.776643559402190320e+00
3.388671875000000000e-01,4.263836405026991683e-01,9.276015308214478061e-01,9.409650994960285786e-01,1.776628550071126966e+00
3.408203125000000000e-01,4.263887644783225794e-01,9.275980564990757848e-01,9.409683904874688309e-01,1.776612971093475934e+00
3.427734375000000000e-01,4.263940337667209701e-01,9.275945193502251884e-01,9.409717530548389330e-01,1.776596866626491522e+00
3.447265625000000000e-01,4.263994721841004587e-01,9.275908643451185043e-01,9.409752246043170398e-01,1.776580252223090906e+00
3.466796875000000000e-01,4.264051075413420877e-01,9.275870221530815307e-01,9.409788487820400782e-01,1.776563150668596380e+00
3.486328125000000000e-01,4.264109679666338026e-01,9.275829149663947781e-01,9.409826672077126197e-01,1.776545586225224183e+00
3.505859375000000000e-01,4.264170820031139564e-01,9.275784519728920152e-01,9.409867181675241055e-01,1.776527585261874487e+00
3.525390625000000000e-01,4.264234849784657166e-01,9.275735077881720470e-01,9.409910469078606177e-01,1.776509187438428894e+00
3.544921875000000000e-01,4.264302263841676099e-01,9.275678948251360190e-01,9.409957165293596493e-01,1.776490458698956276e+00
3.564453125000000000e-01,4.264373856424825138e-01,9.275613102574884472e-01,9.410008333615011988e-01,1.776471518386998349e+00
3.583984375000000000e-01,4.264450780494551951e-01,9.275532969021654806e-01,9.410065492596333403e-01,1.776452550173949652e+00
3.603515625000000000e-01,4.264534965791139109e-01,9.275431060356577051e-01,9.410131298199874150e-01,1.776433872966307836e+00
3.623046875000000000e-01,4.264629590907452195e-01,9.275295253473685442e-01,9.410210246657472188e-01,1.776416021062591888e+00
3.642578125000000000e-01,4.264739589608462222e-01,9.275106640366607147e-01,9.410309309133922939e-01,1.776399830360607224e+00
3.662109375000000000e-01,4.264872763319787485e-01,9.274835415163731334e-01,9.410439559759593564e-01,1.776386626023497506e+00
3.681640625000000000e-01,4.265041452596654570e-01,9.274434597613452347e-01,9.410618581291249063e-01,1.776378503930326147e+00
3.701171875000000000e-01,4.265265046000215055e-01,9.273830456520310017e-01,9.410874013352651390e-01,1.776378752762742597e+00
3.720703125000000000e-01,4.265573996205377361e-01,9.272907305905553343e-01,9.411249282080202949e-01,1.776392529377508023e+00
3.740234375000000000e-01,4.266016277363660070e-01,9.271483306439528560e-01,9.411812916921549199e-01,1.776427945543680442e+00
3.759765625000000000e-01,4.266667385749403074e-01,9.269272833546745582e-01,9.412672945435561767e-01,1.776497755468589679e+00
3.779296875000000000e-01,4.267646030405228275e-01,9.265827575310436881e-01,9.413999612028921549e-01,1.776622017129470210e+00
3.798828125000000000e-01,4.269139017165872185e-01,9.260443573712637821e-01,9.416061768254440079e-01,1.776832343721685747e+00
3.818359375000000000e-01,4.271439933896936658e-01,9.252017415437262526e-01,9.419284305832711368e-01,1.777178619457745024e+00
3.837890625000000000e-01,4.275012629472703662e-01,9.238813312657884191e-01,9.424344435684056664e-01,1.777740144337772721e+00
3.857421875000000000e-01,4.280583995267054909e-01,9.218125786870444704e-01,9.432318831862638309e-01,1.778642932363248885e+00
3.876953125000000000e-01,4.289320921610126902e-01,9.185654672768487350e-01,9.444968129025824721e-01,1.780091571277414575e+00
3.896484375000000000e-01,4.303015444788332311e-01,9.134881191951542689e-01,9.465112934234072295e-01,1.782416244697965224e+00
3.916015625000000000e-01,4.324746624565546371e-01,9.054846017701611016e-01,9.497692930327117367e-01,1.786175841092026317e+00
3.935546875000000000e-01,4.358733591160322551e-01,8.931156581355612634e-01,9.550650266061662119e-01,1.792324770466395600e+00
3.955078125000000000e-01,4.414476921943578658e-01,8.732084398953720017e-01,9.640218074848819763e-01,1.802527090970075685e+00
3.974609375000000000e-01,4.499189034071275906e-01,8.440234862547244532e-01,9.791368065786905106e-01,1.820063939951592769e+00
3.994140625000000000e-01,4.654074938932701855e-01,7.926744534196610292e-01,1.008563722444609123e+00,1.852888789728856622e+00
4.013671875000000000e-01,4.864485367274375416e-01,7.304135155328274065e-01,1.051967181703179044e+00,1.895793728288758695e+00
4.033203125000000000e-01,5.326456575012314953e-01,6.023609920265361461e-01,1.230113744430455291e+00,2.128021663686435971e+00
4.052734375000000000e-01,6.438256287350592189e-01,3.909249552264639216e-01,1.563178569569511955e+00,2.351542154691006470e+00
4.072265625000000000e-01,7.363132039693942588e-01,2.460346020852982041e-01,1.780738666479913856e+00,2.388186201269482112e+00
4.091796875000000000e-01,7.867758979397488917e-01,1.919947921902886989e-01,1.887059802675877807e+00,2.380040798040031103e+00
4.111328125000000000e-01,8.138743934364243149e-01,1.603193888697795055e-01,1.978388074937316166e+00,2.417976122940978634e+00
4.130859375000000000e-01,8.361064421145165682e-01,1.390788279402854211e-01,2.048435122811878450e+00,2.440297849496046556e+00
4.150390625000000000e-01,8.470449230477138380e-01,1.271805273790763413e-01,2.085445317017652123e+00,2.453937014077827605e+00
4.169921875000000000e-01,8.540126870283808458e-01,1.195045499339021378e-01,2.110143704121152375e+00,2.463716891320748115e+00
4.189453125000000000e-01,8.576263657539422436e-01,1.152961193945714335e-01,2.125009148768930434e+00,2.471133043565023168e+00
4.208984375000000000e-01,8.584664441738916185e-01,1.122729444162556128e-01,2.131458798288466294e+00,2.476565317230894792e+00
4.228515625000000000e-01,8.573389118072910486e-01,1.104283909423101756e-01,2.132801593719695354e+00,2.481602298634393744e+00
4.248046875000000000e-01,8.546284788448161862e-01,1.095806695904373990e-01,2.130947248930203042e+00,2.487415461811712802e+00
4.267578125000000000e-01,8.497689860380398530e-01,1.087801733568490720e-01,2.124510733277742425e+00,2.494187310093745946e+00
4.287109375000000000e-01,8.427196914512562476e-01,1.082992153862281787e-01,2.114892552976701978e+00,2.503739455370893818e+00
4.306640625000000000e-01,8.332703523251213662e-01,1.081969056822925518e-01,2.102221438163105027e+00,2.517003111043405905e+00
4.326171875000000000e-01,8.204062364379876016e-01,1.079399346169828688e-01,2.085914230394184887e+00,2.536712727593015249e+00
4.345703125000000000e-01,8.035867593431953448e-01,1.077830067241145190e-01,2.066161318472254926e+00,2.565365332218212835e+00
4.365234375000000000e-01,7.828014999513419614e-01,1.078143184232567137e-01,2.044920824645390933e+00,2.606498851785717719e+00
4.384765625000000000e-01,7.562656495626115527e-01,1.076925945176842314e-01,2.027549199507187261e+00,2.675202465613142788e+00
4.404296875000000000e-01,7.254658781968312820e-01,1.076025769871478549e-01,2.016494773340024249e+00,2.773796808012962689e+00
4.423828125000000000e-01,6.920634057845221898e-01,1.076304407911241046e-01,2.039112863128726971e+00,2.940632761369565973e+00
4.443359375000000000e-01,6.552628297106629640e-01,1.075432504341795742e-01,2.134105585365754454e+00,3.251086817426256825e+00
4.462890625000000000e-01,6.215753389511298188e-01,1.074300201697193924e-01,2.256202698714287358e+00,3.624043124031878449e+00
4.482421875000000000e-01,5.980464692158056206e-01,1.073877540481917858e-01,2.310233085597541702e+00,3.857199782304022495e+00
4.501953125000000000e-01,5.827419410394609756e-01,1.073029101208501646e-01,2.287577490920543966e+00,3.919784229701727352e+00
4.521484375000000000e-01,5.715432483942082253e-01,1.071042280775782729e-01,2.248049499297366083e+00,3.927561613391322481e+00
4.541015625000000000e-01,5.632425190435412787e-01,1.068889650167576255e-01,2.223115544832583446e+00,3.941282620263970582e+00
4.560546875000000000e-01,5.574998745591710492e-01,1.066599616802826056e-01,2.208368621945976162e+00,3.955512039457071527e+00
4.580078125000000000e-01,5.536668925296871491e-01,1.063044296346284806e-01,2.196335636138960101e+00,3.961239642275137918e+00
4.599609375000000000e-01,5.511771005386236766e-01,1.058209005797048630e-01,2.185832119505764837e+00,3.960153749901575981e+00
4.619140625000000000e-01,5.496293820494531079e-01,1.052847960381829012e-01,2.177857136885397615e+00,3.956867878185750254e+00
4.638671875000000000e-01,5.486956700991113545e-01,1.046546625870983932e-01,2.172604242323459722e+00,3.954103410861655288e+00
4.658203125000000000e-01,5.481531601774038975e-01,1.038741870485066082e-01,2.169418312010802818e+00,3.952291485498038881e+00
4.677734375000000000e-01,5.478744588051518427e-01,1.030091835252395227e-01,2.167705913774420345e+00,3.951268690585800769e+00
4.697265625000000000e-01,5.477915681368819012e-01,1.020980686322158215e-01,2.166936579271600216e+00,3.950556399947889208e+00
4.716796875000000000e-01,5.478118016167952131e-01,1.010602482242456135e-01,2.166681762020938429e+00,3.950050559466987021e+00
4.736328125000000000e-01,5.479320087278344298e-01,9.982718204764197412e-02,2.166749726690029298e+00,3.949430756449540336e+00
4.755859375000000000e-01,5.481900807821346033e-01,9.830814789972548706e-02,2.167443194504009796e+00,3.948984633406293465e+00
4.775390625000000000e-01,5.486323916220254837e-01,9.622675773445843461e-02,2.168936057842117293e+00,3.948720556280406857e+00
4.794921875000000000e-01,5.494223959214254993e-01,9.317273459880645592e-02,2.171741705074869966e+00,3.948431861779103880e+00
4.814453125000000000e-01,5.505494924955556257e-01,8.873217659466595131e-02,2.176614079926618039e+00,3.949593563538534635e+00
4.833984375000000000e-01,5.524268871475450648e-01,8.255104289451413446e-02,2.183733777729740311e+00,3.949575090804697375e+00
4.853515625000000000e-01,5.545230201699167250e-01,7.443057570838725046e-02,2.193852890758146934e+00,3.953518261708248271e+00
4.873046875000000000e-01,5.573414466662314215e-01,6.471262041517363006e-02,2.203894850201114863e+00,3.952205362641096897e+00
4.892578125000000000e-01,5.597692448868651915e-01,5.392478281682186458e-02,2.216089423164169681e+00,3.957479929251429773e+00
4.912109375000000000e-01,5.614465165928834711e-01,4.311450227446469302e-02,2.221429947760784174e+00,3.955689556890220171e+00
4.931640625000000000e-01,5.637368114618630521e-01,3.240513365529475165e-02,2.229361559019023442e+00,3.954089081546885431e+00
4.951171875000000000e-01,5.595297423148863913e-01,2.268250046058935612e-02,2.233935486439250440e+00,3.992265968452036518e+00
4.970703125000000000e-01,5.653767042544172172e-01,1.330581070508421622e-02,2.249093817129791173e+00,3.977956204704044652e+00
4.990234375000000000e-01,5.519566000444662279e-01,4.173567490344725316e-03,2.397810221069806680e+00,4.344191941364441867e+00
5.009765625000000000e-01,5.519566000444990905e-01,-4.173567490168476543e-03,2.397810221068889192e+00,4.344191941362522513e+00
5.029296875000000000e-01,5.653767042543343946e-01,-1.330581070522502893e-02,2.249093817129486084e+00,3.977956204704085952e+00
5.048828125000000000e-01,5.595297423146345928e-01,-2.268250046090602295e-02,2.233935486439752260e+00,3.992265968454723257e+00
5.068359375000000000e-01,5.637368114620548987e-01,-3.240513365547247754e-02,2.229361559017636552e+00,3.954089081543073370e+00
5.087890625000000000e-01,5.614465165927982060e-01,-4.311450227436969262e-02,2.221429947760745094e+00,3.955689556890755298e+00
5.107421875000000000e-01,5.597692448868085702e-01,-5.392478281658973777e-02,2.216089423164217642e+00,3.957479929251928485e+00
5.126953125000000000e-01,5.573414466660500111e-01,-6.471262041488407002e-02,2.203894850200252442e+00,3.952205362640856201e+00
5.146484375000000000e-01,5.545230201697735062e-01,-7.443057570807534717e-02,2.193852890757507446e+00,3.953518261708139914e+00
5.166015625000000000e-01,5.524268871474835585e-01,-8.255104289431333675e-02,2.183733777730082259e+00,3.949575090805772959e+00
5.185546875000000000e-01,5.505494924957170522e-01,-8.873217659477926345e-02,2.176614079927252643e+00,3.949593563538517760e+00
5.205078125000000000e-01,5.494223959215709385e-01,-9.317273459921798784e-02,2.171741705075715068e+00,3.948431861779557295e+00
5.224609375000000000e-01,5.486323916221238495e-01,-9.622675773493896689e-02,2.168936057843055654e+00,3.948720556281362093e+00
5.244140625000000000e-01,5.481900807820094812e-01,-9.830814789996542014e-02,2.167443194503921866e+00,3.948984633407011557e+00
5.263671875000000000e-01,5.479320087280048490e-01,-9.982718204763678382e-02,2.166749726688447453e+00,3.949430756445423629e+00
5.283203125000000000e-01,5.478118016164963411e-01,-1.010602482241473171e-01,2.166681762021730684e+00,3.950050559470601019e+00
5.302734375000000000e-01,5.477915681369491807e-01,-1.020980686322283115e-01,2.166936579271172114e+00,3.950556399946620889e+00
5.322265625000000000e-01,5.478744588051678299e-01,-1.030091835253004046e-01,2.167705913774359061e+00,3.951268690585566734e+00
5.341796875000000000e-01,5.481531601772979823e-01,-1.038741870484610891e-01,2.169418312012036054e+00,3.952291485501057799e+00
5.361328125000000000e-01,5.486956700992460245e-01,-1.046546625869370778e-01,2.172604242322611956e+00,3.954103410859155954e+00
5.380859375000000000e-01,5.496293820494613236e-01,-1.052847960380363102e-01,2.177857136884745692e+00,3.956867878184520126e+00
5.400390625000000000e-01,5.511771005384467070e-01,-1.058209005796422325e-01,2.185832119506131654e+00,3.960153749903521092e+00
5.419921875000000000e-01,5.536668925297822952e-01,-1.063044296346250389e-01,2.196335636138468050e+00,3.961239642273567618e+00
5.439453125000000000e-01,5.574998745591257521e-01,-1.066599616802677147e-01,2.208368621946614319e+00,3.955512039458540130e+00
5.458984375000000000e-01,5.632425190437322371e-01,-1.068889650168058925e-01,2.223115544833250468e+00,3.941282620263811598e+00
5.478515625000000000e-01,5.715432483942404218e-01,-1.071042280776991623e-01,2.248049499297627651e+00,3.927561613391545858e+00
5.498046875000000000e-01,5.827419410395890953e-01,-1.073029101209469482e-01,2.287577490920090106e+00,3.919784229700074452e+00
5.517578125000000000e-01,5.980464692156418627e-01,-1.073877540481036341e-01,2.310233085597997782e+00,3.857199782305851699e+00
5.537109375000000000e-01,6.215753389510665361e-01,-1.074300201695402857e-01,2.256202698714041333e+00,3.624043124031871344e+00
5.556640625000000000e-01,6.552628297106077859e-01,-1.075432504341147094e-01,2.134105585364681978e+00,3.251086817424901465e+00
5.576171875000000000e-01,6.920634057844354814e-01,-1.076304407912972161e-01,2.039112863128224262e+00,2.940632761369190273e+00
5.595703125000000000e-01,7.254658781969119952e-01,-1.076025769873946158e-01,2.016494773340229418e+00,2.773796808012909842e+00
5.615234375000000000e-01,7.562656495627553266e-01,-1.076925945176792909e-01,2.027549199508122513e+00,2.675202465613870206e+00
5.634765625000000000e-01,7.828014999513333017e-01,-1.078143184230057061e-01,2.044920824646279556e+00,2.606498851786908766e+00
5.654296875000000000e-01,8.035867593431021971e-01,-1.077830067239299028e-01,2.066161318471768205e+00,2.565365332217925065e+00
5.673828125000000000e-01,8.204062364380095840e-01,-1.079399346169869767e-01,2.085914230392813984e+00,2.536712727591275751e+00
5.693359375000000000e-01,8.332703523252675826e-01,-1.081969056823805925e-01,2.102221438163274225e+00,2.517003111043156771e+00
5.712890625000000000e-01,8.427196914511548842e-01,-1.082992153862938345e-01,2.114892552978024032e+00,2.503739455372757217e+00
5.732421875000000000e-01,8.497689860383905724e-01,-1.087801733568587170e-01,2.124510733277497287e+00,2.494187310092424337e+00
5.751953125000000000e-01,8.546284788445640546e-01,-1.095806695902761668e-01,2.130947248929895732e+00,2.487415461812106710e+00
5.771484375000000000e-01,8.573389118071192971e-01,-1.104283909420760018e-01,2.132801593718913757e+00,2.481602298634006498e+00
5.791015625000000000e-01,8.584664441735374574e-01,-1.122729444161939816e-01,2.131458798287621192e+00,2.476565317230941865e+00
5.810546875000000000e-01,8.576263657539590080e-01,-1.152961193948031648e-01,2.125009148768912226e+00,2.471133043564926801e+00
5.830078125000000000e-01,8.540126870283215599e-01,-1.195045499340661177e-01,2.110143704121338004e+00,2.463716891321117153e+00
5.849609375000000000e-01,8.470449230481186254e-01,-1.271805273790806989e-01,2.085445317017912359e+00,2.453937014076958079e+00
5.869140625000000000e-01,8.361064421139123848e-01,-1.390788279402067340e-01,2.048435122813077047e+00,2.440297849499261762e+00
5.888671875000000000e-01,8.138743934368372068e-01,-1.603193888697605762e-01,1.978388074935766738e+00,2.417976122937844252e+00
5.908203125000000000e-01,7.867758979393018048e-01,-1.919947921902551979e-01,1.887059802675668863e+00,2.380040798041135108e+00
5.927734375000000000e-01,7.363132039695293729e-01,-2.460346020850512350e-01,1.780738666480732979e+00,2.388186201270211750e+00
5.947265625000000000e-01,6.438256287356249885e-01,-3.909249552261103156e-01,1.563178569570462306e+00,2.351542154690486885e+00
5.966796875000000000e-01,5.326456575012259442e-01,-6.023609920265825535e-01,1.230113744430162859e+00,2.128021663685882636e+00
5.986328125000000000e-01,4.864485367274022920e-01,-7.304135155330568896e-01,1.051967181703001408e+00,1.895793728288382551e+00
6.005859375000000000e-01,4.654074938932314387e-01,-7.926744534199150483e-01,1.008563722444699051e+00,1.852888789729028929e+00
6.025390625000000000e-01,4.499189034070785187e-01,-8.440234862549214068e-01,9.791368065785788222e-01,1.820063939951415799e+00
6.044921875000000000e-01,4.414476921943893961e-01,-8.732084398954059745e-01,9.640218074849538077e-01,1.802527090970052814e+00
6.064453125000000000e-01,4.358733591160974807e-01,-8.931156581354796620e-01,9.550650266063226423e-01,1.792324770466499295e+00
6.083984375000000000e-01,4.324746624565229958e-01,-9.054846017702757877e-01,9.497692930326652183e-01,1.786175841091975469e+00
6.103515625000000000e-01,4.303015444787636756e-01,-9.134881191953445612e-01,9.465112934232708941e-01,1.782416244697830221e+00
6.123046875000000000e-01,4.289320921610199067e-01,-9.185654672768487350e-01,9.444968129025959058e-01,1.780091571277409024e+00
6.142578125000000000e-01,4.280583995267283060e-01,-9.218125786869992844e-01,9.432318831863131248e-01,1.778642932363288187e+00
6.162109375000000000e-01,4.275012629472355608e-01,-9.238813312658726851e-01,9.424344435683396082e-01,1.777740144337719874e+00
6.181640625000000000e-01,4.271439933897479557e-01,-9.252017415435995762e-01,9.419284305833848236e-01,1.777178619457847830e+00
6.201171875000000000e-01,4.269139017166595496e-01,-9.260443573710920306e-01,9.416061768255992170e-01,1.776832343721834961e+00
6.220703125000000000e-01,4.267646030404343982e-01,-9.265827575312470810e-01,9.413999612027286190e-01,1.776622017129355413e+00
6.240234375000000000e-01,4.266667385748524888e-01,-9.269272833548772850e-01,9.412672945433913085e-01,1.776497755468469331e+00
6.259765625000000000e-01,4.266016277365120013e-01,-9.271483306436101302e-01,9.411812916924515715e-01,1.776427945543938680e+00
6.279296875000000000e-01,4.265573996206096785e-01,-9.272907305903874686e-01,9.411249282081650680e-01,1.776392529377631035e+00
6.298828125000000000e-01,4.265265045998515858e-01,-9.273830456524297938e-01,9.410874013349241896e-01,1.776378752762452384e+00
6.318359375000000000e-01,4.265041452596711746e-01,-9.274434597613344655e-01,9.410618581291307905e-01,1.776378503930320596e+00
6.337890625000000000e-01,4.264872763320008420e-01,-9.274835415163232843e-01,9.410439559759968819e-01,1.776386626023517268e+00
6.357421875000000000e-01,4.264739589608434467e-01,-9.275106640366681532e-01,9.410309309133799704e-01,1.776399830360585907e+00
6.376953125000000000e-01,4.264629590909213563e-01,-9.275295253469570955e-01,9.410210246660923872e-01,1.776416021062871664e+00
6.396484375000000000e-01,4.264534965790882648e-01,-9.275431060357172131e-01,9.410131298199313488e-01,1.776433872966253880e+00
6.416015625000000000e-01,4.264450780492925475e-01,-9.275532969025431784e-01,9.410065492593081560e-01,1.776452550173678535e+00
6.435546875000000000e-01,4.264373856424962250e-01,-9.275613102574525870e-01,9.410008333615332843e-01,1.776471518387035653e+00
6.455078125000000000e-01,4.264302263842552065e-01,-9.275678948249287403e-01,9.409957165295428361e-01,1.776490458699124808e+00
6.474609375000000000e-01,4.264234849784752646e-01,-9.275735077881501756e-01,9.409910469078870410e-01,1.776509187438461757e+00
6.494140625000000000e-01,4.264170820029999365e-01,-9.275784519731627986e-01,9.409867181672998404e-01,1.776527585261687303e+00
6.513671875000000000e-01,4.264109679665084029e-01,-9.275829149666942053e-01,9.409826672074603771e-01,1.776545586225003692e+00
6.533203125000000000e-01,4.264051075414192482e-01,-9.275870221529078918e-01,9.409788487821870717e-01,1.776563150668702962e+00
6.552734375000000000e-01,4.263994721842548907e-01,-9.275908643447642321e-01,9.409752246046150237e-01,1.776580252223319167e+00
6.572265625000000000e-01,4.263940337666399794e-01,-9.275945193504195885e-01,9.409717530546681807e-01,1.776596866626329874e+00
6.591796875000000000e-01,4.263887644782956565e-01,-9.275980564991406219e-01,9.409683904874093230e-01,1.776612971093415316e+00
6.611328125000000000e-01,4.263836405028267329e-01,-9.276015308211478239e-01,9.409650994962817094e-01,1.776628550071338797e+00
6.630859375000000000e-01,4.263786206994519823e-01,-9.276050347210804681e-01,9.409618070248934041e-01,1.776643559402139028e+00
6.650390625000000000e-01,4.263736509981381761e-01,-9.276086888739608627e-01,9.409584134804571676e-01,1.776657933396323052e+00
6.669921875000000000e-01,4.263686727590596526e-01,-9.276126234389743264e-01,9.409548096102883230e-01,1.776671598573873467e+00
6.689453125000000000e-01,4.263636110955744130e-01,-9.276170058834233290e-01,9.409508533722056312e-01,1.776684454047632311e+00
6.708984375000000000e-01,4.263583832454499456e-01,-9.276220217348980501e-01,9.409463866922891384e-01,1.776696385352525054e+00
6.728515625000000000e-01,4.263529092509961704e-01,-9.276278498171428577e-01,9.409412567933572724e-01,1.776707282158509038e+00
6.748046875000000000e-01,4.263471131092381183e-01,-9.276346597057628651e-01,9.409353185172317779e-01,1.776717040121706281e+00
6.767578125000000000e-01,4.263409295248699049e-01,-9.276425960257650427e-01,9.409284477970516480e-01,1.776725572091085947e+00
6.787109375000000000e-01,4.263343182041005042e-01,-9.276517450700957346e-01,9.409205701470815253e-01,1.776732831902019250e+00
6.806640625000000000e-01,4.263272826017742156e-01,-9.276620909701873696e-01,9.409116980211555958e-01,1.776738845609264095e+00
6.826171875000000000e-01,4.263198920242855516e-01,-9.276734639896744294e-01,9.409019748538347550e-01,1.776743748328605044e+00
6.845703125000000000e-01,4.263123110038887775e-01,-9.276854717801888972e-01,9.408917335860962350e-01,1.776747833215608585e+00
6.865234375000000000e-01,4.263048352567996302e-01,-9.276974152059791479e-01,9.408815683085636206e-01,1.776751611443663226e+00
6.884765625000000000e-01,4.262979257170120828e-01,-9.277082086451573506e-01,9.408724020742642580e-01,1.776755869003490362e+00
6.904296875000000000e-01,4.262922399902517867e-01,-9.277163063097993989e-01,9.408655495804396640e-01,1.776761719232681225e+00
6.923828125000000000e-01,4.262886600498407841e-01,-9.277196373603902035e-01,9.408627723827134304e-01,1.776770649109713496e+00
6.943359375000000000e-01,4.262883193881549793e-01,-9.277155423286936875e-01,9.408663330633617594e-01,1.776784564666407107e+00
6.962890625000000000e-01,4.262926131157455112e-01,-9.277007495321488717e-01,9.408790154835841024e-01,1.776805807968984796e+00
6.982421875000000000e-01,4.263031796770394011e-01,-9.276714180720063707e-01,9.409040885584949443e-01,1.776837126710862913e+00
7.001953125000000000e-01,4.263218546967403322e-01,-9.276232462957818559e-01,9.409452145831636027e-01,1.776881597180323791e+00
7.021484375000000000e-01,4.263505833292642322e-01,-9.275516776711663081e-01,9.410062749392322790e-01,1.776942477777513796e+00
7.041015625000000000e-01,4.263912999406907489e-01,-9.274521834031581591e-01,9.410911307220488631e-01,1.777023007713704583e+00
7.060546875000000000e-01,4.264457704732571020e-01,-9.273206325520430005e-01,9.412033089379683304e-01,1.777126143139340808e+00
7.080078125000000000e-01,4.265154182429718999e-01,-9.271537008321296680e-01,9.413456555166198614e-01,1.777254265453081628e+00
7.099609375000000000e-01,4.266011459030302766e-01,-9.269492879123780726e-01,9.415199803994120931e-01,1.777408883318199351e+00
7.119140625000000000e-01,4.267031803055623684e-01,-9.267068802334156308e-01,9.417267479269387787e-01,1.777590373453548311e+00
7.138671875000000000e-01,4.268209643518443008e-01,-9.264278026547754230e-01,9.419648604840943351e-01,1.777797800685773311e+00
7.158203125000000000e-01,4.269531043542070803e-01,-9.261153388662353159e-01,9.422315525106041978e-01,1.778028831889122863e+00
7.177734375000000000e-01,4.270974072767695917e-01,-9.257746404573090615e-01,9.425224634628918130e-01,1.778279800854291937e+00
7.197265625000000000e-01,4.272509712958780792e-01,-9.254125107058752686e-01,9.428318169529976700e-01,1.778545862539128386e+00
7.216796875000000000e-01,4.274103355731863063e-01,-9.250370500209824653e-01,9.431527181619596689e-01,1.778821246254719934e+00
7.236328125000000000e-01,4.275716841111724120e-01,-9.246571759044438510e-01,9.434775592962449942e-01,1.779099597949397538e+00
7.255859375000000000e-01,4.277310504291029769e-01,-9.242821424308674816e-01,9.437984271286599114e-01,1.779374322646314788e+00
7.275390625000000000e-01,4.278845625570085742e-01,-9.239209673023035529e-01,9.441075916123251588e-01,1.779638992754684956e+00
7.294921875000000000e-01,4.280287226635369757e-01,-9.235817798782666177e-01,9.443980640654314751e-01,1.779887812151575988e+00
7.314453125000000000e-01,4.281607452793776414e-01,-9.232710339313208170e-01,9.446642728967100666e-01,1.780116176576430398e+00
7.333984375000000000e-01,4.282790459483241108e-01,-9.229923703949990399e-01,9.449030398361040195e-01,1.780321482836538571e+00
7.353515625000000000e-01,4.283838939709276872e-01,-9.227450973934970824e-01,9.451148836587772717e-01,1.780504209749643518e+00
7.373046875000000000e-01,4.284782783805987094e-01,-9.225221716337519418e-01,9.453057498008452519e-01,1.780669354640431301e+00
7.392578125000000000e-01,4.285689923375789467e-01,-9.223076680451461895e-01,9.454891772627027624e-01,1.780828237328399233e+00
7.412109375000000000e-01,4.286677778681116102e-01,-9.220741068685444075e-01,9.456885905043745932e-01,1.781000415054712072e+00
7.431640625000000000e-01,4.287922870506827300e-01,-9.217802123685829851e-01,9.459392352336831733e-01,1.781215308526275853e+00
7.451171875000000000e-01,4.289663971413899546e-01,-9.213701954578265019e-01,9.462888403801361648e-01,1.781512764496123058e+00
7.470703125000000000e-01,4.292192461957846095e-01,-9.207760588809859037e-01,9.467957410198399870e-01,1.781941471872540594e+00
7.490234375000000000e-01,4.295827148773776472e-01,-9.199235841573398798e-01,9.475239034478084577e-01,1.782554724640567523e+00
7.509765625000000000e-01,4.300878456188834686e-01,-9.187408535427956657e-01,9.485358173853857267e-01,1.783404316331097528e+00
7.529296875000000000e-01,4.307612200731728569e-01,-9.171668900965838089e-01,9.498852842864429213e-01,1.784534293579663755e+00
7.548828125000000000e-01,4.316221661902496232e-01,-9.151583203286408619e-01,9.516118386882895797e-01,1.785976100146555501e+00
7.568359375000000000e-01,4.326811548977676503e-01,-9.126931546111424209e-01,9.537375207601841431e-01,1.787745799389939938e+00
7.587890625000000000e-01,4.339394613952259894e-01,-9.097714736354516329e-01,9.562661548159324676e-01,1.789843561610594769e+00
7.607421875000000000e-01,4.353900833584077867e-01,-9.064130536150903916e-01,9.591851293229245456e-01,1.792255405521732348e+00
7.626953125000000000e-01,4.370196870017135637e-01,-9.026525297519899516e-01,9.624692287962490767e-01,1.794956736562794752e+00
7.646484375000000000e-01,4.388110519254992958e-01,-8.985334157479669681e-01,9.660854628727609805e-01,1.797916687624334431e+00
7.666015625000000000e-01,4.407454056196423720e-01,-8.941024616564893224e-01,9.699976787539338341e-01,1.801102169685777632e+00
7.685546875000000000e-01,4.428042344533991148e-01,-8.894053336364684537e-01,9.741701383448375662e-01,1.804480933836433598e+00
7.705078125000000000e-01,4.449704433152812943e-01,-8.844838993395071070e-01,9.785698107433671300e-01,1.808023466902533016e+00
7.724609375000000000e-01,4.472289411280515603e-01,-8.793749090225631004e-01,9.831675355173317143e-01,1.811703893350136374e+00
7.744140625000000000e-01,4.495668127517769563e-01,-8.741096685782585585e-01,9.879383738781232216e-01,1.815500182763233550e+00
7.763671875000000000e-01,4.519732369146763906e-01,-8.687143105798353915e-01,9.928614610811905550e-01,1.819393945094460507e+00
7.783203125000000000e-01,4.544392731985414935e-01,-8.632103638147171631e-01,9.979196006381965134e-01,1.823370023699313558e+00
7.802734375000000000e-01,4.569575994952209674e-01,-8.576154258904953309e-01,1.003098759333238332e+00,1.827416020987528977e+00
7.822265625000000000e-01,4.595222476119600330e-01,-8.519438266696968132e-01,1.008387556262443363e+00,1.831521833126630305e+00
7.841796875000000000e-01,4.621283614100812898e-01,-8.462072269625032783e-01,1.013776793822805278e+00,1.835679231151200463e+00
7.861328125000000000e-01,4.647719874113770966e-01,-8.404151315280499190e-01,1.019259050476412742e+00,1.839881502256431212e+00
7.880859375000000000e-01,4.674498996405616613e-01,-8.345753145902274905e-01,1.024828339189992388e+00,1.844123152133243959e+00
7.900390625000000000e-01,4.701594563375512403e-01,-8.286941654425510340e-01,1.030479827327634990e+00,1.848399662934385734e+00
7.919921875000000000e-01,4.728984844337554838e-01,-8.227769653688469242e-01,1.036209610297707417e+00,1.852707299046384870e+00
7.939453125000000000e-01,4.756651872684070081e-01,-8.168281076778652894e-01,1.042014530353591928e+00,1.857042952493357157e+00
7.958984375000000000e-01,4.784580712667608760e-01,-8.108512717306965989e-01,1.047892032352873759e+00,1.861404020445670993e+00
7.978515625000000000e-01,4.812758878319660649e-01,-8.048495603314820279e-01,1.053840049255085898e+00,1.865788308346036040e+00
7.998046875000000000e-01,4.841175873103690241e-01,-7.988256082312230610e-01,1.059856911281725100e+00,1.870193953278455057e+00
8.017578125000000000e-01,4.869822824728065047e-01,-7.927816679903011421e-01,1.065941273770488085e+00,1.874619363238827940e+00
8.037109375000000000e-01,4.898692194674987843e-01,-7.867196781483805079e-01,1.072092059738421810e+00,1.879063168858645883e+00
8.056640625000000000e-01,4.927777546303673262e-01,-7.806413175794869597e-01,1.078308413997425497e+00,1.883524184872163110e+00
8.076171875000000000e-01,4.957073358884411807e-01,-7.745480490497393955e-01,1.084589666342694159e+00,1.888001379212956854e+00
8.095703125000000000e-01,4.986574877708723763e-01,-7.684411543164796354e-01,1.090935301876643226e+00,1.892493848096991060e+00
8.115234375000000000e-01,5.016277992613344949e-01,-7.623217625784692864e-01,1.097344936958578820e+00,1.897000795817903818e+00
8.134765625000000000e-01,5.046179138964517197e-01,-7.561908736775312390e-01,1.103818299604804043e+00,1.901521518266270361e+00
8.154296875000000000e-01,5.076275216473552510e-01,-7.500493771368954565e-01,1.110355213423827037e+00,1.906055389405430844e+00
8.173828125000000000e-01,5.106563522236846620e-01,-7.438980678795680257e-01,1.116955584372493204e+00,1.910601850106552924e+00
8.193359375000000000e-01,5.137041695182307244e-01,-7.377376592843025715e-01,1.123619389774438204e+00,1.915160398876460057e+00
8.212890625000000000e-01,5.167707669712331420e-01,-7.315687940940900358e-01,1.130346669162471951e+00,1.919730584112586014e+00
8.232421875000000000e-01,5.198559636803026240e-01,-7.253920535822949711e-01,1.137137516599397324e+00,1.924311997597019541e+00
8.251953125000000000e-01,5.229596011182836568e-01,-7.192079652968064174e-01,1.143992074203872278e+00,1.928904269001809002e+00
8.271484375000000000e-01,5.260815403495666676e-01,-7.130170096369867760e-01,1.150910526663836642e+00,1.933507061224217338e+00
8.291015625000000000e-01,5.292216596573339205e-01,-7.068196254670940926e-01,1.157893096563652247e+00,1.938120066406914699e+00
8.310546875000000000e-01,5.323798525114098457e-01,-7.006162149300064756e-01,1.164940040385281428e+00,1.942743002526510221e+00
8.330078125000000000e-01,5.355560258198646117e-01,-6.944071475937433346e-01,1.172051645070629089e+00,1.947375610456149264e+00
8.349609375000000000e-01,5.387500984182034269e-01,-6.881927640385562261e-01,1.179228225053369661e+00,1.952017651425431710e+00
8.369140625000000000e-01,5.419619997584084192e-01,-6.819733789727455697e-01,1.186470119685407498e+00,1.956668904815009657e+00
8.388671875000000000e-01,5.451916687668538763e-01,-6.757492839497232229e-01,1.193777690996510987e+00,1.961329166234293098e+00
8.408203125000000000e-01,5.484390528455235225e-01,-6.695207497462865032e-01,1.201151321736436017e+00,1.965998245839717828e+00
8.427734375000000000e-01,5.517041069953437793e-01,-6.632880284519329095e-01,1.208591413657587932e+00,1.970675966858269179e+00
8.447265625000000000e-01,5.549867930439731367e-01,-6.570513553108804361e-01,1.216098386003277687e+00,1.975362164286798006e+00
8.466796875000000000e-01,5.582870789632923270e-01,-6.508109503517938155e-01,1.223672674172439745e+00,1.980056683742507762e+00
8.486328125000000000e-01,5.616049382642247512e-01,-6.445670198347834834e-01,1.231314728536475833e+00,1.984759380443948285e+00
8.505859375000000000e-01,5.649403494585230057e-01,-6.383197575407654201e-01,1.239025013387909713e+00,1.989470118305129986e+00
8.525390625000000000e-01,5.682932955787937113e-01,-6.320693459247018753e-01,1.246804006003916721e+00,1.994188769128129701e+00
8.544921875000000000e-01,5.716637637494766944e-01,-6.258159571512430519e-01,1.254652195810797677e+00,1.998915211881928000e+00
8.564453125000000000e-01,5.750517448027424594e-01,-6.195597540289147220e-01,1.262570083638122176e+00,2.003649332057192201e+00
8.583984375000000000e-01,5.784572329343544705e-01,-6.133008908571395690e-01,1.270558181053743851e+00,2.008391021088577144e+00
8.603515625000000000e-01,5.818802253956087966e-01,-6.070395141989251009e-01,1.278617009773320490e+00,2.013140175837635049e+00
8.623046875000000000e-01,5.853207222184318992e-01,-6.007757635910653260e-01,1.286747101140502947e+00,2.017896698131068867e+00
8.642578125000000000e-01,5.887787259717420785e-01,-5.945097722031242871e-01,1.294948995676650227e+00,2.022660494350524640e+00
8.662109375000000000e-01,5.922542415482632272e-01,-5.882416674563664127e-01,1.303223242702084228e+00,2.027431475071689526e+00
8.681640625000000000e-01,5.957472759822303177e-01,-5.819715716141482531e-01,1.311570400034656636e+00,2.032209554752189451e+00
8.701171875000000000e-01,5.992578382998158260e-01,-5.756996023562473974e-01,1.319991033775905986e+00,2.036994651469736350e+00
8.720703125000000000e-01,6.027859394057430986e-01,-5.694258733509806047e-01,1.328485718200366428e+00,2.041786686714043064e+00
8.740234375000000000e-01,6.063315920114900059e-01,-5.631504948410651634e-01,1.337055035770128519e+00,2.046585585238559268e+00
8.759765625000000000e-01,6.098948106129391533e-01,-5.568735742623192042e-01,1.345699577305223826e+00,2.051391274981251289e+00
8.779296875000000000e-01,6.134756115284627498e-01,-5.505952169185648337e-01,1.354419942351213324e+00,2.056203687067441166e+00
8.798828125000000000e-01,6.170740130113728794e-01,-5.443155267402356445e-01,1.363216739795736210e+00,2.061022755911434245e+00
8.818359375000000000e-01,6.206900354521487362e-01,-5.380346071558449461e-01,1.372090588790657595e+00,2.065848419434932026e+00
8.837890625000000000e-01,6.243237016857541288e-01,-5.317525621048556639e-01,1.381042120036001020e+00,2.070680619419702051e+00
8.857421875000000000e-01,6.279750374208525887e-01,-5.254694972232885064e-01,1.390071977487256305e+00,2.075519302013414169e+00
8.876953125000000000e-01,6.316440718114787467e-01,-5.191855212410204645e-01,1.399180820561438443e+00,2.080364418411780658e+00
8.896484375000000000e-01,6.353308381817985850e-01,-5.129007476153941703e-01,1.408369326882232375e+00,2.085215925726459751e+00
8.916015625000000000e-01,6.390353748551449442e-01,-5.066152963303353074e-01,1.417638195391844880e+00,2.090073787969959351e+00
8.935546875000000000e-01,6.427577259120433872e-01,-5.003292955888487548e-01,1.426988149205249190e+00,2.094937976925510537e+00
8.955078125000000000e-01,6.464979415691917142e-01,-4.940428829279823186e-01,1.436419937111949263e+00,2.099808472503615242e+00
8.974609375000000000e-01,6.502560778284389720e-01,-4.877562052525649117e-01,1.445934332487438745e+00,2.104685262142214519e+00
8.994140625000000000e-01,6.540321949593410622e-01,-4.814694171937890510e-01,1.455532128083948606e+00,2.109568338708928348e+00
9.013671875000000000e-01,6.578263536014596902e-01,-4.751826759823276625e-01,1.465214122397823227e+00,2.114457695378474167e+00
9.033203125000000000e-01,6.616386049602598352e-01,-4.688961273460077739e-01,1.474981085049121621e+00,2.119353313035860609e+00
9.052734375000000000e-01,6.654689680156018472e-01,-4.626098713913416871e-01,1.484833675940376407e+00,2.124255131337859481e+00
9.072265625000000000e-01,6.693173844341178125e-01,-4.563238942974603418e-01,1.494772285122385469e+00,2.129162991975584340e+00
9.091796875000000000e-01,6.731836438066214345e-01,-4.500379554604344023e-01,1.504796767396493484e+00,2.134076545450110274e+00
9.111328125000000000e-01,6.770672743027972285e-01,-4.437514243456137653e-01,1.514906054696055326e+00,2.138995116046111367e+00
9.130859375000000000e-01,6.809673807008262969e-01,-4.374630406788451720e-01,1.525097582445319233e+00,2.143917503305189598e+00
9.150390625000000000e-01,6.848823615509420648e-01,-4.311704923304571224e-01,1.535366287009446218e+00,2.148841635929823912e+00
9.169921875000000000e-01,6.888093519137732379e-01,-4.248695727698763580e-01,1.545702627798176687e+00,2.153763889831965095e+00
9.189453125000000000e-01,6.927431775435000105e-01,-4.185525914226230770e-01,1.556088874330375127e+00,2.158677812379827810e+00
9.208984375000000000e-01,6.966746849895673055e-01,-4.122058442868913319e-01,1.566493184179359677e+00,2.163572101228648403e+00
9.228515625000000000e-01,7.005886198894948347e-01,-4.058064402364753298e-01,1.576862101413703865e+00,2.168428073520530575e+00
9.248046875000000000e-01,7.044617016085804595e-01,-3.993195086286402962e-01,1.587113803707849158e+00,2.173217441090286250e+00
9.267578125000000000e-01,7.082619143962834984e-01,-3.926973517655452661e-01,1.597135742366705191e+00,2.177901631550986039e+00
9.287109375000000000e-01,7.119499500250345836e-01,-3.858819149536985016e-01,1.606789989484114223e+00,2.182433734782755153e+00
9.306640625000000000e-01,7.154830481906653272e-01,-3.788108410291388117e-01,1.615927118966382858e+00,2.186763269561799117e+00
9.326171875000000000e-01,7.188204620267238942e-01,-3.714258213247089158e-01,1.624405800904223485e+00,2.190842743455386987e+00
9.345703125000000000e-01,7.219290030355434151e-01,-3.636808455288665365e-01,1.632112552088595292e+00,2.194634131841596947e+00
9.365234375000000000e-01,7.247870598951245968e-01,-3.555479608223544030e-01,1.638975914891007246e+00,2.198113431692585884e+00
9.384765625000000000e-01,7.273861461067226974e-01,-3.470192217444486027e-01,1.644971729944850747e+00,2.201272278172374364e+00
9.404296875000000000e-01,7.297299865425985743e-01,-3.381049631709628911e-01,1.650119589834672329e+00,2.204116714609331229e+00
9.423828125000000000e-01,7.318318928252367517e-01,-3.288296007216708894e-01,1.654473196618428066e+00,2.206664018558704754e+00
9.443359375000000000e-01,7.337114400490534205e-01,-3.192265004039844256e-01,1.658108271125362077e+00,2.208938753847032199e+00
9.462890625000000000e-01,7.353912988492974367e-01,-3.093331798829922485e-01,1.661111082489172164e+00,2.210969024897093682e+00
9.482421875000000000e-01,7.368947211499629057e-01,-2.991875541088750978e-01,1.663569382651815198e+00,2.212783503973990040e+00
9.501953125000000000e-01,7.382438337372470016e-01,-2.888254244916552138e-01,1.665566289264570621e+00,2.214409410283803226e+00
9.521484375000000000e-01,7.394586660311504023e-01,-2.782790795097004888e-01,1.667176838873519085e+00,2.215871357436206335e+00
9.541015625000000000e-01,7.405567368024572605e-01,-2.675767323256091901e-01,1.668466566637627491e+00,2.217190865694854907e+00
9.560546875000000000e-01,7.415530115987165605e-01,-2.567425083890642057e-01,1.669491424250408862e+00,2.218386317675041131e+00
9.580078125000000000e-01,7.424600742324944935e-01,-2.457967470550668776e-01,1.670298464713289910e+00,2.219473171435938141e+00
9.599609375000000000e-01,7.432884001525109641e-01,-2.347564494712102434e-01,1.670926885958128771e+00,2.220464296593337217e+00
9.619140625000000000e-01,7.440466601544498682e-01,-2.236357663587334732e-01,1.671409174191431646e+00,2.221370347139423274e+00
9.638671875000000000e-01,7.447420137181935962e-01,-2.124464655275670744e-01,1.671772200513276463e+00,2.222200121551257457e+00
9.658203125000000000e-01,7.453803720411383837e-01,-2.011983499931562225e-01,1.672038200090472104e+00,2.222960885863560332e+00
9.677734375000000000e-01,7.459666235783404264e-01,-1.898996165363162070e-01,1.672225609383177991e+00,2.223658650875889098e+00
9.697265625000000000e-01,7.465048219964635079e-01,-1.785571550917859351e-01,1.672349762490492830e+00,2.224298403349444619e+00
9.716796875000000000e-01,7.469983399301869387e-01,-1.671767945044193293e-01,1.672423460068674039e+00,2.224884295338626750e+00
9.736328125000000000e-01,7.474499932698733806e-01,-1.557635021540665077e-01,1.672457428899059684e+00,2.225419797477145689e+00
9.755859375000000000e-01,7.478621408878236565e-01,-1.443215451717034525e-01,1.672460690613250867e+00,2.225907822274278303e+00
9.775390625000000000e-01,7.482367643142406877e-01,-1.328546203452883601e-01,1.672440856487535488e+00,2.226350823021560732e+00
9.794921875000000000e-01,7.485755312760629110e-01,-1.213659588511774579e-01,1.672404362867383032e+00,2.226750873133094277e+00
9.814453125000000000e-01,7.488798463280033069e-01,-1.098584109329835828e-01,1.672356659261703182e+00,2.227109729971570307e+00
9.833984375000000000e-01,7.491508912804689668e-01,-9.833451469024896696e-02,1.672302358894132812e+00,2.227428886259683605e+00
9.853515625000000000e-01,7.493896574424612211e-01,-8.679655234642237593e-02,1.672245359315419400e+00,2.227709611714783655e+00
9.873046875000000000e-01,7.495969716497536961e-01,-7.524659663540363141e-02,1.672188939167143396e+00,2.227952986003281399e+00
9.892578125000000000e-01,7.497735168883827850e-01,-6.368654949634773577e-02,1.672135835236553625e+00,2.228159925219554083e+00
9.912109375000000000e-01,7.499198497181507328e-01,-5.211817465379209313e-02,1.672088303571360957e+00,2.228331199670496865e+00
9.931640625000000000e-01,7.500364130075072300e-01,-4.054312563010383647e-02,1.672048166381372436e+00,2.228467449152159663e+00
9.951171875000000000e-01,7.501235488818920327e-01,-2.896296998030426298e-02,1.672016846622085717e+00,2.228569183280371124e+00
9.970703125000000000e-01,7.501815043670733152e-01,-1.737921106171165866e-02,1.671995392316964590e+00,2.228636791639631909e+00
9.990234375000000000e-01,7.502104433301881592e-01,-5.793307596490721544e-03,1.671984490050791861e+00,2.228670522357122152e+00


==> figures/data/higr_igr_comparison/nc512_higr_t_0.375000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,4.174496902415495425e-01,3.624053352852017046e-03,7.357500836186897653e-01,1.762481466569964184e+00
2.929687500000000000e-03,4.174466253166557728e-01,1.087215609437418989e-02,7.357645296941989210e-01,1.762476477686119258e+00
4.882812500000000000e-03,4.174404962891876680e-01,1.812024706147833189e-02,7.357934189429549132e-01,1.762466491815968261e+00
6.835937500000000000e-03,4.174313036421152256e-01,2.536831836325423653e-02,7.358367499380267240e-01,1.762451508145625567e+00
8.789062500000000000e-03,4.174190488551893230e-01,3.261636206181641601e-02,7.358945194430299708e-01,1.762431519639465094e+00
1.074218750000000000e-02,4.174037332956285207e-01,3.986437015885588298e-02,7.359667238315639182e-01,1.762406521124299186e+00
1.269531250000000000e-02,4.173853588781112345e-01,4.711233456130772823e-02,7.360533582877656356e-01,1.762376504587787496e+00
1.464843750000000000e-02,4.173639276333530601e-01,5.436024707855292154e-02,7.361544170778471230e-01,1.762341461650878793e+00
1.660156250000000000e-02,4.173394418520723348e-01,6.160809939221685572e-02,7.362698935593565697e-01,1.762301382983257225e+00
1.855468750000000000e-02,4.173119039294141963e-01,6.885588304509197843e-02,7.363997802935065007e-01,1.762256259231009148e+00
2.050781250000000000e-02,4.172813163579413009e-01,7.610358941871192551e-02,7.365440690924015543e-01,1.762206081162078775e+00
2.246093750000000000e-02,4.172476816612434303e-01,8.335120971747633778e-02,7.367027510394289491e-01,1.762150839999023333e+00
2.441406250000000000e-02,4.172110023664781231e-01,9.059873494928233351e-02,7.368758164940178990e-01,1.762090527551037233e+00
2.636718750000000000e-02,4.171712809728939098e-01,9.784615590759493386e-02,7.370632550861638821e-01,1.762025136339439024e+00
2.832031250000000000e-02,4.171285199347767314e-01,1.050934631523030155e-01,7.372650557079092337e-01,1.761954659656056021e+00
3.027343750000000000e-02,4.170827216501131751e-01,1.123406469904418420e-01,7.374812065010654116e-01,1.761879091589511503e+00
3.222656250000000000e-02,4.170338884572390992e-01,1.195876974561377454e-01,7.377116948433621868e-01,1.761798427015062396e+00
3.417968750000000000e-02,4.169820226368783356e-01,1.268346042899504977e-01,7.379565073337841508e-01,1.761712661560732140e+00
3.613281250000000000e-02,4.169271264188371684e-01,1.340813569174407194e-01,7.382156297786838239e-01,1.761621791556627681e+00
3.808593750000000000e-02,4.168692019918955882e-01,1.413279444269589791e-01,7.384890471796532463e-01,1.761525813975934440e+00
4.003906250000000000e-02,4.168082515158877399e-01,1.485743555465962040e-01,7.387767437238748069e-01,1.761424726373569172e+00
4.199218750000000000e-02,4.167442771350319264e-01,1.558205786202540577e-01,7.390787027771873463e-01,1.761318526827019948e+00
4.394531250000000000e-02,4.166772809918223852e-01,1.630666015828073634e-01,7.393949068797771584e-01,1.761207213882084899e+00
4.589843750000000000e-02,4.166072652409813504e-01,1.703124119343064624e-01,7.397253377441823652e-01,1.761090786504895922e+00
4.785156250000000000e-02,4.165342320631312267e-01,1.775579967131840908e-01,7.400699762552199745e-01,1.760969244040759385e+00
4.980468750000000000e-02,4.164581836779986945e-01,1.848033424684038528e-01,7.404288024714591465e-01,1.760842586179743430e+00
5.175781250000000000e-02,4.163791223570575406e-01,1.920484352304878684e-01,7.408017956279053795e-01,1.760710812928646396e+00
5.371093750000000000e-02,4.162970504355986145e-01,1.992932604813583697e-01,7.411889341396403763e-01,1.760573924588827444e+00
5.566406250000000000e-02,4.162119703242589397e-01,2.065378031229152533e-01,7.415901956062257439e-01,1.760431921739364025e+00
5.761718750000000000e-02,4.161238845200933012e-01,2.137820474442556073e-01,7.420055568167107651e-01,1.760284805224855642e+00
5.957031250000000000e-02,4.160327956172812369e-01,2.210259770874448138e-01,7.424349937551737444e-01,1.760132576147380279e+00
6.152343750000000000e-02,4.159387063175726817e-01,2.282695750117299527e-01,7.428784816067468544e-01,1.759975235862112797e+00
6.347656250000000000e-02,4.158416194405878952e-01,2.355128234560839862e-01,7.433359947641025034e-01,1.759812785976146543e+00
6.542968750000000000e-02,4.157415379340872463e-01,2.427557038999492156e-01,7.438075068344291996e-01,1.759645228350169122e+00
6.738281250000000000e-02,4.156384648843133300e-01,2.499981970220438443e-01,7.442929906469342161e-01,1.759472565102748076e+00
6.933593750000000000e-02,4.155324035265132165e-01,2.572402826570887036e-01,7.447924182609249044e-01,1.759294798616983790e+00
7.128906250000000000e-02,4.154233572557476939e-01,2.644819397502912173e-01,7.453057609745246115e-01,1.759111931549315111e+00
7.324218750000000000e-02,4.153113296380780972e-01,2.717231463094149091e-01,7.458329893341224537e-01,1.758923966840450159e+00
7.519531250000000000e-02,4.151963244222302563e-01,2.789638793542477124e-01,7.463740731446428800e-01,1.758730907728325077e+00
7.714843750000000000e-02,4.150783455518338716e-01,2.862041148632585297e-01,7.469289814807278383e-01,1.758532757763031862e+00
7.910156250000000000e-02,4.149573971783284687e-01,2.934438277172264908e-01,7.474976826989547796e-01,1.758329520823767034e+00
8.105468750000000000e-02,4.148334836746327969e-01,3.006829916396014934e-01,7.480801444511890885e-01,1.758121201137786915e+00
8.300781250000000000e-02,4.147066096496810905e-01,3.079215791333336227e-01,7.486763336992172668e-01,1.757907803301447691e+00
8.496093750000000000e-02,4.145767799639253903e-01,3.151595614138801293e-01,7.492862167308047550e-01,1.757689332303446372e+00
8.691406250000000000e-02,4.144439997459148373e-01,3.223969083380860967e-01,7.499097591773202787e-01,1.757465793550331945e+00
8.886718750000000000e-02,4.143082744100734516e-01,3.296335883285911872e-01,7.505469260331141257e-01,1.757237192894440581e+00
9.082031250000000000e-02,4.141696096757957468e-01,3.368695682933908753e-01,7.511976816768484166e-01,1.757003536664468957e+00
9.277343750000000000e-02,4.140280115879999556e-01,3.441048135401436614e-01,7.518619898949714386e-01,1.756764831698813367e+00
9.472656250000000000e-02,4.138834865392855278e-01,3.513392876847736823e-01,7.525398139075768489e-01,1.756521085381923308e+00
9.667968750000000000e-02,4.137360412938606569e-01,3.585729525538758344e-01,7.532311163969163115e-01,1.756272305683922230e+00
9.863281250000000000e-02,4.135856830134139184e-01,3.658057680803787348e-01,7.539358595388421236e-01,1.756018501203768567e+00
1.005859375000000000e-01,4.134324192851339674e-01,3.730376921918635569e-01,7.546540050375160069e-01,1.755759681216287005e+00
1.025390625000000000e-01,4.132762581520890155e-01,3.802686806908842643e-01,7.553855141637368931e-01,1.755495855723423926e+00
1.044921875000000000e-01,4.131172081462080037e-01,3.874986871265577171e-01,7.561303477972962650e-01,1.755227035510154243e+00
1.064453125000000000e-01,4.129552783241378644e-01,3.947276626566144087e-01,7.568884664738060319e-01,1.754953232205444191e+00
1.083984375000000000e-01,4.127904783062728011e-01,4.019555558990105526e-01,7.576598304365127490e-01,1.754674458348813637e+00
1.103515625000000000e-01,4.126228183192920396e-01,4.091823127721114228e-01,7.584443996936740540e-01,1.754390727463071231e+00
1.123046875000000000e-01,4.124523092425805837e-01,4.164078763223364454e-01,7.592421340821238207e-01,1.754102054133826583e+00
1.142578125000000000e-01,4.122789626589495882e-01,4.236321865380403562e-01,7.600529933377679903e-01,1.753808454096551062e+00
1.162109375000000000e-01,4.121027909101341313e-01,4.308551801482423116e-01,7.608769371738166587e-01,1.753509944331945292e+00
1.181640625000000000e-01,4.119238071575946902e-01,4.380767904046730665e-01,7.617139253676948885e-01,1.753206543170587661e+00
1.201171875000000000e-01,4.117420254492180631e-01,4.452969468454294200e-01,7.625639178576582022e-01,1.752898270407837966e+00
1.220703125000000000e-01,4.115574607926011375e-01,4.525155750382796604e-01,7.634268748503165725e-01,1.752585147430176793e+00
1.240234375000000000e-01,4.113701292356771733e-01,4.597325963014589623e-01,7.643027569404274857e-01,1.752267197354329786e+00
1.259765625000000000e-01,4.111800479555544063e-01,4.669479273995055246e-01,7.651915252444971838e-01,1.751944445180655396e+00
1.279296875000000000e-01,4.109872353565551251e-01,4.741614802113627292e-01,7.660931415499616648e-01,1.751616917962516728e+00
1.298828125000000000e-01,4.107917111785774900e-01,4.813731613676120458e-01,7.670075684819579465e-01,1.751284644993575057e+00
1.318359375000000000e-01,4.105934966170705636e-01,4.885828718532859161e-01,7.679347696900062914e-01,1.750947658015199693e+00
1.337890625000000000e-01,4.103926144560851030e-01,4.957905065722109095e-01,7.688747100572733695e-01,1.750605991446596565e+00
1.357421875000000000e-01,4.101890892160949820e-01,5.029959538682666764e-01,7.698273559354897877e-01,1.750259682640546322e+00
1.376953125000000000e-01,4.099829473185277462e-01,5.101990949982804224e-01,7.707926754090543842e-01,1.749908772168097038e+00
1.396484375000000000e-01,4.097742172692516727e-01,5.173998035504968618e-01,7.717706385924618662e-01,1.749553304136126863e+00
1.416015625000000000e-01,4.095629298636147553e-01,5.245979448016514501e-01,7.727612179658147618e-01,1.749193326542231919e+00
1.435546875000000000e-01,4.093491184160379381e-01,5.317933750046361929e-01,7.737643887539938925e-01,1.748828891672191688e+00
1.455078125000000000e-01,4.091328190176780621e-01,5.389859405974342099e-01,7.747801293559753999e-01,1.748460056546019992e+00
1.474609375000000000e-01,4.089140708262462010e-01,5.461754773225391268e-01,7.758084218319176717e-01,1.748086883419712745e+00
1.494140625000000000e-01,4.086929163927822684e-01,5.533618092442743608e-01,7.768492524569763358e-01,1.747709440350972532e+00
1.513671875000000000e-01,4.084694020310196683e-01,5.605447476492999570e-01,7.779026123524093173e-01,1.747327801838675754e+00
1.533203125000000000e-01,4.082435782359928877e-01,5.677240898130572200e-01,7.789684982064610796e-01,1.746942049547530740e+00
1.552734375000000000e-01,4.080155001597617348e-01,5.748996176118168489e-01,7.800469130998767264e-01,1.746552273131558808e+00
1.572265625000000000e-01,4.077852281536130663e-01,5.820710959562852560e-01,7.811378674537499123e-01,1.746158571172575780e+00
1.591796875000000000e-01,4.075528283879071845e-01,5.892382710182284544e-01,7.822413801208669692e-01,1.745761052252934542e+00
1.611328125000000000e-01,4.073183735629438695e-01,5.964008682160800712e-01,7.833574796459676914e-01,1.745359836185607749e+00
1.630859375000000000e-01,4.070819437269465046e-01,6.035585899187716485e-01,7.844862057256132282e-01,1.744955055429412427e+00
1.650390625000000000e-01,4.068436272206153448e-01,6.107111128187285853e-01,7.856276109048155876e-01,1.744546856722925421e+00
1.669921875000000000e-01,4.066035217718547701e-01,6.178580849147564669e-01,7.867817625556209338e-01,1.744135402977789351e+00
1.689453125000000000e-01,4.063617357694433441e-01,6.249991220328413588e-01,7.879487451928415265e-01,1.743720875481011179e+00
1.708984375000000000e-01,4.061183897508745533e-01,6.321338037970553048e-01,7.891286631946672347e-01,1.743303476466986801e+00
1.728515625000000000e-01,4.058736181476998994e-01,6.392616689429052590e-01,7.903216440116010988e-01,1.742883432133914390e+00
1.748046875000000000e-01,4.056275713419154050e-01,6.463822098405086480e-01,7.915278419669862231e-01,1.742460996196801615e+00
1.767578125000000000e-01,4.053804180998292206e-01,6.534948660634531947e-01,7.927474427774727772e-01,1.742036454091528297e+00
1.787109375000000000e-01,4.051323484661981111e-01,6.605990167992942252e-01,7.939806689535382489e-01,1.741610127972503586e+00
1.806640625000000000e-01,4.048835772222154628e-01,6.676939718468622997e-01,7.952277862806066411e-01,1.741182382682249008e+00
1.826171875000000000e-01,4.046343480374160473e-01,6.747789608809027229e-01,7.964891116327976750e-01,1.740753632916790083e+00
1.845703125000000000e-01,4.043849384793423152e-01,6.818531205820426155e-01,7.977650224370056442e-01,1.740324351868878905e+00
1.865234375000000000e-01,4.041356660879059648e-01,6.889154791246698828e-01,7.990559681887264842e-01,1.739895081705224333e+00
1.884765625000000000e-01,4.038868957763011580e-01,6.959649373808201034e-01,8.003624845277266253e-01,1.739466446328462812e+00
1.904296875000000000e-01,4.036390488901460127e-01,7.030002460268086617e-01,8.016852105171462517e-01,1.739039166994872154e+00
1.923828125000000000e-01,4.033926143448934853e-01,7.100199775219977472e-01,8.030249099409827451e-01,1.738614081511148601e+00
1.943359375000000000e-01,4.031481623725714503e-01,7.170224916552254690e-01,8.043824976499682755e-01,1.738192167925120657e+00
1.962890625000000000e-01,4.029063615469467008e-01,7.240058930128149273e-01,8.057590722529546223e-01,1.737774573863701377e+00
1.982421875000000000e-01,4.026679999251180364e-01,7.309679783023729227e-01,8.071559567774035937e-01,1.737362652963780230e+00
2.001953125000000000e-01,4.024340113455463497e-01,7.379061709623636611e-01,8.085747493124468832e-01,1.736958010192033663e+00
2.021484375000000000e-01,4.022055081556956679e-01,7.448174399020878189e-01,8.100173860974895224e-01,1.736562558255650757e+00
2.041015625000000000e-01,4.019838218968505572e-01,7.516981985732514859e-01,8.114862200090686706e-01,1.736178587751286084e+00
2.060546875000000000e-01,4.017705537242762803e-01,7.585441799331339441e-01,8.129841178805372603e-01,1.735808854142717461e+00
2.080078125000000000e-01,4.015676365368658352e-01,7.653502823452172921e-01,8.145145804656345190e-01,1.735456685013199385e+00
2.099609375000000000e-01,4.013774108380970262e-01,7.721103813085919976e-01,8.160818889488510308e-01,1.735126111147342831e+00
2.119140625000000000e-01,4.012027160881832533e-01,7.788171025159121852e-01,8.176912814042978095e-01,1.734822024583844380e+00
2.138671875000000000e-01,4.010469984736530491e-01,7.854615537704993100e-01,8.193491610094718602e-01,1.734550365392997451e+00
2.158203125000000000e-01,4.009144342128541094e-01,7.920330177626155876e-01,8.210633343607032231e-01,1.734318335872771621e+00
2.177734375000000000e-01,4.008100641592608482e-01,7.985186160690740387e-01,8.228432718095495257e-01,1.734134635113885547e+00
2.197265625000000000e-01,4.007399298198431326e-01,8.049029688737334709e-01,8.247003709161176976e-01,1.734009697136710049e+00
2.216796875000000000e-01,4.007111921909903285e-01,8.111678967903037663e-01,8.266481873646516210e-01,1.733955900608605827e+00
2.236328125000000000e-01,4.007322025674853738e-01,8.172922419579130571e-01,8.287025740514815109e-01,1.733987696555477909e+00
2.255859375000000000e-01,4.008124793317212609e-01,8.232519236202133772e-01,8.308816396207994170e-01,1.734121573371390834e+00
2.275390625000000000e-01,4.009625296590310084e-01,8.290203810210177160e-01,8.332054080402174767e-01,1.734375750812091166e+00
2.294921875000000000e-01,4.011934467315226849e-01,8.345695766000833515e-01,8.356950435326259141e-01,1.734769478253262776e+00
2.314453125000000000e-01,4.015162216881860147e-01,8.398717089450090656e-01,8.383715201464146949e-01,1.735321826078180196e+00
2.333984375000000000e-01,4.019407451728661540e-01,8.449016922528830298e-01,8.412536823170467803e-01,1.736049922047516736e+00
2.353515625000000000e-01,4.024745379843933657e-01,8.496402924341147633e-01,8.443557668223284907e-01,1.736966702550781338e+00
2.373046875000000000e-01,4.031213340165805681e-01,8.540775962066344817e-01,8.476846193229705673e-01,1.738078404341096395e+00
2.392578125000000000e-01,4.038797315704212854e-01,8.582162572948045520e-01,8.512370219487463974e-01,1.739382194382865565e+00
2.412109375000000000e-01,4.047422369792134100e-01,8.620737049534213936e-01,8.549977640568803272e-01,1.740864526740885765e+00
2.431640625000000000e-01,4.056951303811022758e-01,8.656822609337098129e-01,8.589393032598826583e-01,1.742500989383004573e+00
2.451171875000000000e-01,4.067195534727565676e-01,8.690862182425915794e-01,8.630238128645537632e-01,1.744258322524306015e+00
2.470703125000000000e-01,4.077938472939414138e-01,8.723358755272181408e-01,8.672076854110021271e-01,1.746098605142574200e+00
2.490234375000000000e-01,4.088965119391891334e-01,8.754801242396796912e-01,8.714472700733240096e-01,1.747984453551890693e+00
2.509765625000000000e-01,4.100087403034130551e-01,8.785601672711571553e-01,8.757037902402099450e-01,1.749883388311368027e+00
2.529296875000000000e-01,4.111157659695761080e-01,8.816061888046915485e-01,8.799459459540754924e-01,1.751770086874140375e+00
2.548828125000000000e-01,4.122070055083483231e-01,8.846369656615576949e-01,8.841501533136477686e-01,1.753626543543805205e+00
2.568359375000000000e-01,4.132754695579934356e-01,8.876612195711096609e-01,8.882993406673698189e-01,1.755440990375034982e+00
2.587890625000000000e-01,4.143169024831946379e-01,8.906795694526805640e-01,8.923811946838264841e-01,1.757206378968807492e+00
2.607421875000000000e-01,4.153289012461020557e-01,8.936864691880375133e-01,8.963863427110830839e-01,1.758918848420646164e+00
2.626953125000000000e-01,4.163101488664682215e-01,8.966718087247529390e-01,9.003067363935697287e-01,1.760576402518700512e+00
2.646484375000000000e-01,4.172598282071138254e-01,8.996220347413367291e-01,9.041343700406789807e-01,1.762177901761579069e+00
2.666015625000000000e-01,4.181771849562972987e-01,9.025208888491430548e-01,9.078602816403580356e-01,1.763722314728454199e+00
2.685546875000000000e-01,4.190611917901932992e-01,9.053499133030374901e-01,9.114737565807546904e-01,1.765208147073419109e+00
2.705078125000000000e-01,4.199103066998379763e-01,9.080887937226694850e-01,9.149617426073048954e-01,1.766633036678846969e+00
2.724609375000000000e-01,4.207222968154050724e-01,9.107156827073196181e-01,9.183084508931136369e-01,1.767993466088665144e+00
2.744140625000000000e-01,4.214941193017249788e-01,9.132076258476885533e-01,9.214951680675029788e-01,1.769284575109751456e+00
2.763671875000000000e-01,4.222219140035852192e-01,9.155410858233018478e-01,9.245004391041964364e-01,1.770500161621438195e+00
2.783203125000000000e-01,4.229011380896279260e-01,9.176926281543836827e-01,9.273007373704094114e-01,1.771632917152008213e+00
2.802734375000000000e-01,4.235268872419045150e-01,9.196397764577235456e-01,9.298717579596260663e-01,1.772674967335718499e+00
2.822265625000000000e-01,4.240944749461590391e-01,9.213619064630934608e-01,9.321904939411853608e-01,1.773618833611673828e+00
2.841796875000000000e-01,4.246002667400146091e-01,9.228410760440134419e-01,9.342380459291796946e-01,1.774458808726906422e+00
2.861328125000000000e-01,4.250427569611927581e-01,9.240624852116515742e-01,9.360030041687414926e-01,1.775192726229581464e+00
2.880859375000000000e-01,4.254238539333685676e-01,9.250140383782755604e-01,9.374850883328055273e-01,1.775824073929165969e+00
2.900390625000000000e-01,4.257502696099645378e-01,9.256843972083270700e-01,9.386984912140137194e-01,1.776364290632071130e+00
2.919921875000000000e-01,4.260349984204281348e-01,9.260585839875800085e-01,9.396745042756425859e-01,1.776835239646282982e+00
2.939453125000000000e-01,4.262990007334053200e-01,9.261099836220485493e-01,9.404633110609126323e-01,1.777272078638938435e+00
2.958984375000000000e-01,4.265734177137040506e-01,9.257874074251661867e-01,9.411353990597821628e-01,1.777727114532381414e+00
2.978515625000000000e-01,4.269030844854428963e-01,9.249952267882570744e-01,9.417841206164141443e-01,1.778276047282609351e+00
2.998046875000000000e-01,4.273525132727193920e-01,9.235638358599104203e-01,9.425318826536454031e-01,1.779028760714060464e+00
3.017578125000000000e-01,4.280163681672687348e-01,9.212054589344531585e-01,9.435445127922568176e-01,1.780149199437708107e+00
3.037109375000000000e-01,4.290371740114942156e-01,9.174478036964299754e-01,9.450588909964490192e-01,1.781888367896390601e+00
3.056640625000000000e-01,4.306344938266962186e-01,9.115350465113991607e-01,9.474401466979853748e-01,1.784654708715080362e+00
3.076171875000000000e-01,4.331596394144294759e-01,9.022564477176281406e-01,9.512724725631882539e-01,1.789091095947638488e+00
3.095703125000000000e-01,4.371525489563141686e-01,8.877972742209560009e-01,9.576150400346257197e-01,1.796482073732257545e+00
3.115234375000000000e-01,4.436289397906562071e-01,8.649371869992856787e-01,9.681768770898631082e-01,1.808344263239415106e+00
3.134765625000000000e-01,4.537377625892299315e-01,8.305233003010631387e-01,9.874469998367645385e-01,1.831365951392559532e+00
3.154296875000000000e-01,4.720225663362780932e-01,7.722145810297392776e-01,1.020951667991697231e+00,1.864772105572573668e+00
3.173828125000000000e-01,4.956852129520638028e-01,7.028626383858157523e-01,1.085632644377066303e+00,1.943157539861898986e+00
3.193359375000000000e-01,5.654010214719630278e-01,5.308496206762856051e-01,1.342818374682101190e+00,2.234083331451985455e+00
3.212890625000000000e-01,6.804140913672135360e-01,3.319680611856456465e-01,1.653656309187141238e+00,2.375266125201489942e+00
3.232421875000000000e-01,7.562265563902031973e-01,2.230866469391235840e-01,1.817185192552021267e+00,2.378080176229897535e+00
3.251953125000000000e-01,7.974186629193755760e-01,1.821336914858727452e-01,1.921114774424398375e+00,2.392580717569806836e+00
3.271484375000000000e-01,8.245484738358652699e-01,1.506222224690628719e-01,2.011540471884153192e+00,2.428222533400193672e+00
3.291015625000000000e-01,8.444072815579781732e-01,1.314352192305207889e-01,2.073251859556432208e+00,2.446637120766587348e+00
3.310546875000000000e-01,8.567470984147664836e-01,1.195045148580084066e-01,2.113969938552192840e+00,2.460296858700313560e+00
3.330078125000000000e-01,8.656931508152847510e-01,1.098842581456036388e-01,2.143495964170468948e+00,2.470008610392902426e+00
3.349609375000000000e-01,8.735072535428518581e-01,1.012909064841625295e-01,2.169886997572259002e+00,2.478978809941893680e+00
3.369140625000000000e-01,8.827125391175294489e-01,9.062162725473049685e-02,2.201281062855665382e+00,2.489662743529950095e+00
3.388671875000000000e-01,8.939039368796333207e-01,7.600048643874414422e-02,2.239701495586333024e+00,2.502640133545704249e+00
3.408203125000000000e-01,9.064071626196386067e-01,6.020262512728052212e-02,2.282592108213449933e+00,2.516473425109890805e+00
3.427734375000000000e-01,9.174615739700529016e-01,4.656076248441639448e-02,2.320529521807962681e+00,2.528209467330751359e+00
3.447265625000000000e-01,9.252909985333273024e-01,3.648174900414815486e-02,2.347496861450552696e+00,2.536370851919205194e+00
3.466796875000000000e-01,9.306166378396378835e-01,3.001404914675455046e-02,2.366013369474512018e+00,2.541964224018296026e+00
3.486328125000000000e-01,9.342484816438390016e-01,2.573029702129419130e-02,2.378733016253778754e+00,2.545814956330626710e+00
3.505859375000000000e-01,9.366902386913489309e-01,2.251536387440383064e-02,2.387306520913482721e+00,2.548408212964231367e+00
3.525390625000000000e-01,9.385823701238082961e-01,2.029246378051548574e-02,2.393969551718727828e+00,2.550416864063964617e+00
3.544921875000000000e-01,9.399898222780282975e-01,1.865241206201701321e-02,2.398927794044719786e+00,2.551904520772675600e+00
3.564453125000000000e-01,9.409555842184633700e-01,1.731426131285434405e-02,2.402321181668944483e+00,2.552915547142239561e+00
3.583984375000000000e-01,9.417664081274768062e-01,1.640057013539648542e-02,2.405171728150537369e+00,2.553759668897162882e+00
3.603515625000000000e-01,9.423785613945322437e-01,1.568651864527793871e-02,2.407316787691412330e+00,2.554388376640351233e+00
3.623046875000000000e-01,9.428023033478407644e-01,1.506790393191730602e-02,2.408790149930840840e+00,2.554812513339490998e+00
3.642578125000000000e-01,9.431920892914155141e-01,1.465742602714813041e-02,2.410144999256889520e+00,2.555199210065760784e+00
3.662109375000000000e-01,9.434839179520795316e-01,1.431342544454198423e-02,2.411149936879835032e+00,2.555478946987620237e+00
3.681640625000000000e-01,9.436884678878365573e-01,1.400495547332873680e-02,2.411842463857425400e+00,2.555663228887433025e+00
3.701171875000000000e-01,9.438931449970802134e-01,1.380977098858161313e-02,2.412536264267412189e+00,2.555846784383984716e+00
3.720703125000000000e-01,9.440418892332611556e-01,1.363192026944447591e-02,2.413029285986052930e+00,2.555968753301383067e+00
3.740234375000000000e-01,9.441492553777567354e-01,1.347100187838638947e-02,2.413373784103841402e+00,2.556045142196198494e+00
3.759765625000000000e-01,9.442645305800008160e-01,1.337486929102055765e-02,2.413746580512118101e+00,2.556129181982856657e+00
3.779296875000000000e-01,9.443447975584612353e-01,1.327801683004007846e-02,2.413993637706895345e+00,2.556174817977500346e+00
3.798828125000000000e-01,9.444060169940249327e-01,1.319182223886571255e-02,2.414171990227767406e+00,2.556199105097967106e+00
3.818359375000000000e-01,9.444747538896069994e-01,1.314316930840541894e-02,2.414377827883584793e+00,2.556231643341568827e+00
3.837890625000000000e-01,9.445208223696005545e-01,1.308772183111212538e-02,2.414502105414215283e+00,2.556239264897421481e+00
3.857421875000000000e-01,9.445591141892395459e-01,1.303929682226660607e-02,2.414599791696103281e+00,2.556239685705545384e+00
3.876953125000000000e-01,9.446042347152021623e-01,1.301033215878763874e-02,2.414722359083079972e+00,2.556247711323703875e+00
3.896484375000000000e-01,9.446361276635149018e-01,1.296993690345087796e-02,2.414800534003354038e+00,2.556244685431681152e+00
3.916015625000000000e-01,9.446696977528905581e-01,1.292912163211236247e-02,2.414885716499548973e+00,2.556244543164413852e+00
3.935546875000000000e-01,9.447113890395553160e-01,1.289065454621397475e-02,2.415006752437029114e+00,2.556260345321714311e+00
3.955078125000000000e-01,9.447505710047571226e-01,1.283336301504867105e-02,2.415120583662376141e+00,2.556275550221530413e+00
3.974609375000000000e-01,9.447945511644546546e-01,1.276681323760976011e-02,2.415265573899529450e+00,2.556310865862546411e+00
3.994140625000000000e-01,9.448478880229655985e-01,1.269129573059605415e-02,2.415446912904719579e+00,2.556359442272217564e+00
4.013671875000000000e-01,9.448958249283956334e-01,1.259275711511694332e-02,2.415637840661061908e+00,2.556433055697192813e+00
4.033203125000000000e-01,9.449563197279045035e-01,1.247180963491371745e-02,2.415877288716274052e+00,2.556524302951095784e+00
4.052734375000000000e-01,9.450267968865651014e-01,1.230933549629375894e-02,2.416211114479721367e+00,2.556688897428471829e+00
4.072265625000000000e-01,9.451339370946437723e-01,1.206798372871917789e-02,2.416682750022359993e+00,2.556901019318746471e+00
4.091796875000000000e-01,9.452832232329726470e-01,1.171564140022598142e-02,2.417415050323207915e+00,2.557276081806238111e+00
4.111328125000000000e-01,9.455079016015557336e-01,1.121628797757123937e-02,2.418446815570963082e+00,2.557765341367260525e+00
4.130859375000000000e-01,9.457746198904459778e-01,1.055136866045859947e-02,2.419805096513597320e+00,2.558487401149336371e+00
4.150390625000000000e-01,9.460560589572215573e-01,9.742367353585518544e-03,2.421350077331360318e+00,2.559367552858854644e+00
4.169921875000000000e-01,9.462828801038828397e-01,8.835415776102462787e-03,2.422910075309494982e+00,2.560411046916043709e+00
4.189453125000000000e-01,9.462915830264508887e-01,7.893964137199185882e-03,2.424150034245881269e+00,2.561705708687843863e+00
4.208984375000000000e-01,9.460704425230261894e-01,6.983481788999653522e-03,2.424715069847622750e+00,2.562908522877182182e+00
4.228515625000000000e-01,9.452810630577876960e-01,6.146669072200365916e-03,2.424414934651870190e+00,2.564736745833010811e+00
4.248046875000000000e-01,9.440050227552936324e-01,5.404644424721612161e-03,2.422563916366004655e+00,2.566247075694874979e+00
4.267578125000000000e-01,9.417777956325394939e-01,4.762906537902979881e-03,2.419356014130471078e+00,2.568913116346784875e+00
4.287109375000000000e-01,9.384408123938285939e-01,4.215497159401400407e-03,2.413693463281669338e+00,2.572016362846313076e+00
4.306640625000000000e-01,9.338142240153608498e-01,3.752472850981916196e-03,2.405531420270871301e+00,2.576020780004466992e+00
4.326171875000000000e-01,9.267473437256207314e-01,3.365597405189114152e-03,2.394731402533762932e+00,2.584011888460551631e+00
4.345703125000000000e-01,9.177408501625705650e-01,3.044308219952197424e-03,2.378836229612428355e+00,2.592051968119277294e+00
4.365234375000000000e-01,9.048977715630295293e-01,2.777276099001495767e-03,2.361086396156313327e+00,2.609226125312452016e+00
4.384765625000000000e-01,8.876942387820246916e-01,2.557607006621254262e-03,2.337730797426083473e+00,2.633483233227522646e+00
4.404296875000000000e-01,8.667195327263055304e-01,2.374897833133114960e-03,2.309746164242303390e+00,2.664926349089272062e+00
4.423828125000000000e-01,8.380624962765059749e-01,2.221991628283622594e-03,2.289748805508710294e+00,2.732190912755695145e+00
4.443359375000000000e-01,8.045423632805129843e-01,2.095931167413387069e-03,2.269025937869026066e+00,2.820266867575480507e+00
4.462890625000000000e-01,7.683769361127953390e-01,1.986357342609744187e-03,2.277050814111493793e+00,2.963453470859071182e+00
4.482421875000000000e-01,7.259985534690842623e-01,1.887964168509481981e-03,2.383807817010416663e+00,3.283486601649472370e+00
4.501953125000000000e-01,6.858454222093510744e-01,1.809291354718908741e-03,2.542441623276513241e+00,3.707016797628893912e+00
4.521484375000000000e-01,6.577971294432167770e-01,1.727559401195402460e-03,2.622355159569319305e+00,3.986569810974814665e+00
4.541015625000000000e-01,6.396466386477297483e-01,1.655738851437845707e-03,2.602601419483724143e+00,4.068809848199082424e+00
4.560546875000000000e-01,6.264973572050851480e-01,1.586631893582186566e-03,2.556603417886550655e+00,4.080787572224632065e+00
4.580078125000000000e-01,6.167503790882460368e-01,1.522152136878032920e-03,2.526036776489604563e+00,4.095718701843170884e+00
4.599609375000000000e-01,6.101129024048648208e-01,1.460026029715994324e-03,2.506360759898817570e+00,4.108026727082890517e+00
4.619140625000000000e-01,6.057639759666553214e-01,1.399352516307874683e-03,2.489628024939304130e+00,4.109896809011692298e+00
4.638671875000000000e-01,6.029367481917813354e-01,1.339083382280353667e-03,2.475614447334041124e+00,4.105926391420253729e+00
4.658203125000000000e-01,6.011260743487761848e-01,1.278222681939141089e-03,2.465327603891534380e+00,4.101181462618193940e+00
4.677734375000000000e-01,5.999641404788713661e-01,1.215768946875266229e-03,2.458565779048784705e+00,4.097853804536887523e+00
4.697265625000000000e-01,5.992508980703710186e-01,1.151113387204145966e-03,2.454249324500163532e+00,4.095528159207950658e+00
4.716796875000000000e-01,5.988190312591250564e-01,1.083748863259705302e-03,2.451545371227592973e+00,4.093966443272233136e+00
4.736328125000000000e-01,5.985756530827746058e-01,1.013173330178658528e-03,2.449736654161998484e+00,4.092609404208820578e+00
4.755859375000000000e-01,5.984948455244655241e-01,9.390821751973101560e-04,2.448539399662321703e+00,4.091161609951257994e+00
4.775390625000000000e-01,5.984303959293300057e-01,8.616066632097292175e-04,2.447625304718346495e+00,4.090074801080441524e+00
4.794921875000000000e-01,5.985844912050122257e-01,7.809203704133160654e-04,2.446662123184744964e+00,4.087412849170197759e+00
4.814453125000000000e-01,5.985051772472057552e-01,6.975451999300300411e-04,2.445744416419219469e+00,4.086421243774652545e+00
4.833984375000000000e-01,5.988644414386532500e-01,6.124474020983914887e-04,2.443615721785735495e+00,4.080415266601663760e+00
4.853515625000000000e-01,5.985488410061676756e-01,5.269166364337450007e-04,2.441820456952171980e+00,4.079567458115115564e+00
4.873046875000000000e-01,5.988788466083289075e-01,4.430776874145069899e-04,2.436294796406905938e+00,4.068092822812558573e+00
4.892578125000000000e-01,5.981941413425485576e-01,3.614159098268762953e-04,2.432694279394055581e+00,4.066730300744465509e+00
4.912109375000000000e-01,5.972209718294050340e-01,2.866794326987152073e-04,2.421218524962732932e+00,4.054141791110807524e+00
4.931640625000000000e-01,5.971149715329566732e-01,2.128612090179369718e-04,2.415796916761805857e+00,4.045781831649924776e+00
4.951171875000000000e-01,5.909328973402526719e-01,1.558147627828374590e-04,2.411765454247397855e+00,4.081284792112909621e+00
4.970703125000000000e-01,5.955770068850784194e-01,8.081734387294823251e-05,2.420886482087102110e+00,4.064774919373681961e+00
4.990234375000000000e-01,5.817677015082678427e-01,5.715989691914508748e-05,2.564666410227135263e+00,4.408402877347249671e+00
5.009765625000000000e-01,5.817677015083930758e-01,-5.715989650574760148e-05,2.564666410226005944e+00,4.408402877344359538e+00
5.029296875000000000e-01,5.955770068850548826e-01,-8.081734365504403305e-05,2.420886482087206915e+00,4.064774919374018580e+00
5.048828125000000000e-01,5.909328973400944651e-01,-1.558147628546501320e-04,2.411765454248412155e+00,4.081284792115718929e+00
5.068359375000000000e-01,5.971149715331984797e-01,-2.128612093078093188e-04,2.415796916760645008e+00,4.045781831646340976e+00
5.087890625000000000e-01,5.972209718293302050e-01,-2.866794330578823847e-04,2.421218524963099306e+00,4.054141791111929294e+00
5.107421875000000000e-01,5.981941413425948539e-01,-3.614159101113415093e-04,2.432694279394631565e+00,4.066730300745112991e+00
5.126953125000000000e-01,5.988788466083526663e-01,-4.430776875755052663e-04,2.436294796406923702e+00,4.068092822812426235e+00
5.146484375000000000e-01,5.985488410060997300e-01,-5.269166365097709918e-04,2.441820456952526808e+00,4.079567458116171608e+00
5.166015625000000000e-01,5.988644414386083970e-01,-6.124474021599987834e-04,2.443615721785656447e+00,4.080415266601836954e+00
5.185546875000000000e-01,5.985051772471678966e-01,-6.975452000046123086e-04,2.445744416418773604e+00,4.086421243774164935e+00
5.205078125000000000e-01,5.985844912049704813e-01,-7.809203704587300418e-04,2.446662123184861315e+00,4.087412849170676488e+00
5.224609375000000000e-01,5.984303959292223141e-01,-8.616066631447745570e-04,2.447625304718328731e+00,4.090074801081147626e+00
5.244140625000000000e-01,5.984948455245540089e-01,-9.390821749766475835e-04,2.448539399661120441e+00,4.091161609948645861e+00
5.263671875000000000e-01,5.985756530826668032e-01,-1.013173329855611383e-03,2.449736654162233407e+00,4.092609404209950341e+00
5.283203125000000000e-01,5.988190312589898312e-01,-1.083748862969246456e-03,2.451545371227786596e+00,4.093966443273481026e+00
5.302734375000000000e-01,5.992508980704747135e-01,-1.151113387077321850e-03,2.454249324499481855e+00,4.095528159206104135e+00
5.322265625000000000e-01,5.999641404786263399e-01,-1.215768946946806442e-03,2.458565779049588063e+00,4.097853804539900224e+00
5.341796875000000000e-01,6.011260743489361680e-01,-1.278222682116142948e-03,2.465327603890472119e+00,4.101181462615334894e+00
5.361328125000000000e-01,6.029367481918262994e-01,-1.339083382396115234e-03,2.475614447333859935e+00,4.105926391419647103e+00
5.380859375000000000e-01,6.057639759665403023e-01,-1.399352516227170577e-03,2.489628024940401474e+00,4.109896809014284003e+00
5.400390625000000000e-01,6.101129024050451211e-01,-1.460026029430204920e-03,2.506360759898297097e+00,4.108026727080823726e+00
5.419921875000000000e-01,6.167503790881037062e-01,-1.522152136521014035e-03,2.526036776489955393e+00,4.095718701844686116e+00
5.439453125000000000e-01,6.264973572051407702e-01,-1.586631893344655868e-03,2.556603417886255336e+00,4.080787572223798065e+00
5.458984375000000000e-01,6.396466386478041333e-01,-1.655738851441243163e-03,2.602601419483485667e+00,4.068809848198236878e+00
5.478515625000000000e-01,6.577971294432779503e-01,-1.727559401410269212e-03,2.622355159570580518e+00,3.986569810976360984e+00
5.498046875000000000e-01,6.858454222094858554e-01,-1.809291354999992057e-03,2.542441623277651885e+00,3.707016797629825611e+00
5.517578125000000000e-01,7.259985534693196296e-01,-1.887964168708622164e-03,2.383807817010399344e+00,3.283486601648383463e+00
5.537109375000000000e-01,7.683769361129284547e-01,-1.986357342684383701e-03,2.277050814111365007e+00,2.963453470858389949e+00
5.556640625000000000e-01,8.045423632804256098e-01,-2.095931167443056478e-03,2.269025937869052711e+00,2.820266867575819347e+00
5.576171875000000000e-01,8.380624962763364438e-01,-2.221991628331876096e-03,2.289748805508385665e+00,2.732190912755859902e+00
5.595703125000000000e-01,8.667195327259266113e-01,-2.374897833145977067e-03,2.309746164241630595e+00,2.664926349089660640e+00
5.615234375000000000e-01,8.876942387818800295e-01,-2.557607006505972780e-03,2.337730797424477647e+00,2.633483233226143305e+00
5.634765625000000000e-01,9.048977715631152385e-01,-2.777276098781626939e-03,2.361086396155532618e+00,2.609226125311342681e+00
5.654296875000000000e-01,9.177408501626025394e-01,-3.044308219782806014e-03,2.378836229613793929e+00,2.592051968120675287e+00
5.673828125000000000e-01,9.267473437259049485e-01,-3.365597405227424652e-03,2.394731402534803877e+00,2.584011888460882034e+00
5.693359375000000000e-01,9.338142240156931395e-01,-3.752472851244066307e-03,2.405531420271190601e+00,2.576020780003891009e+00
5.712890625000000000e-01,9.384408123938865476e-01,-4.215497159729911930e-03,2.413693463282524654e+00,2.572016362847064030e+00
5.732421875000000000e-01,9.417777956324894229e-01,-4.762906538092029178e-03,2.419356014130666921e+00,2.568913116347128600e+00
5.751953125000000000e-01,9.440050227552094775e-01,-5.404644424702058358e-03,2.422563916365188419e+00,2.566247075694239044e+00
5.771484375000000000e-01,9.452810630574912665e-01,-6.146669072093260619e-03,2.424414934651301312e+00,2.564736745833213760e+00
5.791015625000000000e-01,9.460704425229331527e-01,-6.983481788964479402e-03,2.424715069847479754e+00,2.562908522877283435e+00
5.810546875000000000e-01,9.462915830263088912e-01,-7.893964137245971374e-03,2.424150034246110863e+00,2.561705708688470473e+00
5.830078125000000000e-01,9.462828801039813165e-01,-8.835415776104995483e-03,2.422910075309189892e+00,2.560411046915454847e+00
5.849609375000000000e-01,9.460560589572046819e-01,-9.742367353467404692e-03,2.421350077331250183e+00,2.559367552858785366e+00
5.869140625000000000e-01,9.457746198902543533e-01,-1.055136866030468093e-02,2.419805096513158560e+00,2.558487401149392326e+00
5.888671875000000000e-01,9.455079016017272631e-01,-1.121628797753644602e-02,2.418446815569630370e+00,2.557765341365386913e+00
5.908203125000000000e-01,9.452832232328549633e-01,-1.171564140035228317e-02,2.417415050324033921e+00,2.557276081807428714e+00
5.927734375000000000e-01,9.451339370946101326e-01,-1.206798372888678167e-02,2.416682750023505299e+00,2.556901019320047652e+00
5.947265625000000000e-01,9.450267968869942026e-01,-1.230933549632757043e-02,2.416211114478766575e+00,2.556688897426300233e+00
5.966796875000000000e-01,9.449563197279303717e-01,-1.247180963472494832e-02,2.415877288716505866e+00,2.556524302951273420e+00
5.986328125000000000e-01,9.448958249281016464e-01,-1.259275711478526592e-02,2.415637840661970959e+00,2.556433055698954515e+00
6.005859375000000000e-01,9.448478880229099763e-01,-1.269129573033702177e-02,2.415446912903907339e+00,2.556359442271511906e+00
6.025390625000000000e-01,9.447945511643062177e-01,-1.276681323759585804e-02,2.415265573899139984e+00,2.556310865862536197e+00
6.044921875000000000e-01,9.447505710048045291e-01,-1.283336301523184744e-02,2.415120583662950793e+00,2.556275550222007809e+00
6.064453125000000000e-01,9.447113890397599301e-01,-1.289065454638636810e-02,2.415006752437510062e+00,2.556260345321667682e+00
6.083984375000000000e-01,9.446696977529579486e-01,-1.292912163215533504e-02,2.414885716499386881e+00,2.556244543164059468e+00
6.103515625000000000e-01,9.446361276637089688e-01,-1.296993690343883031e-02,2.414800534002988996e+00,2.556244685430769437e+00
6.123046875000000000e-01,9.446042347150370722e-01,-1.301033215882387711e-02,2.414722359084117365e+00,2.556247711325248417e+00
6.142578125000000000e-01,9.445591141892546450e-01,-1.303929682232504196e-02,2.414599791696220521e+00,2.556239685705627984e+00
6.162109375000000000e-01,9.445208223698534633e-01,-1.308772183109344067e-02,2.414502105412883015e+00,2.556239264895327157e+00
6.181640625000000000e-01,9.444747538895377215e-01,-1.314316930829085260e-02,2.414377827883874783e+00,2.556231643342064430e+00
6.201171875000000000e-01,9.444060169938577332e-01,-1.319182223873926335e-02,2.414171990228780373e+00,2.556199105099493885e+00
6.220703125000000000e-01,9.443447975584304821e-01,-1.327801682999748580e-02,2.413993637706599138e+00,2.556174817977271196e+00
6.240234375000000000e-01,9.442645305800002609e-01,-1.337486929111748185e-02,2.413746580512070139e+00,2.556129181982806031e+00
6.259765625000000000e-01,9.441492553776938967e-01,-1.347100187858188067e-02,2.413373784104460462e+00,2.556045142197021836e+00
6.279296875000000000e-01,9.440418892335150636e-01,-1.363192026957613795e-02,2.413029285985010652e+00,2.555968753299589835e+00
6.298828125000000000e-01,9.438931449973229082e-01,-1.380977098852141996e-02,2.412536264267246544e+00,2.555846784383152936e+00
6.318359375000000000e-01,9.436884678873163068e-01,-1.400495547312839359e-02,2.411842463859484198e+00,2.555663228891026595e+00
6.337890625000000000e-01,9.434839179522420682e-01,-1.431342544434911768e-02,2.411149936878416611e+00,2.555478946985679123e+00
6.357421875000000000e-01,9.431920892916743071e-01,-1.465742602706804516e-02,2.410144999255119824e+00,2.555199210063185067e+00
6.376953125000000000e-01,9.428023033474546288e-01,-1.506790393198917215e-02,2.408790149932310776e+00,2.554812513342095581e+00
6.396484375000000000e-01,9.423785613948102435e-01,-1.568651864548785413e-02,2.407316787691806681e+00,2.554388376640012837e+00
6.416015625000000000e-01,9.417664081272449916e-01,-1.640057013564546681e-02,2.405171728150568899e+00,2.553759668897821467e+00
6.435546875000000000e-01,9.409555842183322527e-01,-1.731426131298811899e-02,2.402321181668076733e+00,2.552915547141670682e+00
6.455078125000000000e-01,9.399898222780826984e-01,-1.865241206200448157e-02,2.398927794044305450e+00,2.551904520772087626e+00
6.474609375000000000e-01,9.385823701234916605e-01,-2.029246378050246491e-02,2.393969551720167566e+00,2.550416864066358702e+00
6.494140625000000000e-01,9.366902386919697676e-01,-2.251536387443772019e-02,2.387306520913124341e+00,2.548408212962159247e+00
6.513671875000000000e-01,9.342484816438163531e-01,-2.573029702118517781e-02,2.378733016253726351e+00,2.545814956330635148e+00
6.533203125000000000e-01,9.306166378394866712e-01,-3.001404914653134706e-02,2.366013369474851302e+00,2.541964224019080287e+00
6.552734375000000000e-01,9.252909985333142018e-01,-3.648174900409449639e-02,2.347496861450137473e+00,2.536370851918794411e+00
6.572265625000000000e-01,9.174615739701488248e-01,-4.656076248452556410e-02,2.320529521807757511e+00,2.528209467330258420e+00
6.591796875000000000e-01,9.064071626195653320e-01,-6.020262512725013671e-02,2.282592108213761684e+00,2.516473425110440143e+00
6.611328125000000000e-01,8.939039368792813800e-01,-7.600048643847955032e-02,2.239701495585813440e+00,2.502640133546129686e+00
6.630859375000000000e-01,8.827125391175479896e-01,-9.062162725457793833e-02,2.201281062854188342e+00,2.489662743528238575e+00
6.650390625000000000e-01,8.735072535425837392e-01,-1.012909064842410778e-01,2.169886997572065823e+00,2.478978809942427031e+00
6.669921875000000000e-01,8.656931508153289379e-01,-1.098842581457931261e-01,2.143495964170253565e+00,2.470008610392506299e+00
6.689453125000000000e-01,8.567470984146241531e-01,-1.195045148581929395e-01,2.113969938552342054e+00,2.460296858700874889e+00
6.708984375000000000e-01,8.444072815581697977e-01,-1.314352192309204692e-01,2.073251859557790233e+00,2.446637120767585660e+00
6.728515625000000000e-01,8.245484738355850496e-01,-1.506222224692522205e-01,2.011540471884381898e+00,2.428222533401271477e+00
6.748046875000000000e-01,7.974186629196711174e-01,-1.821336914858841249e-01,1.921114774422120863e+00,2.392580717566056059e+00
6.767578125000000000e-01,7.562265563894960962e-01,-2.230866469391627471e-01,1.817185192552033701e+00,2.378080176232151732e+00
6.787109375000000000e-01,6.804140913680079006e-01,-3.319680611846102525e-01,1.653656309188637596e+00,2.375266125201195511e+00
6.806640625000000000e-01,5.654010214723249605e-01,-5.308496206753222646e-01,1.342818374683274696e+00,2.234083331453052601e+00
6.826171875000000000e-01,4.956852129520492034e-01,-7.028626383861819038e-01,1.085632644376754774e+00,1.943157539861077421e+00
6.845703125000000000e-01,4.720225663362430657e-01,-7.722145810301389579e-01,1.020951667991776501e+00,1.864772105572593652e+00
6.865234375000000000e-01,4.537377625891795829e-01,-8.305233003012290061e-01,9.874469998367136903e-01,1.831365951392551095e+00
6.884765625000000000e-01,4.436289397905699428e-01,-8.649371869995334805e-01,9.681768770897010157e-01,1.808344263239259675e+00
6.904296875000000000e-01,4.371525489562988476e-01,-8.877972742210189505e-01,9.576150400345981861e-01,1.796482073732215357e+00
6.923828125000000000e-01,4.331596394144317519e-01,-9.022564477176424624e-01,9.512724725631951372e-01,1.789091095947629828e+00
6.943359375000000000e-01,4.306344938267417932e-01,-9.115350465113075673e-01,9.474401466980748587e-01,1.784654708715138760e+00
6.962890625000000000e-01,4.290371740115322408e-01,-9.174478036963495953e-01,9.450588909965254025e-01,1.781888367896447223e+00
6.982421875000000000e-01,4.280163681672316534e-01,-9.212054589345454181e-01,9.435445127921824326e-01,1.780149199437640384e+00
7.001953125000000000e-01,4.273525132727106213e-01,-9.235638358599356224e-01,9.425318826536273065e-01,1.779028760714040258e+00
7.021484375000000000e-01,4.269030844854876938e-01,-9.249952267881568213e-01,9.417841206165064039e-01,1.778276047282686401e+00
7.041015625000000000e-01,4.265734177138044148e-01,-9.257874074249379248e-01,9.411353990599883312e-01,1.777727114532557051e+00
7.060546875000000000e-01,4.262990007335301090e-01,-9.261099836217667747e-01,9.404633110611689828e-01,1.777272078639154707e+00
7.080078125000000000e-01,4.260349984204347407e-01,-9.260585839875786762e-01,9.396745042756629029e-01,1.776835239646297859e+00
7.099609375000000000e-01,4.257502696099074724e-01,-9.256843972084792815e-01,9.386984912139064718e-01,1.776364290631973875e+00
7.119140625000000000e-01,4.254238539333476399e-01,-9.250140383783471698e-01,9.374850883327709994e-01,1.775824073929127112e+00
7.138671875000000000e-01,4.250427569611346934e-01,-9.240624852118153321e-01,9.360030041686360214e-01,1.775192726229482876e+00
7.158203125000000000e-01,4.246002667399164099e-01,-9.228410760442781191e-01,9.342380459289985062e-01,1.774458808726744330e+00
7.177734375000000000e-01,4.240944749460449081e-01,-9.213619064634024358e-01,9.321904939409758617e-01,1.773618833611486645e+00
7.197265625000000000e-01,4.235268872418272990e-01,-9.196397764579515854e-01,9.298717579594902860e-01,1.772674967335588381e+00
7.216796875000000000e-01,4.229011380897754191e-01,-9.176926281540878083e-01,9.273007373707200518e-01,1.771632917152249131e+00
7.236328125000000000e-01,4.222219140038436791e-01,-9.155410858227487347e-01,9.245004391047284553e-01,1.770500161621864299e+00
7.255859375000000000e-01,4.214941193017063270e-01,-9.132076258477931363e-01,9.214951680674846601e-01,1.769284575109709268e+00
7.275390625000000000e-01,4.207222968152068421e-01,-9.107156827078506378e-01,9.183084508927399359e-01,1.767993466088321863e+00
7.294921875000000000e-01,4.199103066998526868e-01,-9.080887937226972406e-01,9.149617426073544113e-01,1.766633036678863400e+00
7.314453125000000000e-01,4.190611917903098727e-01,-9.053499133028232171e-01,9.114737565810058229e-01,1.765208147073607403e+00
7.333984375000000000e-01,4.181771849562381238e-01,-9.025208888493458925e-01,9.078602816402627784e-01,1.763722314728350726e+00
7.353515625000000000e-01,4.172598282070535403e-01,-8.996220347415411212e-01,9.041343700405848338e-01,1.762177901761482701e+00
7.373046875000000000e-01,4.163101488665859606e-01,-8.966718087245307833e-01,9.003067363938281886e-01,1.760576402518908790e+00
7.392578125000000000e-01,4.153289012461804375e-01,-8.936864691879072842e-01,8.963863427112619409e-01,1.758918848420786052e+00
7.412109375000000000e-01,4.143169024831003244e-01,-8.906795694529608953e-01,8.923811946836637254e-01,1.757206378968654947e+00
7.431640625000000000e-01,4.132754695579250459e-01,-8.876612195713243780e-01,8.882993406672576864e-01,1.755440990374929067e+00
7.451171875000000000e-01,4.122070055084083862e-01,-8.846369656614602173e-01,8.841501533137871016e-01,1.753626543543916894e+00
7.470703125000000000e-01,4.111157659696259570e-01,-8.816061888046157202e-01,8.799459459541917328e-01,1.751770086874230525e+00
7.490234375000000000e-01,4.100087403033850220e-01,-8.785601672712659571e-01,8.757037902401715312e-01,1.749883388311324506e+00
7.509765625000000000e-01,4.088965119391768654e-01,-8.754801242397474148e-01,8.714472700733153498e-01,1.747984453551874262e+00
7.529296875000000000e-01,4.077938472939963699e-01,-8.723358755271202192e-01,8.672076854111233635e-01,1.746098605142670346e+00
7.548828125000000000e-01,4.067195534728184070e-01,-8.690862182424727855e-01,8.630238128646857687e-01,1.744258322524410820e+00
7.568359375000000000e-01,4.056951303811180409e-01,-8.656822609336990437e-01,8.589393032599224043e-01,1.742500989383029664e+00
7.587890625000000000e-01,4.047422369792049723e-01,-8.620737049534640262e-01,8.549977640568729997e-01,1.740864526740874885e+00
7.607421875000000000e-01,4.038797315704290014e-01,-8.582162572948031087e-01,8.512370219487699341e-01,1.739382194382885105e+00
7.626953125000000000e-01,4.031213340166065473e-01,-8.540775962065855209e-01,8.476846193230285209e-01,1.738078404341146577e+00
7.646484375000000000e-01,4.024745379844158477e-01,-8.496402924340702434e-01,8.443557668223790058e-01,1.736966702550827302e+00
7.666015625000000000e-01,4.019407451728671532e-01,-8.449016922528866935e-01,8.412536823170554401e-01,1.736049922047530281e+00
7.685546875000000000e-01,4.015162216881646984e-01,-8.398717089450634665e-01,8.383715201463783906e-01,1.735321826078154883e+00
7.705078125000000000e-01,4.011934467314856034e-01,-8.345695766001741678e-01,8.356950435325553039e-01,1.734769478253203490e+00
7.724609375000000000e-01,4.009625296589865995e-01,-8.290203810211258517e-01,8.332054080401281038e-01,1.734375750812008787e+00
7.744140625000000000e-01,4.008124793316815704e-01,-8.232519236203108548e-01,8.308816396207144850e-01,1.734121573371304015e+00
7.763671875000000000e-01,4.007322025674571186e-01,-8.172922419579820019e-01,8.287025740514171179e-01,1.733987696555406854e+00
7.783203125000000000e-01,4.007111921909775054e-01,-8.111678967903340753e-01,8.266481873646184253e-01,1.733955900608564304e+00
7.802734375000000000e-01,4.007399298198467963e-01,-8.049029688737228128e-01,8.247003709161183638e-01,1.734009697136701389e+00
7.822265625000000000e-01,4.008100641592786673e-01,-7.985186160690278534e-01,8.228432718095797238e-01,1.734134635113906420e+00
7.841796875000000000e-01,4.009144342128822536e-01,-7.920330177625442003e-01,8.210633343607562917e-01,1.734318335872816697e+00
7.861328125000000000e-01,4.010469984736863003e-01,-7.854615537704149331e-01,8.193491610095375854e-01,1.734550365393058291e+00
7.880859375000000000e-01,4.012027160882164489e-01,-7.788171025158271421e-01,8.176912814043656441e-01,1.734822024583910771e+00
7.900390625000000000e-01,4.013774108381269468e-01,-7.721103813085159473e-01,8.160818889489109829e-01,1.735126111147399453e+00
7.919921875000000000e-01,4.015676365368892053e-01,-7.653502823451602266e-01,8.145145804656794830e-01,1.735456685013236910e+00
7.939453125000000000e-01,4.017705537242907132e-01,-7.585441799331003043e-01,8.129841178805634616e-01,1.735808854142735225e+00
7.958984375000000000e-01,4.019838218968546095e-01,-7.516981985732454907e-01,8.114862200090749988e-01,1.736178587751285862e+00
7.978515625000000000e-01,4.022055081556885070e-01,-7.448174399021093572e-01,8.100173860974748674e-01,1.736562558255634103e+00
7.998046875000000000e-01,4.024340113455311396e-01,-7.379061709624058496e-01,8.085747493124163521e-01,1.736958010192002799e+00
8.017578125000000000e-01,4.026679999250977193e-01,-7.309679783024287669e-01,8.071559567773631816e-01,1.737362652963740262e+00
8.037109375000000000e-01,4.029063615469223869e-01,-7.240058930128810966e-01,8.057590722529064386e-01,1.737774573863654748e+00
8.056640625000000000e-01,4.031481623725458041e-01,-7.170224916552954131e-01,8.043824976499178714e-01,1.738192167925072695e+00
8.076171875000000000e-01,4.033926143448683388e-01,-7.100199775220670251e-01,8.030249099409354496e-01,1.738614081511106635e+00
8.095703125000000000e-01,4.036390488901216989e-01,-7.030002460268754971e-01,8.016852105171006215e-01,1.739039166994831520e+00
8.115234375000000000e-01,4.038868957762785650e-01,-6.959649373808819428e-01,8.003624845276815503e-01,1.739466446328418847e+00
8.134765625000000000e-01,4.041356660878863138e-01,-6.889154791247250609e-01,7.990559681886855170e-01,1.739895081705181257e+00
8.154296875000000000e-01,4.043849384793256618e-01,-6.818531205820899110e-01,7.977650224369710052e-01,1.740324351868842268e+00
8.173828125000000000e-01,4.046343480374029467e-01,-6.747789608809410256e-01,7.964891116327709186e-01,1.740753632916761662e+00
8.193359375000000000e-01,4.048835772222074691e-01,-6.676939718468885010e-01,7.952277862805904318e-01,1.741182382682230134e+00
8.212890625000000000e-01,4.051323484661956131e-01,-6.605990167993084361e-01,7.939806689535333639e-01,1.741610127972494260e+00
8.232421875000000000e-01,4.053804180998313855e-01,-6.534948660634581907e-01,7.927474427774769961e-01,1.742036454091524966e+00
8.251953125000000000e-01,4.056275713419209561e-01,-6.463822098405058725e-01,7.915278419669975474e-01,1.742460996196804723e+00
8.271484375000000000e-01,4.058736181477081151e-01,-6.392616689428971544e-01,7.903216440116183072e-01,1.742883432133922605e+00
8.291015625000000000e-01,4.061183897508836571e-01,-6.321338037970452017e-01,7.891286631946863306e-01,1.743303476466996571e+00
8.310546875000000000e-01,4.063617357694527810e-01,-6.249991220328309227e-01,7.879487451928595121e-01,1.743720875481017174e+00
8.330078125000000000e-01,4.066035217718640959e-01,-6.178580849147450316e-01,7.867817625556392525e-01,1.744135402977797122e+00
8.349609375000000000e-01,4.068436272206248372e-01,-6.107111128187143745e-01,7.856276109048352385e-01,1.744546856722937411e+00
8.369140625000000000e-01,4.070819437269574959e-01,-6.035585899187512204e-01,7.844862057256348775e-01,1.744955055429426194e+00
8.388671875000000000e-01,4.073183735629565261e-01,-5.964008682160536479e-01,7.833574796459923384e-01,1.745359836185624181e+00
8.408203125000000000e-01,4.075528283879193969e-01,-5.892382710182012540e-01,7.822413801208910611e-01,1.745761052252951862e+00
8.427734375000000000e-01,4.077852281536225032e-01,-5.820710959562619413e-01,7.811378674537681199e-01,1.746158571172589546e+00
8.447265625000000000e-01,4.080155001597688402e-01,-5.748996176117957546e-01,7.800469130998888279e-01,1.746552273131567246e+00
8.466796875000000000e-01,4.082435782359991050e-01,-5.677240898130359037e-01,7.789684982064711827e-01,1.746942049547538733e+00
8.486328125000000000e-01,4.084694020310245532e-01,-5.605447476492798620e-01,7.779026123524170888e-01,1.747327801838683081e+00
8.505859375000000000e-01,4.086929163927850994e-01,-5.533618092442575964e-01,7.768492524569794444e-01,1.747709440350976084e+00
8.525390625000000000e-01,4.089140708262462010e-01,-5.461754773225270254e-01,7.758084218319154512e-01,1.748086883419713633e+00
8.544921875000000000e-01,4.091328190176742874e-01,-5.389859405974279927e-01,7.747801293559666291e-01,1.748460056546019326e+00
8.564453125000000000e-01,4.093491184160306107e-01,-5.317933750046370811e-01,7.737643887539771281e-01,1.748828891672184138e+00
8.583984375000000000e-01,4.095629298636040971e-01,-5.245979448016570013e-01,7.727612179657898928e-01,1.749193326542217486e+00
8.603515625000000000e-01,4.097742172692397378e-01,-5.173998035505019688e-01,7.717706385924315571e-01,1.749553304136105325e+00
8.623046875000000000e-01,4.099829473185155893e-01,-5.101990949982820878e-01,7.707926754090224097e-01,1.749908772168073945e+00
8.642578125000000000e-01,4.101890892160824365e-01,-5.029959538682644560e-01,7.698273559354562590e-01,1.750259682640523229e+00
8.662109375000000000e-01,4.103926144560703926e-01,-4.957905065722101323e-01,7.688747100572366211e-01,1.750605991446574805e+00
8.681640625000000000e-01,4.105934966170516343e-01,-4.885828718532929105e-01,7.679347696899625486e-01,1.750947658015175934e+00
8.701171875000000000e-01,4.107917111785550635e-01,-4.813731613676269228e-01,7.670075684819075423e-01,1.751284644993546857e+00
8.720703125000000000e-01,4.109872353565310332e-01,-4.741614802113820470e-01,7.660931415499067088e-01,1.751616917962482978e+00
8.740234375000000000e-01,4.111800479555304255e-01,-4.669479273995248980e-01,7.651915252444410065e-01,1.751944445180618093e+00
8.759765625000000000e-01,4.113701292356541916e-01,-4.597325963014742833e-01,7.643027569403730848e-01,1.752267197354294481e+00
8.779296875000000000e-01,4.115574607925790440e-01,-4.525155750382903186e-01,7.634268748502663904e-01,1.752585147430149926e+00
8.798828125000000000e-01,4.117420254491961362e-01,-4.452969468454365254e-01,7.625639178576095745e-01,1.752898270407815318e+00
8.818359375000000000e-01,4.119238071575724858e-01,-4.380767904046778960e-01,7.617139253676433741e-01,1.753206543170559906e+00
8.837890625000000000e-01,4.121027909101113718e-01,-4.308551801482463084e-01,7.608769371737591491e-01,1.753509944331905990e+00
8.857421875000000000e-01,4.122789626589261625e-01,-4.236321865380435758e-01,7.600529933377069280e-01,1.753808454096505987e+00
8.876953125000000000e-01,4.124523092425576021e-01,-4.164078763223361679e-01,7.592421340820627584e-01,1.754102054133781285e+00
8.896484375000000000e-01,4.126228183192694465e-01,-4.091823127721086473e-01,7.584443996936126586e-01,1.754390727463024158e+00
8.916015625000000000e-01,4.127904783062501526e-01,-4.019555558990082766e-01,7.576598304364507985e-01,1.754674458348764787e+00
8.935546875000000000e-01,4.129552783241156044e-01,-3.947276626566126878e-01,7.568884664737454138e-01,1.754953232205396896e+00
8.955078125000000000e-01,4.131172081461867429e-01,-3.874986871265556077e-01,7.561303477972398657e-01,1.755227035510112943e+00
8.974609375000000000e-01,4.132762581520683653e-01,-3.802686806908817108e-01,7.553855141636822701e-01,1.755495855723383958e+00
8.994140625000000000e-01,4.134324192851130397e-01,-3.730376921918623356e-01,7.546540050374617170e-01,1.755759681216248591e+00
9.013671875000000000e-01,4.135856830133929352e-01,-3.658057680803769585e-01,7.539358595387899431e-01,1.756018501203735482e+00
9.033203125000000000e-01,4.137360412938413390e-01,-3.585729525538710050e-01,7.532311163968664625e-01,1.756272305683888257e+00
9.052734375000000000e-01,4.138834865392688744e-01,-3.513392876847650226e-01,7.525398139075278880e-01,1.756521085381881342e+00
9.072265625000000000e-01,4.140280115879853007e-01,-3.441048135401320041e-01,7.518619898949235880e-01,1.756764831698766072e+00
9.091796875000000000e-01,4.141696096757821466e-01,-3.368695682933776636e-01,7.511976816768033416e-01,1.757003536664423882e+00
9.111328125000000000e-01,4.143082744100603509e-01,-3.296335883285768098e-01,7.505469260330713821e-01,1.757237192894399280e+00
9.130859375000000000e-01,4.144439997459021807e-01,-3.223969083380692213e-01,7.499097591772820870e-01,1.757465793550300415e+00
9.150390625000000000e-01,4.145767799639132334e-01,-3.151595614138617552e-01,7.492862167307716703e-01,1.757689332303425278e+00
9.169921875000000000e-01,4.147066096496693222e-01,-3.079215791333145824e-01,7.486763336991832940e-01,1.757907803301422822e+00
9.189453125000000000e-01,4.148334836746212506e-01,-3.006829916395813984e-01,7.480801444511531173e-01,1.758121201137756273e+00
9.208984375000000000e-01,4.149573971783180326e-01,-2.934438277172046194e-01,7.474976826989212508e-01,1.758329520823737946e+00
9.228515625000000000e-01,4.150783455518248788e-01,-2.862041148632347709e-01,7.469289814806989725e-01,1.758532757763008103e+00
9.248046875000000000e-01,4.151963244222223737e-01,-2.789638793542225104e-01,7.463740731446193433e-01,1.758730907728309534e+00
9.267578125000000000e-01,4.153113296380711583e-01,-2.717231463093890409e-01,7.458329893341032468e-01,1.758923966840440833e+00
9.287109375000000000e-01,4.154233572557414211e-01,-2.644819397502648495e-01,7.453057609745079581e-01,1.759111931549309116e+00
9.306640625000000000e-01,4.155324035265072768e-01,-2.572402826570634460e-01,7.447924182609102495e-01,1.759294798616980682e+00
9.326171875000000000e-01,4.156384648843086671e-01,-2.499981970220185590e-01,7.442929906469221146e-01,1.759472565102745412e+00
9.345703125000000000e-01,4.157415379340846928e-01,-2.427557038999219319e-01,7.438075068344207619e-01,1.759645228350166235e+00
9.365234375000000000e-01,4.158416194405871735e-01,-2.355128234560538991e-01,7.433359947640993948e-01,1.759812785976149208e+00
9.384765625000000000e-01,4.159387063175736809e-01,-2.282695750116975342e-01,7.428784816067481866e-01,1.759975235862119236e+00
9.404296875000000000e-01,4.160327956172835129e-01,-2.210259770874122565e-01,7.424349937551781853e-01,1.760132576147388273e+00
9.423828125000000000e-01,4.161238845200961878e-01,-2.137820474442244101e-01,7.420055568167169824e-01,1.760284805224864968e+00
9.443359375000000000e-01,4.162119703242622704e-01,-2.065378031228850275e-01,7.415901956062349587e-01,1.760431921739378236e+00
9.462890625000000000e-01,4.162970504356029444e-01,-1.992932604813284214e-01,7.411889341396522557e-01,1.760573924588843431e+00
9.482421875000000000e-01,4.163791223570627031e-01,-1.920484352304583642e-01,7.408017956279173699e-01,1.760710812928658608e+00
9.501953125000000000e-01,4.164581836780043567e-01,-1.848033424683747095e-01,7.404288024714724692e-01,1.760842586179756530e+00
9.521484375000000000e-01,4.165342320631381101e-01,-1.775579967131552805e-01,7.400699762552331862e-01,1.760969244040766712e+00
9.541015625000000000e-01,4.166072652409887889e-01,-1.703124119342787346e-01,7.397253377441935784e-01,1.761090786504895922e+00
9.560546875000000000e-01,4.166772809918296017e-01,-1.630666015827830773e-01,7.393949068797870394e-01,1.761207213882082012e+00
9.580078125000000000e-01,4.167442771350385877e-01,-1.558205786202344068e-01,7.390787027771981155e-01,1.761318526827020614e+00
9.599609375000000000e-01,4.168082515158950674e-01,-1.485743555465802723e-01,7.387767437238891288e-01,1.761424726373574723e+00
9.619140625000000000e-01,4.168692019919038039e-01,-1.413279444269442131e-01,7.384890471796714539e-01,1.761525813975945542e+00
9.638671875000000000e-01,4.169271264188465498e-01,-1.340813569174259534e-01,7.382156297787040300e-01,1.761621791556638117e+00
9.658203125000000000e-01,4.169820226368881610e-01,-1.268346042899363424e-01,7.379565073338062442e-01,1.761712661560745241e+00
9.677734375000000000e-01,4.170338884572486471e-01,-1.195876974561242145e-01,7.377116948433882770e-01,1.761798427015086155e+00
9.697265625000000000e-01,4.170827216501218349e-01,-1.123406469904299348e-01,7.374812065010931672e-01,1.761879091589542812e+00
9.716796875000000000e-01,4.171285199347841699e-01,-1.050934631522930790e-01,7.372650557079332145e-01,1.761954659656082889e+00
9.736328125000000000e-01,4.171712809729006266e-01,-9.784615590758674597e-02,7.370632550861830889e-01,1.762025136339457454e+00
9.755859375000000000e-01,4.172110023664837852e-01,-9.059873494927524196e-02,7.368758164940351074e-01,1.762090527551055219e+00
9.775390625000000000e-01,4.172476816612489259e-01,-8.335120971746952379e-02,7.367027510394451584e-01,1.762150839999039542e+00
9.794921875000000000e-01,4.172813163579468521e-01,-7.610358941870390415e-02,7.365440690924180966e-01,1.762206081162095428e+00
9.814453125000000000e-01,4.173119039294201915e-01,-6.885588304508286073e-02,7.363997802935220438e-01,1.762256259231021804e+00
9.833984375000000000e-01,4.173394418520776639e-01,-6.160809939220815434e-02,7.362698935593690042e-01,1.762301382983264997e+00
9.853515625000000000e-01,4.173639276333568349e-01,-5.436024707854492793e-02,7.361544170778555607e-01,1.762341461650883234e+00
9.873046875000000000e-01,4.173853588781133994e-01,-4.711233456130051872e-02,7.360533582877698544e-01,1.762376504587788606e+00
9.892578125000000000e-01,4.174037332956289648e-01,-3.986437015884881224e-02,7.359667238315666937e-01,1.762406521124304071e+00
9.912109375000000000e-01,4.174190488551887679e-01,-3.261636206181001835e-02,7.358945194430333014e-01,1.762431519639475752e+00
9.931640625000000000e-01,4.174313036421148926e-01,-2.536831836324930298e-02,7.358367499380310539e-01,1.762451508145637336e+00
9.951171875000000000e-01,4.174404962891876680e-01,-1.812024706147536898e-02,7.357934189429613525e-01,1.762466491815983805e+00
9.970703125000000000e-01,4.174466253166559948e-01,-1.087215609437339019e-02,7.357645296942043611e-01,1.762476477686131471e+00
9.990234375000000000e-01,4.174496902415498756e-01,-3.624053352853249133e-03,7.357500836186914306e-01,1.762481466569966848e+00


==> figures/data/higr_igr_comparison/nc512_higr_t_0.500000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,2.828727853559974137e-01,2.568962177268467421e-03,4.266564368573245170e-01,1.508294631105897121e+00
2.929687500000000000e-03,2.828719476960704360e-01,7.706880180921096835e-03,4.266621563482911883e-01,1.508292918728381782e+00
4.882812500000000000e-03,2.828702727384676541e-01,1.284477917117097037e-02,4.266735947190312128e-01,1.508289490580155157e+00
6.835937500000000000e-03,2.828677608041704206e-01,1.798264643307690216e-02,4.266907525360660314e-01,1.508284348350865223e+00
8.789062500000000000e-03,2.828644126286889438e-01,2.312046920256738414e-02,4.267136299871165939e-01,1.508277490880692184e+00
1.074218750000000000e-02,2.828602290248282136e-01,2.825823464336085777e-02,4.267422276502494949e-01,1.508268918678731252e+00
1.269531250000000000e-02,2.828552110680482290e-01,3.339592982443181923e-02,4.267765461626782386e-01,1.508258631765146296e+00
1.464843750000000000e-02,2.828493600049752366e-01,3.853354170101461890e-02,4.268165863308841512e-01,1.508246630550140743e+00
1.660156250000000000e-02,2.828426772959845570e-01,4.367105709133281555e-02,4.268623490771558671e-01,1.508232915420098408e+00
1.855468750000000000e-02,2.828351645950364368e-01,4.880846265546000262e-02,4.269138354609481878e-01,1.508217486923251638e+00
2.050781250000000000e-02,2.828268237549792508e-01,5.394574487216459435e-02,4.269710466835199281e-01,1.508200345760889238e+00
2.246093750000000000e-02,2.828176568210494235e-01,5.908289001597065437e-02,4.270339841027768202e-01,1.508181492878073682e+00
2.441406250000000000e-02,2.828076660289670086e-01,6.421988413322450573e-02,4.271026492450087364e-01,1.508160929519396953e+00
2.636718750000000000e-02,2.827968538018393874e-01,6.935671301762037777e-02,4.271770438161041072e-01,1.508138657289796569e+00
2.832031250000000000e-02,2.827852227487422931e-01,7.449336218485813621e-02,4.272571697112840239e-01,1.508114678201779801e+00
3.027343750000000000e-02,2.827727756642097190e-01,7.962981684642504721e-02,4.273430290243385721e-01,1.508088994716656028e+00
3.222656250000000000e-02,2.827595155290801299e-01,8.476606188234413197e-02,4.274346240569174560e-01,1.508061609779378198e+00
3.417968750000000000e-02,2.827454455125805732e-01,8.990208181280288924e-02,4.275319573283623553e-01,1.508032526849379495e+00
3.613281250000000000e-02,2.827305689756891560e-01,9.503786076852779874e-02,4.276350315863514107e-01,1.508001749928185031e+00
3.808593750000000000e-02,2.827148894757404163e-01,1.001733824597820927e-01,4.277438498184755744e-01,1.507969283584444931e+00
4.003906250000000000e-02,2.826984107722606554e-01,1.053086301438583006e-01,4.278584152648092775e-01,1.507935132976726988e+00
4.199218750000000000e-02,2.826811368340099717e-01,1.104435865909152714e-01,4.279787314315359192e-01,1.507899303874445041e+00
4.394531250000000000e-02,2.826630718472118442e-01,1.155782340480165649e-01,4.281048021057120012e-01,1.507861802677375351e+00
4.589843750000000000e-02,2.826442202249460633e-01,1.207125542012000147e-01,4.282366313712584471e-01,1.507822636434256403e+00
4.785156250000000000e-02,2.826245866176885224e-01,1.258465281354055332e-01,4.283742236262835790e-01,1.507781812860987447e+00
4.980468750000000000e-02,2.826041759249821594e-01,1.309801362920611500e-01,4.285175836018715323e-01,1.507739340359053770e+00
5.175781250000000000e-02,2.825829933082282253e-01,1.361133584241299987e-01,4.286667163824826599e-01,1.507695228034822810e+00
5.371093750000000000e-02,2.825610442046081472e-01,1.412461735483800107e-01,4.288216274280807760e-01,1.507649485720150784e+00
5.566406250000000000e-02,2.825383343421515869e-01,1.463785598946312216e-01,4.289823225981416188e-01,1.507602123994851162e+00
5.761718750000000000e-02,2.825148697559817235e-01,1.515104948517116412e-01,4.291488081776984598e-01,1.507553154211511259e+00
5.957031250000000000e-02,2.824906568057886647e-01,1.566419549098213293e-01,4.293210909055719116e-01,1.507502588523021103e+00
6.152343750000000000e-02,2.824657021945988777e-01,1.617729155989745260e-01,4.294991780049551844e-01,1.507450439913181617e+00
6.347656250000000000e-02,2.824400129889256261e-01,1.669033514231649529e-01,4.296830772165356471e-01,1.507396722230716524e+00
6.542968750000000000e-02,2.824135966404025533e-01,1.720332357898554376e-01,4.298727968343668548e-01,1.507341450227055457e+00
6.738281250000000000e-02,2.823864610090253136e-01,1.771625409343488000e-01,4.300683457447055380e-01,1.507284639598148512e+00
6.933593750000000000e-02,2.823586143881381405e-01,1.822912378385641297e-01,4.302697334680644636e-01,1.507226307030661294e+00
7.128906250000000000e-02,2.823300655313322194e-01,1.874192961436719762e-01,4.304769702047761548e-01,1.507166470252909285e+00
7.324218750000000000e-02,2.823008236814329441e-01,1.925466840560000059e-01,4.306900668843750557e-01,1.507105148090913227e+00
7.519531250000000000e-02,2.822708986017881116e-01,1.976733682455390495e-01,4.309090352191521367e-01,1.507042360529951441e+00
7.714843750000000000e-02,2.822403006100820955e-01,2.027993137363199860e-01,4.311338877622812316e-01,1.506978128782111348e+00
7.910156250000000000e-02,2.822090406149381225e-01,2.079244837878386487e-01,4.313646379709613621e-01,1.506912475360335124e+00
8.105468750000000000e-02,2.821771301555976441e-01,2.130488397666028544e-01,4.316013002750729299e-01,1.506845424159541702e+00
8.300781250000000000e-02,2.821445814449992651e-01,2.181723410067790137e-01,4.318438901519182638e-01,1.506777000545521883e+00
8.496093750000000000e-02,2.821114074166234387e-01,2.232949446587864095e-01,4.320924242076537025e-01,1.506707231452259821e+00
8.691406250000000000e-02,2.820776217755074367e-01,2.284166055245477889e-01,4.323469202661336386e-01,1.506636145488567946e+00
8.886718750000000000e-02,2.820432390538919476e-01,2.335372758779373781e-01,4.326073974659696009e-01,1.506563773054999222e+00
9.082031250000000000e-02,2.820082746720133926e-01,2.386569052687857462e-01,4.328738763666898359e-01,1.506490146472058811e+00
9.277343750000000000e-02,2.819727450046264350e-01,2.437754403085899135e-01,4.331463790650234014e-01,1.506415300120953926e+00
9.472656250000000000e-02,2.819366674539131590e-01,2.488928244358279140e-01,4.334249293224624044e-01,1.506339270598281210e+00
9.667968750000000000e-02,2.819000605295287620e-01,2.540089976584961051e-01,4.337095527054113941e-01,1.506262096886212820e+00
9.863281250000000000e-02,2.818629439366322487e-01,2.591238962711661098e-01,4.340002767393967842e-01,1.506183820539929608e+00
1.005859375000000000e-01,2.818253386728691856e-01,2.642374525434651455e-01,4.342971310790593731e-01,1.506104485894443901e+00
1.025390625000000000e-01,2.817872671354100245e-01,2.693495943764556699e-01,4.346001476958457621e-01,1.506024140293081404e+00
1.044921875000000000e-01,2.817487532393127547e-01,2.744602449228759622e-01,4.349093610856248349e-01,1.505942834340311620e+00
1.064453125000000000e-01,2.817098225486542318e-01,2.795693221666037398e-01,4.352248084987849208e-01,1.505860622182068065e+00
1.083984375000000000e-01,2.816705024221050069e-01,2.846767384559942271e-01,4.355465301957410773e-01,1.505777561817079668e+00
1.103515625000000000e-01,2.816308221748793361e-01,2.897823999849097332e-01,4.358745697312496059e-01,1.505693715443330749e+00
1.123046875000000000e-01,2.815908132592921942e-01,2.948862062142858509e-01,4.362089742714508889e-01,1.505609149844407524e+00
1.142578125000000000e-01,2.815505094665221586e-01,2.999880492258943376e-01,4.365497949482178841e-01,1.505523936821296482e+00
1.162109375000000000e-01,2.815099471526069097e-01,3.050878129985752918e-01,4.368970872561237506e-01,1.505438153676074364e+00
1.181640625000000000e-01,2.814691654922186759e-01,3.101853725955192598e-01,4.372509114982655043e-01,1.505351883755054576e+00
1.201171875000000000e-01,2.814282067643847363e-01,3.152805932491399843e-01,4.376113332882589635e-01,1.505265217060265837e+00
1.220703125000000000e-01,2.813871166750769870e-01,3.203733293275773941e-01,4.379784241170631143e-01,1.505178250939801066e+00
1.240234375000000000e-01,2.813459447225075127e-01,3.254634231638165454e-01,4.383522619948629351e-01,1.505091090869427273e+00
1.259765625000000000e-01,2.813047446121055839e-01,3.305507037245544733e-01,4.387329321802506676e-01,1.505003851340359189e+00
1.279296875000000000e-01,2.812635747295463839e-01,3.356349850911435895e-01,4.391205280113562592e-01,1.504916656871023273e+00
1.298828125000000000e-01,2.812224986819649164e-01,3.407160647187718050e-01,4.395151518566283722e-01,1.504829643164362185e+00
1.318359375000000000e-01,2.811815859197126510e-01,3.457937214320557229e-01,4.399169162068088390e-01,1.504742958437001343e+00
1.337890625000000000e-01,2.811409124538638560e-01,3.508677131047604481e-01,4.403259449345179322e-01,1.504656764952609915e+00
1.357421875000000000e-01,2.811005616883923697e-01,3.559377739573171273e-01,4.407423747541674430e-01,1.504571240799607468e+00
1.376953125000000000e-01,2.810606253908208840e-01,3.610036113867449714e-01,4.411663569231734638e-01,1.504486581963790037e+00
1.396484375000000000e-01,2.810212048316885758e-01,3.660649022172466349e-01,4.415980592363373258e-01,1.504403004760146878e+00
1.416015625000000000e-01,2.809824121320472212e-01,3.711212882227254983e-01,4.420376683799293605e-01,1.504320748706940547e+00
1.435546875000000000e-01,2.809443718704554560e-01,3.761723707196070743e-01,4.424853927320084868e-01,1.504240079950841302e+00
1.455078125000000000e-01,2.809072230180745811e-01,3.812177039518689914e-01,4.429414657231705021e-01,1.504161295388030783e+00
1.474609375000000000e-01,2.808711212948333258e-01,3.862567868779619440e-01,4.434061499107209148e-01,1.504084727677329925e+00
1.494140625000000000e-01,2.808362420747006483e-01,3.912890528028005188e-01,4.438797419744116013e-01,1.504010751414941227e+00
1.513671875000000000e-01,2.808027840192455216e-01,3.963138560485102158e-01,4.443625789213437871e-01,1.503939790847729663e+00
1.533203125000000000e-01,2.807709736940545708e-01,4.013304544804930929e-01,4.448550459032640236e-01,1.503872329659809548e+00
1.552734375000000000e-01,2.807410715348486741e-01,4.063379861312309549e-01,4.453575862196764712e-01,1.503808923602209413e+00
1.572265625000000000e-01,2.807133796987673069e-01,4.113354372848272433e-01,4.458707143329622147e-01,1.503750217088269059e+00
1.591796875000000000e-01,2.806882525914660698e-01,4.163215980315377873e-01,4.463950331001355076e-01,1.503696965411103426e+00
1.611328125000000000e-01,2.806661112493104016e-01,4.212949992089438656e-01,4.469312569966297222e-01,1.503650065052388296e+00
1.630859375000000000e-01,2.806474633511190087e-01,4.262538214006463821e-01,4.474802439737161075e-01,1.503610595796779581e+00
1.650390625000000000e-01,2.806329315496192134e-01,4.311957616150332573e-01,4.480430399130621022e-01,1.503579880282760461e+00
1.669921875000000000e-01,2.806232942273217956e-01,4.361178353966121413e-01,4.486209416694246777e-01,1.503559569584177025e+00
1.689453125000000000e-01,2.806195449745808035e-01,4.410160798305025054e-01,4.492155878170638328e-01,1.503551768017842738e+00
1.708984375000000000e-01,2.806229804963865093e-01,4.458851036780872579e-01,4.498290910496118844e-01,1.503559217542782545e+00
1.728515625000000000e-01,2.806353319759907761e-01,4.507174007600612820e-01,4.504642337091414594e-01,1.503585573344824677e+00
1.748046875000000000e-01,2.806589632185572669e-01,4.555022955841479537e-01,4.511247596468479504e-01,1.503635819829401976e+00
1.767578125000000000e-01,2.806971720013876070e-01,4.602243159207672907e-01,4.518158141879441980e-01,1.503716904200192328e+00
1.787109375000000000e-01,2.807546512963240981e-01,4.648606720625072519e-01,4.525446129395306882e-01,1.503838709051397604e+00
1.806640625000000000e-01,2.808382002554663526e-01,4.693773360953381046e-01,4.533214680674797492e-01,1.504015557335026010e+00
1.826171875000000000e-01,2.809578231444727070e-01,4.737229443850927146e-01,4.541613736768250753e-01,1.504268558297747749e+00
1.845703125000000000e-01,2.811284454085640760e-01,4.778192455259545612e-01,4.550864864655352893e-01,1.504629298807181215e+00
1.865234375000000000e-01,2.813725799274248152e-01,4.815462964784634758e-01,4.561300304884565171e-01,1.505145711065272396e+00
1.884765625000000000e-01,2.817245628999487383e-01,4.847189507951071841e-01,4.573425728646148825e-01,1.505891530267183809e+00
1.904296875000000000e-01,2.822371684740804243e-01,4.870512129571143989e-01,4.588022661020058068e-01,1.506981788866082361e+00
1.923828125000000000e-01,2.829922282761149765e-01,4.880977212842034785e-01,4.606318541770632047e-01,1.508599403918601700e+00
1.943359375000000000e-01,2.841183708574011590e-01,4.871691630182653499e-01,4.630288465588349722e-01,1.511037107170305482e+00
1.962890625000000000e-01,2.858153915306683723e-01,4.831923524329697073e-01,4.663195442678191860e-01,1.514803626197809727e+00
1.982421875000000000e-01,2.884188747865390479e-01,4.744802985903787684e-01,4.710492223017566649e-01,1.520646413729113133e+00
2.001953125000000000e-01,2.924124226370691249e-01,4.585926075375758582e-01,4.783142581415088523e-01,1.530598591366020944e+00
2.021484375000000000e-01,2.988152966992929649e-01,4.310089279700224374e-01,4.894833827822026029e-01,1.545195724173475726e+00
2.041015625000000000e-01,3.086598815745681401e-01,3.885638247060344552e-01,5.112904405671496733e-01,1.580994001373508206e+00
2.060546875000000000e-01,3.259498248445457658e-01,3.140902172869173281e-01,5.408999301697130502e-01,1.610131317135589546e+00
2.080078125000000000e-01,3.478479411023415180e-01,2.377531294691233033e-01,6.271153030238287851e-01,1.774579947061146745e+00
2.099609375000000000e-01,4.222276768930035562e-01,-5.386414859430813801e-03,8.855042544840751040e-01,2.097205317889423437e+00
2.119140625000000000e-01,5.166721163858484234e-01,-1.742926977916429698e-01,1.135385466773729757e+00,2.182308107164534938e+00
2.138671875000000000e-01,5.695846289400645635e-01,-2.786318881897287825e-01,1.259480492219868353e+00,2.172408401437934344e+00
2.158203125000000000e-01,6.050180358156103111e-01,-3.039715529569139707e-01,1.362007414865060939e+00,2.204985462225138360e+00
2.177734375000000000e-01,6.251288146929436795e-01,-3.329384038210084218e-01,1.428455415228875314e+00,2.229633715585958242e+00
2.197265625000000000e-01,6.428453365617989856e-01,-3.423873781378163894e-01,1.485876952844582544e+00,2.252792040302582954e+00
2.216796875000000000e-01,6.525225754054967409e-01,-3.511328722094675947e-01,1.517634971377506581e+00,2.264149735126260055e+00
2.236328125000000000e-01,6.609159275953337964e-01,-3.526867166719973024e-01,1.544540857686910851e+00,2.274776285622498673e+00
2.255859375000000000e-01,6.662582102193643774e-01,-3.539506742955670360e-01,1.561527872253335669e+00,2.281087234543159870e+00
2.275390625000000000e-01,6.709648968542974989e-01,-3.526285968812479799e-01,1.575999501406516679e+00,2.286681906850635659e+00
2.294921875000000000e-01,6.744935194268347756e-01,-3.510287210095288657e-01,1.586568449005916870e+00,2.290626175886557814e+00
2.314453125000000000e-01,6.777222276753683827e-01,-3.484977811468490394e-01,1.595988186464055048e+00,2.294204324897177738e+00
2.333984375000000000e-01,6.805058006727837672e-01,-3.458062501858928384e-01,1.603918693842220078e+00,2.297159822401439566e+00
2.353515625000000000e-01,6.831561248740161130e-01,-3.427740218178531029e-01,1.611354706998699982e+00,2.299944722243110640e+00
2.373046875000000000e-01,6.856409908503720008e-01,-3.396655925811749577e-01,1.618237665802265912e+00,2.302495847868798684e+00
2.392578125000000000e-01,6.880721397440232590e-01,-3.364330216817484898e-01,1.624928990688386810e+00,2.304974183917078978e+00
2.412109375000000000e-01,6.904461321061172718e-01,-3.331713150012933777e-01,1.631435337663775575e+00,2.307369719925852714e+00
2.431640625000000000e-01,6.928075823350836604e-01,-3.298753902391733384e-01,1.637906252634297566e+00,2.309748629045937030e+00
2.451171875000000000e-01,6.951661423747393931e-01,-3.265926959264561225e-01,1.644385509704260118e+00,2.312125450212857203e+00
2.470703125000000000e-01,6.975517624346810885e-01,-3.233435877621346211e-01,1.650980599435756258e+00,2.314546092213619399e+00
2.490234375000000000e-01,6.999854476672001669e-01,-3.201707634389572288e-01,1.657772599621310405e+00,2.317041146619515324e+00
2.509765625000000000e-01,7.024948270437336717e-01,-3.171057056219839243e-01,1.664860642833352777e+00,2.319647825383768680e+00
2.529296875000000000e-01,7.050997297499386196e-01,-3.141765022500584426e-01,1.672312174204267698e+00,2.322385061038818144e+00
2.548828125000000000e-01,7.078126195046107183e-01,-3.113896317213988296e-01,1.680157975849213337e+00,2.325250970467970468e+00
2.568359375000000000e-01,7.106319895386119523e-01,-3.087300739549259099e-01,1.688366249100831995e+00,2.328208683059141748e+00
2.587890625000000000e-01,7.135452772281778433e-01,-3.061591471855962254e-01,1.696848806294210643e+00,2.331186735565212498e+00
2.607421875000000000e-01,7.165325581374026864e-01,-3.036251033748119110e-01,1.705473386217104981e+00,2.334081602598268468e+00
2.626953125000000000e-01,7.195739309691127072e-01,-3.010747154285209337e-01,1.714092147852602110e+00,2.336770180061988889e+00
2.646484375000000000e-01,7.226546695688090827e-01,-2.984652212520904069e-01,1.722568084212549699e+00,2.339126250268548368e+00
2.666015625000000000e-01,7.257671064169345376e-01,-2.957700738324918754e-01,1.730796463031995636e+00,2.341042212840645398e+00
2.685546875000000000e-01,7.289080264268971154e-01,-2.929791419150376552e-01,1.738715965565572619e+00,2.342452470799039510e+00
2.705078125000000000e-01,7.320739116736814101e-01,-2.900943877336307208e-01,1.746312881326752997e+00,2.343355095807972521e+00
2.724609375000000000e-01,7.352563867795560704e-01,-2.871245228983211328e-01,1.753619760715428466e+00,2.343825014912528815e+00
2.744140625000000000e-01,7.384401064862811115e-01,-2.840806871906834119e-01,1.760708797509733081e+00,2.344011444953866263e+00
2.763671875000000000e-01,7.416039618567691338e-01,-2.809739231565134276e-01,1.767677750547535620e+00,2.344114080646008347e+00
2.783203125000000000e-01,7.447250355776172670e-01,-2.778141134991728989e-01,1.774627797239594074e+00,2.344339885039768756e+00
2.802734375000000000e-01,7.477835828763446102e-01,-2.746098214526807579e-01,1.781637858122152362e+00,2.344852857339863483e+00
2.822265625000000000e-01,7.507670419122962624e-01,-2.713684280318379161e-01,1.788744995804693927e+00,2.345736221478429862e+00
2.841796875000000000e-01,7.536716553992095502e-01,-2.680962006244567708e-01,1.795939762451563837e+00,2.346982878838926645e+00
2.861328125000000000e-01,7.565012190594999630e-01,-2.647983777939064698e-01,1.803178345083872092e+00,2.348517167804185846e+00
2.880859375000000000e-01,7.592636927769040867e-01,-2.614793480411696236e-01,1.810405595117629662e+00,2.350236989464775217e+00
2.900390625000000000e-01,7.619672174581846313e-01,-2.581428376856094720e-01,1.817579166091195964e+00,2.352058256857373131e+00
2.919921875000000000e-01,7.646170794818328842e-01,-2.547920160434472003e-01,1.824686590119597440e+00,2.353946257866517566e+00
2.939453125000000000e-01,7.672145761640229988e-01,-2.514295578737567594e-01,1.831751755549440253e+00,2.355926722245667904e+00
2.958984375000000000e-01,7.697580134069237356e-01,-2.480576886385665314e-01,1.838830436825717340e+00,2.358075905338617329e+00
2.978515625000000000e-01,7.722455177363476420e-01,-2.446782345068789499e-01,1.845992374545507797e+00,2.360487891715405073e+00
2.998046875000000000e-01,7.746790480637191223e-01,-2.412926885386833253e-01,1.853285908714543684e+00,2.363216313840579730e+00
3.017578125000000000e-01,7.770681923549580539e-01,-2.379022909220472048e-01,1.860695691877533697e+00,2.366208849427642313e+00
3.037109375000000000e-01,7.794306331353637596e-01,-2.345081026891099873e-01,1.868132526411828476e+00,2.369294231213026514e+00
3.056640625000000000e-01,7.817861418001674778e-01,-2.311110583430358301e-01,1.875490688373148807e+00,2.372275591647500903e+00
3.076171875000000000e-01,7.841468719842858981e-01,-2.277119799657008059e-01,1.882735617043954424e+00,2.375072323009969733e+00
3.095703125000000000e-01,7.865138333223204992e-01,-2.243115642156467138e-01,1.889923356078168304e+00,2.377753942166650258e+00
3.115234375000000000e-01,7.888837119023265343e-01,-2.209103904078930647e-01,1.897126747192303675e+00,2.380423633848591791e+00
3.134765625000000000e-01,7.912556931156404794e-01,-2.175089587718767314e-01,1.904371246388745664e+00,2.383115914563719961e+00
3.154296875000000000e-01,7.936300186384523947e-01,-2.141077029129950515e-01,1.911651643729923578e+00,2.385823069404372276e+00
3.173828125000000000e-01,7.960056415370372340e-01,-2.107069811356315214e-01,1.918967286463495237e+00,2.388547120924184863e+00
3.193359375000000000e-01,7.983822877581655542e-01,-2.073070962360295255e-01,1.926319569508509133e+00,2.391290322331534490e+00
3.212890625000000000e-01,8.007608403096537764e-01,-2.039082950651927295e-01,1.933705316550216935e+00,2.394045719512988502e+00
3.232421875000000000e-01,8.031417307817887430e-01,-2.005107403510386355e-01,1.941123713748593715e+00,2.396810751110148185e+00
3.251953125000000000e-01,8.055255179415786726e-01,-1.971145507392801088e-01,1.948576179869327518e+00,2.399585281572083950e+00
3.271484375000000000e-01,8.079131544576518831e-01,-1.937198978119938908e-01,1.956063812029773530e+00,2.402367583379423355e+00
3.291015625000000000e-01,8.103055043067445284e-01,-1.903271337406513553e-01,1.963589180664981226e+00,2.405157990072125163e+00
3.310546875000000000e-01,8.127038400977903976e-01,-1.869369496294371324e-01,1.971155940660473949e+00,2.407956877177368948e+00
3.330078125000000000e-01,8.151097984275768038e-01,-1.835504567837716594e-01,1.978768699955967936e+00,2.410764617600366311e+00
3.349609375000000000e-01,8.175252305300668709e-01,-1.801691281318323068e-01,1.986433467886730142e+00,2.413582585344443032e+00
3.369140625000000000e-01,8.199521628860497735e-01,-1.767945658076150728e-01,1.994156692059879443e+00,2.416412125931098664e+00
3.388671875000000000e-01,8.223923937675738927e-01,-1.734281021210120899e-01,2.001944278956842460e+00,2.419254628260259832e+00
3.408203125000000000e-01,8.248472183975088523e-01,-1.700703528036255352e-01,2.009800370358733268e+00,2.422110927087271826e+00
3.427734375000000000e-01,8.273171464930031416e-01,-1.667208730114362603e-01,2.017726325293687673e+00,2.424980966915405212e+00
3.447265625000000000e-01,8.298017833498064766e-01,-1.633780543772627714e-01,2.025720387276000345e+00,2.427863776443619059e+00
3.466796875000000000e-01,8.322999357230987938e-01,-1.600393099112099593e-01,2.033777986934319326e+00,2.430757501542361698e+00
3.486328125000000000e-01,8.348098583612917345e-01,-1.567014854199333951e-01,2.041892692953510391e+00,2.433659768350590724e+00
3.505859375000000000e-01,8.373295997658303236e-01,-1.533613662996489435e-01,2.050057400573218835e+00,2.436568021742906875e+00
3.525390625000000000e-01,8.398572962306629641e-01,-1.500161313274001595e-01,2.058265400820971536e+00,2.439479877262926255e+00
3.544921875000000000e-01,8.423913613263065425e-01,-1.466636504631718407e-01,2.066511049879077966e+00,2.442393322034750458e+00
3.564453125000000000e-01,8.449305455739337667e-01,-1.433025981451040154e-01,2.074789965983160123e+00,2.445306758429155014e+00
3.583984375000000000e-01,8.474738960654497610e-01,-1.399324221853077699e-01,2.083098892677222480e+00,2.448218964683233967e+00
3.603515625000000000e-01,8.500206698948400419e-01,-1.365532383243790171e-01,2.091435392790556236e+00,2.451129001255443640e+00
3.623046875000000000e-01,8.525702446385603483e-01,-1.331657095076333730e-01,2.099797514555119093e+00,2.454036096581539095e+00
3.642578125000000000e-01,8.551220468844094036e-01,-1.297709379718889056e-01,2.108183521545265116e+00,2.456939555410573739e+00
3.662109375000000000e-01,8.576754996068007841e-01,-1.263703716920721587e-01,2.116591698865784466e+00,2.459838701107506687e+00
3.681640625000000000e-01,8.602299925884888676e-01,-1.229657181007210026e-01,2.125020226503638199e+00,2.462732829337376916e+00
3.701171875000000000e-01,8.627848552302249674e-01,-1.195588600729101392e-01,2.133467109066875977e+00,2.465621219849143841e+00
3.720703125000000000e-01,8.653393630681636139e-01,-1.161517772693647782e-01,2.141930143349058291e+00,2.468503093708055651e+00
3.740234375000000000e-01,8.678927270029930252e-01,-1.127464752819868632e-01,2.150406932315284791e+00,2.471377671708248513e+00
3.759765625000000000e-01,8.704441416656150121e-01,-1.093449275225824857e-01,2.158894947655316976e+00,2.474244116520406767e+00
3.779296875000000000e-01,8.729927503755487983e-01,-1.059490247196252510e-01,2.167391610187514583e+00,2.477101730756330333e+00
3.798828125000000000e-01,8.755377571895633926e-01,-1.025605347324215350e-01,2.175894348866593386e+00,2.479949708172402900e+00
3.818359375000000000e-01,8.780782948763118378e-01,-9.918106136105864223e-02,2.184400696125351260e+00,2.482787619452794470e+00
3.837890625000000000e-01,8.806136780274610443e-01,-9.581201397886239535e-02,2.192908315548485199e+00,2.485614724037808365e+00
3.857421875000000000e-01,8.831430333389602705e-01,-9.245457481207088046e-02,2.201415128996089710e+00,2.488431159676868010e+00
3.876953125000000000e-01,8.856658832768647960e-01,-8.910969530383543169e-02,2.209919203959060496e+00,2.491236157911735916e+00
3.896484375000000000e-01,8.881812002325535360e-01,-8.577809396512312001e-02,2.218418892189066405e+00,2.494030864018125460e+00
3.916015625000000000e-01,8.906887721722369644e-01,-8.246029598233747815e-02,2.226912417832590751e+00,2.496814015071394444e+00
3.935546875000000000e-01,8.931869331360511310e-01,-7.915665036854167835e-02,2.235398127984107752e+00,2.499588597690735270e+00
3.955078125000000000e-01,8.956758432470329767e-01,-7.586739621661323096e-02,2.243873635077722639e+00,2.502351669732376660e+00
3.974609375000000000e-01,8.981520847957353837e-01,-7.259269153232814076e-02,2.252336371812677207e+00,2.505110119311197092e+00
3.994140625000000000e-01,9.006166203255716596e-01,-6.933271349915219595e-02,2.260781752903950448e+00,2.507856349253507755e+00
4.013671875000000000e-01,9.030618456458112675e-01,-6.608768491445851656e-02,2.269204987260594386e+00,2.510606443863536263e+00
4.033203125000000000e-01,9.054907750059920657e-01,-6.285799961280348624e-02,2.277595824687401294e+00,2.513340867158690983e+00
4.052734375000000000e-01,9.078868439976566229e-01,-5.964421952196587162e-02,2.285946448903277251e+00,2.516097232525658978e+00
4.072265625000000000e-01,9.102572540079769681e-01,-5.644726457814541742e-02,2.294232428641738153e+00,2.518828875111149834e+00
4.091796875000000000e-01,9.125693878464132824e-01,-5.326830746330234179e-02,2.302444729556482272e+00,2.521616489270948946e+00
4.111328125000000000e-01,9.148338790930671260e-01,-5.010920562948083246e-02,2.310525679417335887e+00,2.524367744942201952e+00
4.130859375000000000e-01,9.169987599846224358e-01,-4.697202286714530911e-02,2.318468640634917755e+00,2.527219361746267712e+00
4.150390625000000000e-01,9.190591339580965746e-01,-4.386008864595349749e-02,2.326154296476448113e+00,2.530055151124763757e+00
4.169921875000000000e-01,9.209631876587197619e-01,-4.077664557662934869e-02,2.333560177003195069e+00,2.532994314519292800e+00
4.189453125000000000e-01,9.226236856495422245e-01,-3.772696728259048587e-02,2.340506720032038412e+00,2.536082869083869706e+00
4.208984375000000000e-01,9.240484301979438042e-01,-3.471613671837298076e-02,2.346832919822590569e+00,2.539126745821133291e+00
4.228515625000000000e-01,9.249530954054303589e-01,-3.175126862912212855e-02,2.352430055967358768e+00,2.542792521186880705e+00
4.248046875000000000e-01,9.254293140391713912e-01,-2.884115789382347278e-02,2.356687140845477479e+00,2.546172045033813003e+00
4.267578125000000000e-01,9.249951354710821416e-01,-2.599364123402022816e-02,2.359788810819248628e+00,2.550798620330733346e+00
4.287109375000000000e-01,9.235244188306226398e-01,-2.322368971207200081e-02,2.360551302265436746e+00,2.555755113149148272e+00
4.306640625000000000e-01,9.207704428697501831e-01,-2.054034772970343009e-02,2.358954210328829681e+00,2.561724248818300964e+00
4.326171875000000000e-01,9.156212524213550585e-01,-1.796258288661000888e-02,2.354679241151726110e+00,2.571512533506197684e+00
4.345703125000000000e-01,9.085250832416090772e-01,-1.550849709862723615e-02,2.345219672532025790e+00,2.581228035993182068e+00
4.365234375000000000e-01,8.975737262651035664e-01,-1.319079476709436247e-02,2.333743068792252018e+00,2.599970245235634803e+00
4.384765625000000000e-01,8.822087683033668082e-01,-1.104250279995182792e-02,2.316243980631303323e+00,2.625444539843575509e+00
4.404296875000000000e-01,8.630087262689409844e-01,-9.072820126906340141e-03,2.293527627393643353e+00,2.657553785774456667e+00
4.423828125000000000e-01,8.359771964471556238e-01,-7.300726608859302823e-03,2.278376526690901294e+00,2.725378464062056860e+00
4.443359375000000000e-01,8.037628060046757561e-01,-5.754363561166186622e-03,2.260676753244596160e+00,2.812600221082032004e+00
4.462890625000000000e-01,7.689183273322219847e-01,-4.416723594208915582e-03,2.268756882449339152e+00,2.950572644696784153e+00
4.482421875000000000e-01,7.271349878382861176e-01,-3.291128962095683872e-03,2.376056459838843615e+00,3.267691091183076768e+00
4.501953125000000000e-01,6.871966156052098373e-01,-2.371142931548345101e-03,2.537196835540997952e+00,3.692094585604557277e+00
4.521484375000000000e-01,6.591270241899240823e-01,-1.641912408647654273e-03,2.621861302656075754e+00,3.977777147608075659e+00
4.541015625000000000e-01,6.407306848897627027e-01,-1.067334576067972482e-03,2.607031328461639763e+00,4.068840505038380684e+00
4.560546875000000000e-01,6.276469474083011812e-01,-6.443771388189405147e-04,2.562147659421792234e+00,4.082147678237122435e+00
4.580078125000000000e-01,6.178415741394018834e-01,-3.499298910414351516e-04,2.531410765767480697e+00,4.097184187493164487e+00
4.599609375000000000e-01,6.111655859486555542e-01,-1.575246738627689754e-04,2.511890808865299363e+00,4.110000397655876547e+00
4.619140625000000000e-01,6.067795146924039873e-01,-3.900052368287173127e-05,2.495305317187577643e+00,4.112375675686842591e+00
4.638671875000000000e-01,6.039323865033501271e-01,2.889927850929209453e-05,2.481311808748956071e+00,4.108592060881304242e+00
4.658203125000000000e-01,6.021098532310132923e-01,6.468906798227005831e-05,2.470980785072858232e+00,4.103870366102433387e+00
4.677734375000000000e-01,6.009446813578265267e-01,8.130614419336777362e-05,2.464197246373871941e+00,4.100539235690915163e+00
4.697265625000000000e-01,6.002348480889764248e-01,8.707209605028238815e-05,2.459899179630146371e+00,4.098227860622556840e+00
4.716796875000000000e-01,5.998128708180066049e-01,8.684727177454879237e-05,2.457250879213771722e+00,4.096695813813762577e+00
4.736328125000000000e-01,5.995829843609497001e-01,8.330224092813114730e-05,2.455527126178932651e+00,4.095391610747196154e+00
4.755859375000000000e-01,5.995219334791304089e-01,7.789499339531000504e-05,2.454436029098205019e+00,4.093988710364349970e+00
4.775390625000000000e-01,5.994765884886424923e-01,7.148241008381657241e-05,2.453651368385597387e+00,4.092989474434664210e+00
4.794921875000000000e-01,5.996583015159362429e-01,6.465219564465918202e-05,2.452826304074027242e+00,4.090373295291708899e+00
4.814453125000000000e-01,5.996002387449201887e-01,5.776317368475023927e-05,2.452073520552404240e+00,4.089513914612112444e+00
4.833984375000000000e-01,5.999941123006549137e-01,5.113905788680723130e-05,2.450103629255862892e+00,4.083546118605196007e+00
4.853515625000000000e-01,5.996977606644683378e-01,4.475975201106623471e-05,2.448477460511153669e+00,4.082852430860338444e+00
4.873046875000000000e-01,6.000734376188825436e-01,3.893201585379035281e-05,2.443128120753733423e+00,4.071381879513624291e+00
4.892578125000000000e-01,5.993776064834397399e-01,3.306191871511384589e-05,2.439486558041870090e+00,4.070032866304097219e+00
4.912109375000000000e-01,5.985333233021267185e-01,2.850811388740934554e-05,2.428215387946082160e+00,4.056942685005950011e+00
4.931640625000000000e-01,5.982145724500114170e-01,2.110446797455920289e-05,2.422988879121720451e+00,4.050367527934085388e+00
4.951171875000000000e-01,5.925688929609885802e-01,2.186440236778013264e-05,2.420567276557282099e+00,4.084870645707349368e+00
4.970703125000000000e-01,5.962513573541917689e-01,3.554870987088709279e-06,2.433762863698833989e+00,4.081773288524919607e+00
4.990234375000000000e-01,5.836946022624227570e-01,2.721882563365863195e-05,2.566673327366021162e+00,4.397288097579242994e+00
5.009765625000000000e-01,5.836946022625981723e-01,-2.721882530398409830e-05,2.566673327364517476e+00,4.397288097575344779e+00
5.029296875000000000e-01,5.962513573542014278e-01,-3.554870745142555345e-06,2.433762863698804235e+00,4.081773288524803256e+00
5.048828125000000000e-01,5.925688929608423638e-01,-2.186440226930357059e-05,2.420567276558738268e+00,4.084870645710814152e+00
5.068359375000000000e-01,5.982145724502911932e-01,-2.110446801363525526e-05,2.422988879120870465e+00,4.050367527930769818e+00
5.087890625000000000e-01,5.985333233020899701e-01,-2.850811401603298587e-05,2.428215387946594639e+00,4.056942685007054905e+00
5.107421875000000000e-01,5.993776064835244499e-01,-3.306191885621571810e-05,2.439486558042597508e+00,4.070032866304734931e+00
5.126953125000000000e-01,6.000734376189348351e-01,-3.893201594908064458e-05,2.443128120753909283e+00,4.071381879513562119e+00
5.146484375000000000e-01,5.996977606644149361e-01,-4.475975203972265359e-05,2.448477460511608861e+00,4.082852430861460213e+00
5.166015625000000000e-01,5.999941123006138355e-01,-5.113905787117489267e-05,2.450103629255818483e+00,4.083546118605402064e+00
5.185546875000000000e-01,5.996002387448857718e-01,-5.776317367099067016e-05,2.452073520552005892e+00,4.089513914611683454e+00
5.205078125000000000e-01,5.996583015159093755e-01,-6.465219568232900046e-05,2.452826304074257280e+00,4.090373295292275557e+00
5.224609375000000000e-01,5.994765884885717711e-01,-7.148241019685489461e-05,2.453651368385745712e+00,4.092989474435394293e+00
5.244140625000000000e-01,5.995219334792643018e-01,-7.789499356404196325e-05,2.454436029097268879e+00,4.093988710361872840e+00
5.263671875000000000e-01,5.995829843608757592e-01,-8.330224109591074231e-05,2.455527126179453123e+00,4.095391610748569278e+00
5.283203125000000000e-01,5.998128708179084612e-01,-8.684727187443137830e-05,2.457250879214106121e+00,4.096695813814990927e+00
5.302734375000000000e-01,6.002348480890933313e-01,-8.707209603939267508e-05,2.459899179629585930e+00,4.098227860620824892e+00
5.322265625000000000e-01,6.009446813575919366e-01,-8.130614407480400479e-05,2.464197246374717043e+00,4.100539235693922535e+00
5.341796875000000000e-01,6.021098532311881524e-01,-6.468906780295269549e-05,2.470980785071795083e+00,4.103870366099475753e+00
5.361328125000000000e-01,6.039323865033887628e-01,-2.889927833430179274e-05,2.481311808748860592e+00,4.108592060880883245e+00
5.380859375000000000e-01,6.067795146922926319e-01,3.900052380112679386e-05,2.495305317188645233e+00,4.112375675689357024e+00
5.400390625000000000e-01,6.111655859488294151e-01,1.575246739041909194e-04,2.511890808864692737e+00,4.110000397653714721e+00
5.419921875000000000e-01,6.178415741392303540e-01,3.499298910169192263e-04,2.531410765767711624e+00,4.097184187494676166e+00
5.439453125000000000e-01,6.276469474083112843e-01,6.443771387583216870e-04,2.562147659421181167e+00,4.082147678236083266e+00
5.458984375000000000e-01,6.407306848897417195e-01,1.067334576000417796e-03,2.607031328460898578e+00,4.068840505037357502e+00
5.478515625000000000e-01,6.591270241898665727e-01,1.641912408595628398e-03,2.621861302656637527e+00,3.977777147609275143e+00
5.498046875000000000e-01,6.871966156052108365e-01,2.371142931523238014e-03,2.537196835541495332e+00,3.692094585605275814e+00
5.517578125000000000e-01,7.271349878384010257e-01,3.291128962103331834e-03,2.376056459838460810e+00,3.267691091182034047e+00
5.537109375000000000e-01,7.689183273322979240e-01,4.416723594254930857e-03,2.268756882449118439e+00,2.950572644696205948e+00
5.556640625000000000e-01,8.037628060046156930e-01,5.754363561245721091e-03,2.260676753244849291e+00,2.812600221082556473e+00
5.576171875000000000e-01,8.359771964471097716e-01,7.300726608947395550e-03,2.278376526691136661e+00,2.725378464062487627e+00
5.595703125000000000e-01,8.630087262687842209e-01,9.072820126944117214e-03,2.293527627393734392e+00,2.657553785775044641e+00
5.615234375000000000e-01,8.822087683034098848e-01,1.104250279987504732e-02,2.316243980630400490e+00,2.625444539842424874e+00
5.634765625000000000e-01,8.975737262652320192e-01,1.319079476689653460e-02,2.333743068791625852e+00,2.599970245234567656e+00
5.654296875000000000e-01,9.085250832414810684e-01,1.550849709839218285e-02,2.345219672532788735e+00,2.581228035994389547e+00
5.673828125000000000e-01,9.156212524213547255e-01,1.796258288648222914e-02,2.354679241151710123e+00,2.571512533506183917e+00
5.693359375000000000e-01,9.207704428697769394e-01,2.054034772978687029e-02,2.358954210328101819e+00,2.561724248817434102e+00
5.712890625000000000e-01,9.235244188305371527e-01,2.322368971232398674e-02,2.360551302265686768e+00,2.555755113149649649e+00
5.732421875000000000e-01,9.249951354710772566e-01,2.599364123425972409e-02,2.359788810819730465e+00,2.550798620331261368e+00
5.751953125000000000e-01,9.254293140393800021e-01,2.884115789385781337e-02,2.356687140845667994e+00,2.546172045033443521e+00
5.771484375000000000e-01,9.249530954055069643e-01,3.175126862888159179e-02,2.352430055968081746e+00,2.542792521187458910e+00
5.791015625000000000e-01,9.240484301981585213e-01,3.471613671796761752e-02,2.346832919823497843e+00,2.539126745821539188e+00
5.810546875000000000e-01,9.226236856495926286e-01,3.772696728221808238e-02,2.340506720032951460e+00,2.536082869084734792e+00
5.830078125000000000e-01,9.209631876588814103e-01,4.077664557644018056e-02,2.333560177003335845e+00,2.532994314519009027e+00
5.849609375000000000e-01,9.190591339582264707e-01,4.386008864596729895e-02,2.326154296476575567e+00,2.530055151124543933e+00
5.869140625000000000e-01,9.169987599845348392e-01,4.697202286726369358e-02,2.318468640635141576e+00,2.527219361746748216e+00
5.888671875000000000e-01,9.148338790932801778e-01,5.010920562960378966e-02,2.310525679416388201e+00,2.524367744940572145e+00
5.908203125000000000e-01,9.125693878464513631e-01,5.326830746340617539e-02,2.302444729556782477e+00,2.521616489271166994e+00
5.927734375000000000e-01,9.102572540078031071e-01,5.644726457827759641e-02,2.294232428643068644e+00,2.518828875113085175e+00
5.947265625000000000e-01,9.078868439978438065e-01,5.964421952217110329e-02,2.285946448902386852e+00,2.516097232524147298e+00
5.966796875000000000e-01,9.054907750060617877e-01,6.285799961303542571e-02,2.277595824686410975e+00,2.513340867157388914e+00
5.986328125000000000e-01,9.030618456455150600e-01,6.608768491458784367e-02,2.269204987261320028e+00,2.510606443865155413e+00
6.005859375000000000e-01,9.006166203254153402e-01,6.933271349908566583e-02,2.260781752903859854e+00,2.507856349253847483e+00
6.025390625000000000e-01,8.981520847956196985e-01,7.259269153209357839e-02,2.252336371811783700e+00,2.505110119310542061e+00
6.044921875000000000e-01,8.956758432467923914e-01,7.586739621633797892e-02,2.243873635077387796e+00,2.502351669732696404e+00
6.064453125000000000e-01,8.931869331360474673e-01,7.915665036835756174e-02,2.235398127983954097e+00,2.499588597690588276e+00
6.083984375000000000e-01,8.906887721722374085e-01,8.246029598227819224e-02,2.226912417832694224e+00,2.496814015071514348e+00
6.103515625000000000e-01,8.881812002328264288e-01,8.577809396514597673e-02,2.218418892189002456e+00,2.494030864017283911e+00
6.123046875000000000e-01,8.856658832771771017e-01,8.910969530389319104e-02,2.209919203959834544e+00,2.491236157911724813e+00
6.142578125000000000e-01,8.831430333389987952e-01,9.245457481215715867e-02,2.201415128997797233e+00,2.488431159678684335e+00
6.162109375000000000e-01,8.806136780275353182e-01,9.581201397898823913e-02,2.192908315548331544e+00,2.485614724037411793e+00
6.181640625000000000e-01,8.780782948762972939e-01,9.918106136117893490e-02,2.184400696123579344e+00,2.482787619450805838e+00
6.201171875000000000e-01,8.755377571892906108e-01,1.025605347324292926e-01,2.175894348865893058e+00,2.479949708172376699e+00
6.220703125000000000e-01,8.729927503752714646e-01,1.059490247194429524e-01,2.167391610187918705e+00,2.477101730757600873e+00
6.240234375000000000e-01,8.704441416655968045e-01,1.093449275222622002e-01,2.158894947655388030e+00,2.474244116520575076e+00
6.259765625000000000e-01,8.678927270031631114e-01,1.127464752817027016e-01,2.150406932315530817e+00,2.471377671708077983e+00
6.279296875000000000e-01,8.653393630681880389e-01,1.161517772692671063e-01,2.141930143350087690e+00,2.468503093709187191e+00
6.298828125000000000e-01,8.627848552302723739e-01,1.195588600730059653e-01,2.133467109066353729e+00,2.465621219848391554e+00
6.318359375000000000e-01,8.602299925887335608e-01,1.229657181009101014e-01,2.125020226502042586e+00,2.462732829334796314e+00
6.337890625000000000e-01,8.576754996064708259e-01,1.263703716922622011e-01,2.116591698866819193e+00,2.459838701109638759e+00
6.357421875000000000e-01,8.551220468840944333e-01,1.297709379720872469e-01,2.108183521545881067e+00,2.456939555412176013e+00
6.376953125000000000e-01,8.525702446387540823e-01,1.331657095078588593e-01,2.099797514553078059e+00,2.454036096578555703e+00
6.396484375000000000e-01,8.500206698947874173e-01,1.365532383245438575e-01,2.091435392790032655e+00,2.451129001254957362e+00
6.416015625000000000e-01,8.474738960656070796e-01,1.399324221852812633e-01,2.083098892678481029e+00,2.448218964684266918e+00
6.435546875000000000e-01,8.449305455743538751e-01,1.433025981448433350e-01,2.074789965984923601e+00,2.445306758430058736e+00
6.455078125000000000e-01,8.423913613265179290e-01,1.466636504628266724e-01,2.066511049880800144e+00,2.442393322036230163e+00
6.474609375000000000e-01,8.398572962309629464e-01,1.500161313272306562e-01,2.058265400820940449e+00,2.439479877262039409e+00
6.494140625000000000e-01,8.373295997657048684e-01,1.533613662997660443e-01,2.050057400572839139e+00,2.436568021742802514e+00
6.513671875000000000e-01,8.348098583609019352e-01,1.567014854201926322e-01,2.041892692953479305e+00,2.433659768351654762e+00
6.533203125000000000e-01,8.322999357228881845e-01,1.600393099113308903e-01,2.033777986933437365e+00,2.430757501541901178e+00
6.552734375000000000e-01,8.298017833497839391e-01,1.633780543771361227e-01,2.025720387274802192e+00,2.427863776442262367e+00
6.572265625000000000e-01,8.273171464929842678e-01,1.667208730112302584e-01,2.017726325293446088e+00,2.424980966915202707e+00
6.591796875000000000e-01,8.248472183973956096e-01,1.700703528035603096e-01,2.009800370359075661e+00,2.422110927088032550e+00
6.611328125000000000e-01,8.223923937675603479e-01,1.734281021211102614e-01,2.001944278956532042e+00,2.419254628259905449e+00
6.630859375000000000e-01,8.199521628861825562e-01,1.767945658077496596e-01,1.994156692059642300e+00,2.416412125930391674e+00
6.650390625000000000e-01,8.175252305300220179e-01,1.801691281319684201e-01,1.986433467887452675e+00,2.413582585345435572e+00
6.669921875000000000e-01,8.151097984275155195e-01,1.835504567840122447e-01,1.978768699955909316e+00,2.410764617600432924e+00
6.689453125000000000e-01,8.127038400976152044e-01,1.869369496297640099e-01,1.971155940659471417e+00,2.407956877176596677e+00
6.708984375000000000e-01,8.103055043064633090e-01,1.903271337408338759e-01,1.963589180664218947e+00,2.405157990071990604e+00
6.728515625000000000e-01,8.079131544577118351e-01,1.937198978118391257e-01,1.956063812029360083e+00,2.402367583378761662e+00
6.748046875000000000e-01,8.055255179416951350e-01,1.971145507388956108e-01,1.948576179869888403e+00,2.399585281572506279e+00
6.767578125000000000e-01,8.031417307818338180e-01,2.005107403507461195e-01,1.941123713749659974e+00,2.396810751111399185e+00
6.787109375000000000e-01,8.007608403095743954e-01,2.039082950651300297e-01,1.933705316550548670e+00,2.394045719513654635e+00
6.806640625000000000e-01,7.983822877581651101e-01,2.073070962360542280e-01,1.926319569507986440e+00,2.391290322330875906e+00
6.826171875000000000e-01,7.960056415371099536e-01,2.107069811355792299e-01,1.918967286463336031e+00,2.388547120923775857e+00
6.845703125000000000e-01,7.936300186385099042e-01,2.141077029129231646e-01,1.911651643730176264e+00,2.385823069404531260e+00
6.865234375000000000e-01,7.912556931157405105e-01,2.175089587718986306e-01,1.904371246388488759e+00,2.383115914563086246e+00
6.884765625000000000e-01,7.888837119023361932e-01,2.209103904079366687e-01,1.897126747192301011e+00,2.380423633848549159e+00
6.904296875000000000e-01,7.865138333222572165e-01,2.243115642155820710e-01,1.889923356078723859e+00,2.377753942167564638e+00
6.923828125000000000e-01,7.841468719843505131e-01,2.277119799656146526e-01,1.882735617043911791e+00,2.375072323009737030e+00
6.943359375000000000e-01,7.817861418000935370e-01,2.311110583431444376e-01,1.875490688372865922e+00,2.372275591647341031e+00
6.962890625000000000e-01,7.794306331351217310e-01,2.345081026894147713e-01,1.868132526411739214e+00,2.369294231213584734e+00
6.982421875000000000e-01,7.770681923549596082e-01,2.379022909222736626e-01,1.860695691877211511e+00,2.366208849427168914e+00
7.001953125000000000e-01,7.746790480639362819e-01,2.412926885386419973e-01,1.853285908714953134e+00,2.363216313840447835e+00
7.021484375000000000e-01,7.722455177365201706e-01,2.446782345067047004e-01,1.845992374546951087e+00,2.360487891716782638e+00
7.041015625000000000e-01,7.697580134070896030e-01,2.480576886385015278e-01,1.838830436826426995e+00,2.358075905339040546e+00
7.060546875000000000e-01,7.672145761641253614e-01,2.514295578738339199e-01,1.831751755548946647e+00,2.355926722244686911e+00
7.080078125000000000e-01,7.646170794818653027e-01,2.547920160435147574e-01,1.824686590118777207e+00,2.353946257865326075e+00
7.099609375000000000e-01,7.619672174582601265e-01,2.581428376855790519e-01,1.817579166090650400e+00,2.352058256856428997e+00
7.119140625000000000e-01,7.592636927768001698e-01,2.614793480411282123e-01,1.810405595117996702e+00,2.350236989465595450e+00
7.138671875000000000e-01,7.565012190591612340e-01,2.647983777939696415e-01,1.803178345084220924e+00,2.348517167805697525e+00
7.158203125000000000e-01,7.536716553990123746e-01,2.680962006245765639e-01,1.795939762450388333e+00,2.346982878837958530e+00
7.177734375000000000e-01,7.507670419122615124e-01,2.713684280318608977e-01,1.788744995803684734e+00,2.345736221477189964e+00
7.197265625000000000e-01,7.477835828762999792e-01,2.746098214525792836e-01,1.781637858122887108e+00,2.344852857341016339e+00
7.216796875000000000e-01,7.447250355777822461e-01,2.778141134991004568e-01,1.774627797239991089e+00,2.344339885039794069e+00
7.236328125000000000e-01,7.416039618570235969e-01,2.809739231566049100e-01,1.767677750547076210e+00,2.344114080644545073e+00
7.255859375000000000e-01,7.384401064861871866e-01,2.840806871909006270e-01,1.760708797510308177e+00,2.344011444954886336e+00
7.275390625000000000e-01,7.352563867793751040e-01,2.871245228985070397e-01,1.753619760715997566e+00,2.343825014913836657e+00
7.294921875000000000e-01,7.320739116737280394e-01,2.900943877336403243e-01,1.746312881326017141e+00,2.343355095806813004e+00
7.314453125000000000e-01,7.289080264269076626e-01,2.929791419148273235e-01,1.738715965565097887e+00,2.342452470798415121e+00
7.333984375000000000e-01,7.257671064169575192e-01,2.957700738321716871e-01,1.730796463032120203e+00,2.341042212840836356e+00
7.353515625000000000e-01,7.226546695688299549e-01,2.984652212518895675e-01,1.722568084212486639e+00,2.339126250268452001e+00
7.373046875000000000e-01,7.195739309689194174e-01,3.010747154285872695e-01,1.714092147852556369e+00,2.336770180062545332e+00
7.392578125000000000e-01,7.165325581371628783e-01,3.036251033750162476e-01,1.705473386217141174e+00,2.334081602599053618e+00
7.412109375000000000e-01,7.135452772280519440e-01,3.061591471857278424e-01,1.696848806294170897e+00,2.331186735565535795e+00
7.431640625000000000e-01,7.106319895385875274e-01,3.087300739549685424e-01,1.688366249100649252e+00,2.328208683058953010e+00
7.451171875000000000e-01,7.078126195045744140e-01,3.113896317214587817e-01,1.680157975848673768e+00,2.325250970467311440e+00
7.470703125000000000e-01,7.050997297499304040e-01,3.141765022501410431e-01,1.672312174203574031e+00,2.322385061037835818e+00
7.490234375000000000e-01,7.024948270437190168e-01,3.171057056219555026e-01,1.664860642833606796e+00,2.319647825384188788e+00
7.509765625000000000e-01,6.999854476671625303e-01,3.201707634388756829e-01,1.657772599621941012e+00,2.317041146620570036e+00
7.529296875000000000e-01,6.975517624347806755e-01,3.233435877622362065e-01,1.650980599435286855e+00,2.314546092212575790e+00
7.548828125000000000e-01,6.951661423746970936e-01,3.265926959266998719e-01,1.644385509703889525e+00,2.312125450212388689e+00
7.568359375000000000e-01,6.928075823350676732e-01,3.298753902393206650e-01,1.637906252634702131e+00,2.309748629046526780e+00
7.587890625000000000e-01,6.904461321062261847e-01,3.331713150013032587e-01,1.631435337664274066e+00,2.307369719926198659e+00
7.607421875000000000e-01,6.880721397440257014e-01,3.364330216817493224e-01,1.624928990688801367e+00,2.304974183917673169e+00
7.626953125000000000e-01,6.856409908503422468e-01,3.396655925811976617e-01,1.618237665802082947e+00,2.302495847868626822e+00
7.646484375000000000e-01,6.831561248740700698e-01,3.427740218178507714e-01,1.611354706998046726e+00,2.299944722241968886e+00
7.666015625000000000e-01,6.805058006727879860e-01,3.458062501857869231e-01,1.603918693842316889e+00,2.297159822401603879e+00
7.685546875000000000e-01,6.777222276754204522e-01,3.484977811466633546e-01,1.595988186464535552e+00,2.294204324897770153e+00
7.705078125000000000e-01,6.744935194270011980e-01,3.510287210093109289e-01,1.586568449006281689e+00,2.290626175886594673e+00
7.724609375000000000e-01,6.709648968542121228e-01,3.526285968812072902e-01,1.575999501406751380e+00,2.286681906851298240e+00
7.744140625000000000e-01,6.662582102192582401e-01,3.539506742957624907e-01,1.561527872252697291e+00,2.281087234542506170e+00
7.763671875000000000e-01,6.609159275952131152e-01,3.526867166720855651e-01,1.544540857686309110e+00,2.274776285621984417e+00
7.783203125000000000e-01,6.525225754054517768e-01,3.511328722093373655e-01,1.517634971377207709e+00,2.264149735126007812e+00
7.802734375000000000e-01,6.428453365618418403e-01,3.423873781375547098e-01,1.485876952844484400e+00,2.252792040302365795e+00
7.822265625000000000e-01,6.251288146924660616e-01,3.329384038208398344e-01,1.428455415228271130e+00,2.229633715586793574e+00
7.841796875000000000e-01,6.050180358157093430e-01,3.039715529566279772e-01,1.362007414864042643e+00,2.204985462223173709e+00
7.861328125000000000e-01,5.695846289397612505e-01,2.786318881893835586e-01,1.259480492220025116e+00,2.172408401439483328e+00
7.880859375000000000e-01,5.166721163861892618e-01,1.742926977914692754e-01,1.135385466774310181e+00,2.182308107164238731e+00
7.900390625000000000e-01,4.222276768934266067e-01,5.386414860989988465e-03,8.855042544839781815e-01,2.097205317887084419e+00
7.919921875000000000e-01,3.478479411023847612e-01,-2.377531294699528897e-01,6.271153030257350380e-01,1.774579947066205587e+00
7.939453125000000000e-01,3.259498248444459567e-01,-3.140902172860653430e-01,5.408999301694191741e-01,1.610131317135463647e+00
7.958984375000000000e-01,3.086598815746570690e-01,-3.885638247053034289e-01,5.112904405672825670e-01,1.580994001373745572e+00
7.978515625000000000e-01,2.988152966993185000e-01,-4.310089279694522824e-01,4.894833827822039352e-01,1.545195724173586083e+00
7.998046875000000000e-01,2.924124226370935498e-01,-4.585926075372268040e-01,4.783142581415146255e-01,1.530598591366064243e+00
8.017578125000000000e-01,2.884188747865527036e-01,-4.744802985901710457e-01,4.710492223017642699e-01,1.520646413729160651e+00
8.037109375000000000e-01,2.858153915306621551e-01,-4.831923524328801123e-01,4.663195442677950942e-01,1.514803626197804176e+00
8.056640625000000000e-01,2.841183708573805089e-01,-4.871691630182654054e-01,4.630288465587907298e-01,1.511037107170268179e+00
8.076171875000000000e-01,2.829922282760841679e-01,-4.880977212842634860e-01,4.606318541770041408e-01,1.508599403918540860e+00
8.095703125000000000e-01,2.822371684740452857e-01,-4.870512129572067139e-01,4.588022661019403037e-01,1.506981788866007532e+00
8.115234375000000000e-01,2.817245628999143214e-01,-4.847189507952072707e-01,4.573425728645520438e-01,1.505891530267110756e+00
8.134765625000000000e-01,2.813725799273955053e-01,-4.815462964785529043e-01,4.561300304884048917e-01,1.505145711065214664e+00
8.154296875000000000e-01,2.811284454085428153e-01,-4.778192455260203975e-01,4.550864864655000397e-01,1.504629298807147020e+00
8.173828125000000000e-01,2.809578231444601060e-01,-4.737229443851317390e-01,4.541613736768054244e-01,1.504268558297731762e+00
8.193359375000000000e-01,2.808382002554625223e-01,-4.693773360953486518e-01,4.533214680674757524e-01,1.504015557335028896e+00
8.212890625000000000e-01,2.807546512963292606e-01,-4.648606720624878230e-01,4.525446129395436223e-01,1.503838709051422917e+00
8.232421875000000000e-01,2.806971720014008742e-01,-4.602243159207216050e-01,4.518158141879728973e-01,1.503716904200239401e+00
8.251953125000000000e-01,2.806589632185768624e-01,-4.555022955840838383e-01,4.511247596468882515e-01,1.503635819829462594e+00
8.271484375000000000e-01,2.806353319760147569e-01,-4.507174007599847321e-01,4.504642337091881998e-01,1.503585573344888626e+00
8.291015625000000000e-01,2.806229804964132657e-01,-4.458851036780037691e-01,4.498290910496602901e-01,1.503559217542839388e+00
8.310546875000000000e-01,2.806195449746081150e-01,-4.410160798304175733e-01,4.492155878171114614e-01,1.503551768017893808e+00
8.330078125000000000e-01,2.806232942273474418e-01,-4.361178353965303733e-01,4.486209416694691976e-01,1.503559569584225208e+00
8.349609375000000000e-01,2.806329315496418619e-01,-4.311957616149592609e-01,4.480430399131009045e-01,1.503579880282801984e+00
8.369140625000000000e-01,2.806474633511375494e-01,-4.262538214005844872e-01,4.474802439737461945e-01,1.503610595796807781e+00
8.388671875000000000e-01,2.806661112493241683e-01,-4.212949992088972362e-01,4.469312569966505388e-01,1.503650065052404061e+00
8.408203125000000000e-01,2.806882525914745630e-01,-4.163215980315084774e-01,4.463950331001469429e-01,1.503696965411108089e+00
8.427734375000000000e-01,2.807133796987702490e-01,-4.113354372848157525e-01,4.458707143329648792e-01,1.503750217088266838e+00
8.447265625000000000e-01,2.807410715348461760e-01,-4.063379861312387820e-01,4.453575862196688107e-01,1.503808923602192982e+00
8.466796875000000000e-01,2.807709736940472434e-01,-4.013304544805195162e-01,4.448550459032472593e-01,1.503872329659780682e+00
8.486328125000000000e-01,2.808027840192345304e-01,-3.963138560485513495e-01,4.443625789213210275e-01,1.503939790847694358e+00
8.505859375000000000e-01,2.808362420746868260e-01,-3.912890528028518111e-01,4.438797419743855110e-01,1.504010751414905922e+00
8.525390625000000000e-01,2.808711212948179492e-01,-3.862567868780182323e-01,4.434061499106928261e-01,1.504084727677294842e+00
8.544921875000000000e-01,2.809072230180583718e-01,-3.812177039519274446e-01,4.429414657231398600e-01,1.504161295387990371e+00
8.564453125000000000e-01,2.809443718704384696e-01,-3.761723707196665822e-01,4.424853927319744029e-01,1.504240079950792897e+00
8.583984375000000000e-01,2.809824121320300128e-01,-3.711212882227847842e-01,4.420376683798945550e-01,1.504320748706891031e+00
8.603515625000000000e-01,2.810212048316714784e-01,-3.660649022173040890e-01,4.415980592363024093e-01,1.504403004760097140e+00
8.623046875000000000e-01,2.810606253908043417e-01,-3.610036113867997054e-01,4.411663569231371040e-01,1.504486581963733194e+00
8.642578125000000000e-01,2.811005616883763825e-01,-3.559377739573689747e-01,4.407423747541309722e-01,1.504571240799548626e+00
8.662109375000000000e-01,2.811409124538488125e-01,-3.508677131048093534e-01,4.403259449344839593e-01,1.504656764952555736e+00
8.681640625000000000e-01,2.811815859196982181e-01,-3.457937214321017416e-01,4.399169162067780303e-01,1.504742958436956046e+00
8.701171875000000000e-01,2.812224986819511496e-01,-3.407160647188142710e-01,4.395151518566009496e-01,1.504829643164326658e+00
8.720703125000000000e-01,2.812635747295338939e-01,-3.356349850911797827e-01,4.391205280113323894e-01,1.504916656870995517e+00
8.740234375000000000e-01,2.813047446120952033e-01,-3.305507037245810631e-01,4.387329321802294624e-01,1.505003851340332544e+00
8.759765625000000000e-01,2.813459447224987975e-01,-3.254634231638339759e-01,4.383522619948441168e-01,1.505091090869403070e+00
8.779296875000000000e-01,2.813871166750696595e-01,-3.203733293275866645e-01,4.379784241170469050e-01,1.505178250939781082e+00
8.798828125000000000e-01,2.814282067643792407e-01,-3.152805932491409835e-01,4.376113332882450857e-01,1.505265217060246741e+00
8.818359375000000000e-01,2.814691654922149011e-01,-3.101853725955129870e-01,4.372509114982548462e-01,1.505351883755039699e+00
8.837890625000000000e-01,2.815099471526051889e-01,-3.050878129985618026e-01,4.368970872561170893e-01,1.505438153676064372e+00
8.857421875000000000e-01,2.815505094665219366e-01,-2.999880492258761300e-01,4.365497949482138873e-01,1.505523936821288933e+00
8.876953125000000000e-01,2.815908132592928048e-01,-2.948862062142651452e-01,4.362089742714505558e-01,1.505609149844409078e+00
8.896484375000000000e-01,2.816308221748805574e-01,-2.897823999848873067e-01,4.358745697312519374e-01,1.505693715443338743e+00
8.916015625000000000e-01,2.816705024221060061e-01,-2.846767384559709124e-01,4.355465301957432978e-01,1.505777561817088550e+00
8.935546875000000000e-01,2.817098225486543983e-01,-2.795693221665809247e-01,4.352248084987846433e-01,1.505860622182072506e+00
8.955078125000000000e-01,2.817487532393121441e-01,-2.744602449228533136e-01,4.349093610856218373e-01,1.505942834340310510e+00
8.974609375000000000e-01,2.817872671354085257e-01,-2.693495943764314671e-01,4.346001476958419873e-01,1.506024140293082958e+00
8.994140625000000000e-01,2.818253386728675203e-01,-2.642374525434388888e-01,4.342971310790567641e-01,1.506104485894450562e+00
9.013671875000000000e-01,2.818629439366317491e-01,-2.591238962711345239e-01,4.340002767393951189e-01,1.506183820539934715e+00
9.033203125000000000e-01,2.819000605295294282e-01,-2.540089976584593567e-01,4.337095527054105615e-01,1.506262096886215485e+00
9.052734375000000000e-01,2.819366674539147133e-01,-2.488928244357892228e-01,4.334249293224631261e-01,1.506339270598284763e+00
9.072265625000000000e-01,2.819727450046287665e-01,-2.437754403085525545e-01,4.331463790650246226e-01,1.506415300120954814e+00
9.091796875000000000e-01,2.820082746720160571e-01,-2.386569052687509129e-01,4.328738763666916123e-01,1.506490146472058811e+00
9.111328125000000000e-01,2.820432390538936684e-01,-2.335372758779068192e-01,4.326073974659709886e-01,1.506563773055001887e+00
9.130859375000000000e-01,2.820776217755086579e-01,-2.284166055245196725e-01,4.323469202661351929e-01,1.506636145488573497e+00
9.150390625000000000e-01,2.821114074166239938e-01,-2.232949446587592091e-01,4.320924242076555344e-01,1.506707231452269369e+00
9.169921875000000000e-01,2.821445814449994316e-01,-2.181723410067515634e-01,4.318438901519178752e-01,1.506777000545525880e+00
9.189453125000000000e-01,2.821771301555972555e-01,-2.130488397665737110e-01,4.316013002750695993e-01,1.506845424159538149e+00
9.208984375000000000e-01,2.822090406149367903e-01,-2.079244837878082286e-01,4.313646379709573098e-01,1.506912475360334458e+00
9.228515625000000000e-01,2.822403006100800971e-01,-2.027993137362886500e-01,4.311338877622772348e-01,1.506978128782114457e+00
9.248046875000000000e-01,2.822708986017853361e-01,-1.976733682455097396e-01,4.309090352191458084e-01,1.507042360529949887e+00
9.267578125000000000e-01,2.823008236814290584e-01,-1.925466840559768578e-01,4.306900668843647306e-01,1.507105148090902125e+00
9.287109375000000000e-01,2.823300655313270013e-01,-1.874192961436562110e-01,4.304769702047607227e-01,1.507166470252885748e+00
9.306640625000000000e-01,2.823586143881315902e-01,-1.822912378385548871e-01,4.302697334680454233e-01,1.507226307030630874e+00
9.326171875000000000e-01,2.823864610090174310e-01,-1.771625409343452473e-01,4.300683457446845548e-01,1.507284639598117426e+00
9.345703125000000000e-01,2.824135966403938935e-01,-1.720332357898553544e-01,4.298727968343449279e-01,1.507341450227024371e+00
9.365234375000000000e-01,2.824400129889165223e-01,-1.669033514231655357e-01,4.296830772165136647e-01,1.507396722230687658e+00
9.384765625000000000e-01,2.824657021945902735e-01,-1.617729155989725831e-01,4.294991780049338681e-01,1.507450439913152529e+00
9.404296875000000000e-01,2.824906568057808931e-01,-1.566419549098159725e-01,4.293210909055518165e-01,1.507502588522992459e+00
9.423828125000000000e-01,2.825148697559743960e-01,-1.515104948517038141e-01,4.291488081776799746e-01,1.507553154211486612e+00
9.443359375000000000e-01,2.825383343421441484e-01,-1.463785598946235611e-01,4.289823225981244659e-01,1.507602123994831622e+00
9.462890625000000000e-01,2.825610442045999315e-01,-1.412461735483764580e-01,4.288216274280637341e-01,1.507649485720135241e+00
9.482421875000000000e-01,2.825829933082187884e-01,-1.361133584241340233e-01,4.286667163824635085e-01,1.507695228034805046e+00
9.501953125000000000e-01,2.826041759249716678e-01,-1.309801362920731405e-01,4.285175836018501050e-01,1.507739340359032676e+00
9.521484375000000000e-01,2.826245866176768651e-01,-1.258465281354252119e-01,4.283742236262603198e-01,1.507781812860965243e+00
9.541015625000000000e-01,2.826442202249330182e-01,-1.207125542012267433e-01,4.282366313712345773e-01,1.507822636434238861e+00
9.560546875000000000e-01,2.826630718471980774e-01,-1.155782340480475678e-01,4.281048021056878539e-01,1.507861802677360252e+00
9.580078125000000000e-01,2.826811368339963160e-01,-1.104435865909475928e-01,4.279787314315116609e-01,1.507899303874428831e+00
9.599609375000000000e-01,2.826984107722479989e-01,-1.053086301438891925e-01,4.278584152647858518e-01,1.507935132976708781e+00
9.619140625000000000e-01,2.827148894757292030e-01,-1.001733824598091405e-01,4.277438498184546467e-01,1.507969283584428277e+00
9.638671875000000000e-01,2.827305689756788309e-01,-9.503786076855021137e-02,4.276350315863334250e-01,1.508001749928174373e+00
9.658203125000000000e-01,2.827454455125713029e-01,-8.990208181282405286e-02,4.275319573283457020e-01,1.508032526849368171e+00
9.677734375000000000e-01,2.827595155290720808e-01,-8.476606188236603112e-02,4.274346240569024125e-01,1.508061609779365986e+00
9.697265625000000000e-01,2.827727756642026136e-01,-7.962981684644949987e-02,4.273430290243259155e-01,1.508088994716647147e+00
9.716796875000000000e-01,2.827852227487356873e-01,-7.449336218488566974e-02,4.272571697112724221e-01,1.508114678201772030e+00
9.736328125000000000e-01,2.827968538018330036e-01,-6.935671301764965990e-02,4.271770438160920058e-01,1.508138657289785911e+00
9.755859375000000000e-01,2.828076660289607913e-01,-6.421988413325459277e-02,4.271026492449950251e-01,1.508160929519379634e+00
9.775390625000000000e-01,2.828176568210431507e-01,-5.908289001600064427e-02,4.270339841027632755e-01,1.508181492878057695e+00
9.794921875000000000e-01,2.828268237549736441e-01,-5.394574487219368220e-02,4.269710466835071605e-01,1.508200345760872585e+00
9.814453125000000000e-01,2.828351645950313298e-01,-4.880846265548883373e-02,4.269138354609371411e-01,1.508217486923238537e+00
9.833984375000000000e-01,2.828426772959796720e-01,-4.367105709136126501e-02,4.268623490771465412e-01,1.508232915420090414e+00
9.853515625000000000e-01,2.828493600049704071e-01,-3.853354170104394960e-02,4.268165863308751584e-01,1.508246630550133416e+00
9.873046875000000000e-01,2.828552110680435105e-01,-3.339592982446266956e-02,4.267765461626700230e-01,1.508258631765141411e+00
9.892578125000000000e-01,2.828602290248235507e-01,-2.825823464339267954e-02,4.267422276502429446e-01,1.508268918678731918e+00
9.912109375000000000e-01,2.828644126286846139e-01,-2.312046920260061450e-02,4.267136299871112093e-01,1.508277490880695515e+00
9.931640625000000000e-01,2.828677608041670344e-01,-1.798264643311248481e-02,4.266907525360615905e-01,1.508284348350866777e+00
9.951171875000000000e-01,2.828702727384648785e-01,-1.284477917120954889e-02,4.266735947190282707e-01,1.508289490580159153e+00
9.970703125000000000e-01,2.828719476960684931e-01,-7.706880180962607033e-03,4.266621563482875801e-01,1.508292918728378895e+00
9.990234375000000000e-01,2.828727853559969141e-01,-2.568962177311858060e-03,4.266564368573220190e-01,1.508294631105890682e+00


==> figures/data/higr_igr_comparison/nc512_hre_t_0.125000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,1.000000000153559832e+00,-3.462276154132403079e-11,2.500000000537499378e+00,2.500000000153599800e+00
2.929687500000000000e-03,1.000000000176468395e+00,-1.089571153108687556e-10,2.500000000617678353e+00,2.500000000176507253e+00
4.882812500000000000e-03,1.000000000225584440e+00,-1.992817975373329902e-10,2.500000000789592391e+00,2.500000000225631069e+00
6.835937500000000000e-03,1.000000000307962544e+00,-3.187394495506462896e-10,2.500000001077913314e+00,2.500000000308006953e+00
8.789062500000000000e-03,1.000000000435355307e+00,-4.845400244849712649e-10,2.500000001523790871e+00,2.500000000435402381e+00
1.074218750000000000e-02,1.000000000625800300e+00,-7.203056007883288810e-10,2.500000002190349235e+00,2.500000000625848262e+00
1.269531250000000000e-02,1.000000000905994391e+00,-1.059221574083382835e-09,2.500000003171031882e+00,2.500000000906045905e+00
1.464843750000000000e-02,1.000000001314758524e+00,-1.548374580883837141e-09,2.500000004601710124e+00,2.500000001314813591e+00
1.660156250000000000e-02,1.000000001907970892e+00,-2.254761542946878508e-09,2.500000006677940423e+00,2.500000001908013303e+00
1.855468750000000000e-02,1.000000002765460527e+00,-3.273603301744473210e-09,2.500000009679162360e+00,2.500000002765510931e+00
2.050781250000000000e-02,1.000000004000585196e+00,-4.739787713707729315e-09,2.500000014002102589e+00,2.500000004000639375e+00
2.246093750000000000e-02,1.000000005773287626e+00,-6.843470862157185140e-09,2.500000020206552875e+00,2.500000005773333811e+00
2.441406250000000000e-02,1.000000008307681210e+00,-9.851061733329609744e-09,2.500000029076940411e+00,2.500000008307737165e+00
2.636718750000000000e-02,1.000000011915300524e+00,-1.413296660892607704e-08,2.500000041703610343e+00,2.500000011915358922e+00
2.832031250000000000e-02,1.000000017025036936e+00,-2.019938990010658185e-08,2.500000059587687673e+00,2.500000017025095111e+00
3.027343750000000000e-02,1.000000024220396577e+00,-2.874497223016040610e-08,2.500000084771447639e+00,2.500000024220454975e+00
3.222656250000000000e-02,1.000000034283418326e+00,-4.070162663106742765e-08,2.500000119992024317e+00,2.500000034283476502e+00
3.417968750000000000e-02,1.000000048241890482e+00,-5.729577418137060534e-08,2.500000168846686854e+00,2.500000048241956652e+00
3.613281250000000000e-02,1.000000067411073612e+00,-8.009983625111293264e-08,2.500000235938827586e+00,2.500000067411135785e+00
3.808593750000000000e-02,1.000000093410816859e+00,-1.110558494583157041e-07,2.500000326937940720e+00,2.500000093410883473e+00
4.003906250000000000e-02,1.000000128120328791e+00,-1.524271851899132324e-07,2.500000448421239696e+00,2.500000128120389853e+00
4.199218750000000000e-02,1.000000173499530742e+00,-2.065954464146210738e-07,2.500000607248468398e+00,2.500000173499590250e+00
4.394531250000000000e-02,1.000000231148189478e+00,-2.755517613625261157e-07,2.500000809018835923e+00,2.500000231148271190e+00
4.589843750000000000e-02,1.000000301374506240e+00,-3.598150379345696712e-07,2.500001054811002099e+00,2.500000301374580847e+00
4.785156250000000000e-02,1.000000381376012992e+00,-4.563115181478031087e-07,2.500001334816353449e+00,2.500000381376071612e+00
4.980468750000000000e-02,1.000000461852508682e+00,-5.544172469910616088e-07,2.500001616484183842e+00,2.500000461852545097e+00
5.175781250000000000e-02,1.000000520897692535e+00,-6.288092167418669169e-07,2.500001823142375734e+00,2.500000520897675660e+00
5.371093750000000000e-02,1.000000513229917676e+00,-6.268465455329470344e-07,2.500001796305189039e+00,2.500000513229934995e+00
5.566406250000000000e-02,1.000000351535298204e+00,-4.466891821698010774e-07,2.500001230374369499e+00,2.500000351535900389e+00
5.761718750000000000e-02,9.999998746042553233e-01,1.000992409095158139e-07,2.499999561118587899e+00,2.499999874607929051e+00
5.957031250000000000e-02,9.999987934952021540e-01,1.351774426533798789e-06,2.499995777251650786e+00,2.499998793511276407e+00
6.152343750000000000e-02,9.999966013446658364e-01,3.902378589462239694e-06,2.499988104785574095e+00,2.499996601404744556e+00
6.347656250000000000e-02,9.999924237621762302e-01,8.777588957470328703e-06,2.499973483468013846e+00,2.499992423966652666e+00
6.542968750000000000e-02,9.999847732286850643e-01,1.772350371859424353e-05,2.499946707343206675e+00,2.499984773882590439e+00
6.738281250000000000e-02,9.999711481964568272e-01,3.367819757158490451e-05,2.499899022086701450e+00,2.499971150196096392e+00
6.933593750000000000e-02,9.999473819885846826e-01,6.153787093512994087e-05,2.499815847530881374e+00,2.499947387897720308e+00
7.128906250000000000e-02,9.999066037687185382e-01,1.093799876070554732e-04,2.499673144865113716e+00,2.499906620740614205e+00
7.324218750000000000e-02,9.998376265052676404e-01,1.903619115142820249e-04,2.499431784722143668e+00,2.499837673985645825e+00
7.519531250000000000e-02,9.997224886859598092e-01,3.256186593419960521e-04,2.499028969870340511e+00,2.499722618179803568e+00
7.714843750000000000e-02,9.995327399073621333e-01,5.486477962981237740e-04,2.498365302680859656e+00,2.499533084304506936e+00
7.910156250000000000e-02,9.992241729507476133e-01,9.115439002192960360e-04,2.497286511484292149e+00,2.499225062756329052e+00
8.105468750000000000e-02,9.987307491358372591e-01,1.492225916912166871e-03,2.495562547003815190e+00,2.498732954009054374e+00
8.300781250000000000e-02,9.979606493757516850e-01,2.399240602266224705e-03,2.492874419665689345e+00,2.497965775421024937e+00
8.496093750000000000e-02,9.967991442559680504e-01,3.768661288578017791e-03,2.488825198540665973e+00,2.496810048653270275e+00
8.691406250000000000e-02,9.951215454564684704e-01,5.749264257362817279e-03,2.482986331846530170e+00,2.495142323859685263e+00
8.886718750000000000e-02,9.928142018022005910e-01,8.478314091743200526e-03,2.474971723678136559e+00,2.492849151980998101e+00
9.082031250000000000e-02,9.897959305223591464e-01,1.205671874435062553e-02,2.464512646891867220e+00,2.489847280956583031e+00
9.277343750000000000e-02,9.860312962219257571e-01,1.653342253817093738e-02,2.451503506711473435e+00,2.486096281400669294e+00
9.472656250000000000e-02,9.815316528525275253e-01,2.190374480215333264e-02,2.436004422722557905e+00,2.481600016609015746e+00
9.667968750000000000e-02,9.763459795108080375e-01,2.811940573072777005e-02,2.418207949348953445e+00,2.476398736951462620e+00
9.863281250000000000e-02,9.705469814422398311e-01,3.510406796856751360e-02,2.398389221441377561e+00,2.470556569550792503e+00
1.005859375000000000e-01,9.642176374510273984e-01,4.276852823288512795e-02,2.376857802996793723e+00,2.464149029025150650e+00
1.025390625000000000e-01,9.574410734105527343e-01,5.102226907666870814e-02,2.353921462049722635e+00,2.457253284453313480e+00
1.044921875000000000e-01,9.502943723009468213e-01,5.978063073980575959e-02,2.329864081763633799e+00,2.449941938847079115e+00
1.064453125000000000e-01,9.428456329632697308e-01,6.896833293292127520e-02,2.304935274646826571e+00,2.442279849195924335e+00
1.083984375000000000e-01,9.351532075535438082e-01,7.852052255108971091e-02,2.279347863779142003e+00,2.434323076386903040e+00
1.103515625000000000e-01,9.272661716454012604e-01,8.838239935148621551e-02,2.253279815182326118e+00,2.426119099341857765e+00
1.123046875000000000e-01,9.192253644831520631e-01,9.850816345000978913e-02,2.226878217795461801e+00,2.417707656184167497e+00
1.142578125000000000e-01,9.110646010303754538e-01,1.088597371139911479e-01,2.200263861907514773e+00,2.409121812166534760e+00
1.162109375000000000e-01,9.028118464380801012e-01,1.194055028452643968e-01,2.173535654296136599e+00,2.400389033774502412e+00
1.181640625000000000e-01,8.944902602094926269e-01,1.301191685368295881e-01,2.146774534348274255e+00,2.391532164290629314e+00
1.201171875000000000e-01,8.861190818535960023e-01,1.409787969913056105e-01,2.120046791493442662e+00,2.382570262800168148e+00
1.220703125000000000e-01,8.777143618791216628e-01,1.519659998208524321e-01,2.093406801471936696e+00,2.373519303304751915e+00
1.240234375000000000e-01,8.692895557008903928e-01,1.630652791978107474e-01,2.066899248801304267e+00,2.364392746563806824e+00
1.259765625000000000e-01,8.608560018939153125e-01,1.742634956023770276e-01,2.040560916546392711e+00,2.355202002793111316e+00
1.279296875000000000e-01,8.524233057645483891e-01,1.855494395745032332e-01,2.014422122219537314e+00,2.345956803992382600e+00
1.298828125000000000e-01,8.439996467000975278e-01,1.969134877036013698e-01,1.988507869025080588e+00,2.336665502946034589e+00
1.318359375000000000e-01,8.355920247663344291e-01,2.083473261264771059e-01,1.962838770320677106e+00,2.327335313440741960e+00
1.337890625000000000e-01,8.272064591310044346e-01,2.198437277857436534e-01,1.937431794274082408e+00,2.317972503674012419e+00
1.357421875000000000e-01,8.188481483617997547e-01,2.313963723778341697e-01,1.912300866198131333e+00,2.308582552507062680e+00
1.376953125000000000e-01,8.105216005469639828e-01,2.429997001863923867e-01,1.887457358181497957e+00,2.299170276250334322e+00
1.396484375000000000e-01,8.022307394807333125e-01,2.546487928343396101e-01,1.862910489258310598e+00,2.289739932049647653e+00
1.416015625000000000e-01,7.939789918123534296e-01,2.663392754730975476e-01,1.838667654345778057e+00,2.280295302654097966e+00
1.435546875000000000e-01,7.857693589946133095e-01,2.780672360905352969e-01,1.814734696220151156e+00,2.270839766320525754e+00
1.455078125000000000e-01,7.776044770440615483e-01,2.898291585390569414e-01,1.791116131734753925e+00,2.261376354809921718e+00
1.474609375000000000e-01,7.694866664824284719e-01,3.016218666016655114e-01,1.767815341094021164e+00,2.251907801804454046e+00
1.494140625000000000e-01,7.614179743292748270e-01,3.134424769721373960e-01,1.744834727141160613e+00,2.242436583585178944e+00
1.513671875000000000e-01,7.534002096292643502e-01,3.252883594634130571e-01,1.722175850180590828e+00,2.232964953431944011e+00
1.533203125000000000e-01,7.454349736943326477e-01,3.371571030972699834e-01,1.699839542730333664e+00,2.223494970909162927e+00
1.552734375000000000e-01,7.375236860061962219e-01,3.490464869959158944e-01,1.677826007726554769e+00,2.214028526970405863e+00
1.572265625000000000e-01,7.296676065396044963e-01,3.609544552042708299e-01,1.656134903014599313e+00,2.204567365633072207e+00
1.591796875000000000e-01,7.218678551217128092e-01,3.728790947357200625e-01,1.634765414420995322e+00,2.195113102831988794e+00
1.611328125000000000e-01,7.141254283287752358e-01,3.848186162635512941e-01,1.613716319275153577e+00,2.185667242948917011e+00
1.630859375000000000e-01,7.064412143305496272e-01,3.967713369815858981e-01,1.592986041910147144e+00,2.176231193426004129e+00
1.650390625000000000e-01,6.988160060212373903e-01,4.087356652382235223e-01,1.572572702403608247e+00,2.166806277801665459e+00
1.669921875000000000e-01,6.912505127185379905e-01,4.207100866110946025e-01,1.552474159604198212e+00,2.157393747451972210e+00
1.689453125000000000e-01,6.837453706670564291e-01,4.326931511390866847e-01,1.532688049317019185e+00,2.147994792277149845e+00
1.708984375000000000e-01,6.763011525463655804e-01,4.446834614669251118e-01,1.513211818383603191e+00,2.138610550538957877e+00
1.728515625000000000e-01,6.689183761555739238e-01,4.566796616864180480e-01,1.494042755281216106e+00,2.129242118028408015e+00
1.748046875000000000e-01,6.615975124243134164e-01,4.686804266797729990e-01,1.475178017778480344e+00,2.119890556723866837e+00
1.767578125000000000e-01,6.543389928832479274e-01,4.806844517845499931e-01,1.456614658114427474e+00,2.110556903085774483e+00
1.787109375000000000e-01,6.471432167150545922e-01,4.926904426077651222e-01,1.438349646113858515e+00,2.101242176125483585e+00
1.806640625000000000e-01,6.400105574987632329e-01,5.046971048186220665e-01,1.420379890610921514e+00,2.091947385381880409e+00
1.826171875000000000e-01,6.329413697560450913e-01,5.167031337451966078e-01,1.402702259523298300e+00,2.082673538940013280e+00
1.845703125000000000e-01,6.259359954074545929e-01,5.287072035900259870e-01,1.385313598900778320e+00,2.073421651631652818e+00
1.865234375000000000e-01,6.189947702498093118e-01,5.407079560621321779e-01,1.368210751263438274e+00,2.064192753568345751e+00
1.884765625000000000e-01,6.121180305732143445e-01,5.527039881974803448e-01,1.351390573546532803e+00,2.054987899174205879e+00
1.904296875000000000e-01,6.053061200482066084e-01,5.646938391047082728e-01,1.334849954982124665e+00,2.045808176909286402e+00
1.923828125000000000e-01,5.985593970309506240e-01,5.766759753258576815e-01,1.318585835272686246e+00,2.036654719906528133e+00
1.943359375000000000e-01,5.918782424586503943e-01,5.886487744397472799e-01,1.302595223451611606e+00,2.027528717787804968e+00
1.962890625000000000e-01,5.852630685399442534e-01,6.006105064544301486e-01,1.286875217882921918e+00,2.018431429980958480e+00
1.982421875000000000e-01,5.787143284883842220e-01,6.125593124291979219e-01,1.271423027931463334e+00,2.009364200933002831e+00
2.001953125000000000e-01,5.722325276042664610e-01,6.244931796283316183e-01,1.256235997941784976e+00,2.000328477710777264e+00
2.021484375000000000e-01,5.658182360853422077e-01,6.364099123278286196e-01,1.241311634306561773e+00,1.991325830605862324e+00
2.041015625000000000e-01,5.594721040460475248e-01,6.483070971586882836e-01,1.226647636595033841e+00,1.982357977525439408e+00
2.060546875000000000e-01,5.531948793558348898e-01,6.601820615566709183e-01,1.212241933963648544e+00,1.973426813167845628e+00
2.080078125000000000e-01,5.469874290806335804e-01,6.720318234723176021e-01,1.198092728405502516e+00,1.964534444269156577e+00
2.099609375000000000e-01,5.408507655423755445e-01,6.838530299397889145e-01,1.184198546840776745e+00,1.955683232589702891e+00
2.119140625000000000e-01,5.347860783200848456e-01,6.956418813582782024e-01,1.170558304645688441e+00,1.946875847821195826e+00
2.138671875000000000e-01,5.287947739298793914e-01,7.073940373359640654e-01,1.157171384014946458e+00,1.938115333282504293e+00
2.158203125000000000e-01,5.228785254779740876e-01,7.191044985880405971e-01,1.144037731623659404e+00,1.929405188199522891e+00
2.177734375000000000e-01,5.170393353307304318e-01,7.307674575375946446e-01,1.131157981493772446e+00,1.920749471618491189e+00
2.197265625000000000e-01,5.112796148556323361e-01,7.423761077664687846e-01,1.118533610902743280e+00,1.912152934699808515e+00
2.216796875000000000e-01,5.056022866426728157e-01,7.539223990738346259e-01,1.106167139759073326e+00,1.903621190434964916e+00
2.236328125000000000e-01,5.000109164230498449e-01,7.653967203332426861e-01,1.094062387308384565e+00,1.895160932919873531e+00
2.255859375000000000e-01,4.945098842821898932e-01,7.767874862520038892e-01,1.082224804550703467e+00,1.886780222442510313e+00
2.275390625000000000e-01,4.891046078321796275e-01,7.880805961781688351e-01,1.070661906560218757e+00,1.878488858060193056e+00
2.294921875000000000e-01,4.838018338197024315e-01,7.992587230364566198e-01,1.059383836109927923e+00,1.870298866262237736e+00
2.314453125000000000e-01,4.786100190662693210e-01,8.103003784985848279e-01,1.048404098378798555e+00,1.862225142721327442e+00
2.333984375000000000e-01,4.735398260651316749e-01,8.211786879192090050e-01,1.037740514961460248e+00,1.854286293378570871e+00
2.353515625000000000e-01,4.686047613295657999e-01,8.318597993054063222e-01,1.027416450853281926e+00,1.846505728982926531e+00
2.373046875000000000e-01,4.638219817763242769e-01,8.423008541445718977e-01,1.017462363275928094e+00,1.838913068039111032e+00
2.392578125000000000e-01,4.592132775444205950e-01,8.524474852032817296e-01,1.007917690230348606e+00,1.831545883826162457e+00
2.412109375000000000e-01,4.548061915614536321e-01,8.622309199854092387e-01,9.988330069386999188e-01,1.824451763757296341e+00
2.431640625000000000e-01,4.506351252146610920e-01,8.715650374624130947e-01,9.902721683859977420e-01,1.817690478602890014e+00
2.451171875000000000e-01,4.467420556702400569e-01,8.803442754258659075e-01,9.823137256669521866e-01,1.811335688976349889e+00
2.470703125000000000e-01,4.431761021980749060e-01,8.884442479431259310e-01,9.750501406981246788e-01,1.805474923688653810e+00
2.490234375000000000e-01,4.399906647442213270e-01,8.957282222452129794e-01,9.685822774495765897e-01,1.800205539123487686e+00
2.509765625000000000e-01,4.372365938836491051e-01,9.020633167446832079e-01,9.630060320214125502e-01,1.795623582142434449e+00
2.529296875000000000e-01,4.349508321751123785e-01,9.073479909029629198e-01,9.583897990298450020e-01,1.791803806135081834e+00
2.548828125000000000e-01,4.331432148634023482e-01,9.115445493497100760e-01,9.547480070493287174e-01,1.788774972371897753e+00
2.568359375000000000e-01,4.317881718364184884e-01,9.147003804334000732e-01,9.520244123387462398e-01,1.786502949219472391e+00
2.587890625000000000e-01,4.308276957504503235e-01,9.169421838418213566e-01,9.500982866091793877e-01,1.784894517506148581e+00
2.607421875000000000e-01,4.301846204068946466e-01,9.184449284567908212e-01,9.488115358391631116e-01,1.783820941909301849e+00
2.626953125000000000e-01,4.297783438684187329e-01,9.193942285448432061e-01,9.480004986120604826e-01,1.783146487535877123e+00
2.646484375000000000e-01,4.295361985085227041e-01,9.199586987493733048e-01,9.475185714046836516e-01,1.782748871084833153e+00
2.666015625000000000e-01,4.293987564460842732e-01,9.202767329559505827e-01,9.472464409959155951e-01,1.782528563139743616e+00
2.685546875000000000e-01,4.293205323758143566e-01,9.204543839399706995e-01,9.470931203119725694e-01,1.782409874993541976e+00
2.705078125000000000e-01,4.292682823321322672e-01,9.205691181539950030e-01,9.469923025393953697e-01,1.782337916414755252e+00
2.724609375000000000e-01,4.292182974187285782e-01,9.206760592222614781e-01,9.468968267190629451e-01,1.782273931317254201e+00
2.744140625000000000e-01,4.291536894186971374e-01,9.208143113610777197e-01,9.467732048816683843e-01,1.782190698912955229e+00
2.763671875000000000e-01,4.290622725025947104e-01,9.210119110001026010e-01,9.465973806133578528e-01,1.782068984419715729e+00
2.783203125000000000e-01,4.289351227669514488e-01,9.212891982420583492e-01,9.463518581788505912e-01,1.781895147750448549e+00
2.802734375000000000e-01,4.287660459954681369e-01,9.216600655814443099e-01,9.460246497826323431e-01,1.781660273887159862e+00
2.822265625000000000e-01,4.285518387596937151e-01,9.221313468694869453e-01,9.456098053611541321e-01,1.781360627967148336e+00
2.841796875000000000e-01,4.282930656553932680e-01,9.227009856203487459e-01,9.451089698055232802e-01,1.780998981727642816e+00
2.861328125000000000e-01,4.279947573330142863e-01,9.233563627945490238e-01,9.445327821332684115e-01,1.780585840901959260e+00
2.880859375000000000e-01,4.276664191792659553e-01,9.240742061112597883e-01,9.439009024428097749e-01,1.780139569548081946e+00
2.900390625000000000e-01,4.273211608075020429e-01,9.248225344434890527e-01,9.432402909246191403e-01,1.779685087041020131e+00
2.919921875000000000e-01,4.269739753785811720e-01,9.255645886251810950e-01,9.425817976313943802e-01,1.779251159895538059e+00
2.939453125000000000e-01,4.266395594669042390e-01,9.262638547898902619e-01,9.419558409483408390e-01,1.778866908060230179e+00
2.958984375000000000e-01,4.263302922456680966e-01,9.268887408710086984e-01,9.413884083813532921e-01,1.778558545333492447e+00
2.978515625000000000e-01,4.260549111494242314e-01,9.274156396419942494e-01,9.408984568719114261e-01,1.778347278221440009e+00
2.998046875000000000e-01,4.258175775602133228e-01,9.278310769785762524e-01,9.404961024367779476e-01,1.778247881984429624e+00
3.017578125000000000e-01,4.256176068852804972e-01,9.281322870768037303e-01,9.401821402003944783e-01,1.778268421715748948e+00
3.037109375000000000e-01,4.254503541763808849e-01,9.283250475857813822e-01,9.399498815123470408e-01,1.778411977071563621e+00
3.056640625000000000e-01,4.253077939926325213e-01,9.284221945821012900e-01,9.397863898887566236e-01,1.778677924322226600e+00
3.076171875000000000e-01,4.251795071727706432e-01,9.284411509764416426e-01,9.396745323511799253e-01,1.779063949300549785e+00
3.095703125000000000e-01,4.250542389737383964e-01,9.284000813259483120e-01,9.395961855681131958e-01,1.779569088160406265e+00
3.115234375000000000e-01,4.249199150765718414e-01,9.283176372482698779e-01,9.395323780273306946e-01,1.780194246387013957e+00
3.134765625000000000e-01,4.247645932798960744e-01,9.282104781327956688e-01,9.394653146807304678e-01,1.780944351048711738e+00
3.154296875000000000e-01,4.245769937521939319e-01,9.280917451170672683e-01,9.393795876476165319e-01,1.781829896202308916e+00
3.173828125000000000e-01,4.243456741758471207e-01,9.279726827707674985e-01,9.392607035245090774e-01,1.782866314423029008e+00
3.193359375000000000e-01,4.240595675988964031e-01,9.278610149118704520e-01,9.390963538470971095e-01,1.784075739941610284e+00
3.212890625000000000e-01,4.237073586247769308e-01,9.277620030337281332e-01,9.388753938562839352e-01,1.785486959339165347e+00
3.232421875000000000e-01,4.232770905192400623e-01,9.276789068614835765e-01,9.385873132745174985e-01,1.787135909757025409e+00
3.251953125000000000e-01,4.227559623008831924e-01,9.276129353809985378e-01,9.382221029059167883e-01,1.789066637968685036e+00
3.271484375000000000e-01,4.221296991387668562e-01,9.275641508121102996e-01,9.377692532131245429e-01,1.791331624437249914e+00
3.291015625000000000e-01,4.213824109000559037e-01,9.275311374276821175e-01,9.372177855239969269e-01,1.793993223133537596e+00
3.310546875000000000e-01,4.204957981674071199e-01,9.275120976824927643e-01,9.365550281375256692e-01,1.797124356411309964e+00
3.330078125000000000e-01,4.194487241759398133e-01,9.275050132621244225e-01,9.357659191568163948e-01,1.800809567412903212e+00
3.349609375000000000e-01,4.182169721864249512e-01,9.275072907662866850e-01,9.348325489714512937e-01,1.805146345120699491e+00
3.369140625000000000e-01,4.167725031375160150e-01,9.275162798508306272e-01,9.337332028710356724e-01,1.810247386110951595e+00
3.388671875000000000e-01,4.150823897053991240e-01,9.275301783904823516e-01,9.324407239658560886e-01,1.816243025779901599e+00
3.408203125000000000e-01,4.131084670105742429e-01,9.275472863811644597e-01,9.309205541335057177e-01,1.823281112162185913e+00
3.427734375000000000e-01,4.108067177309391305e-01,9.275657144273083965e-01,9.291284638428467524e-01,1.831527744125690749e+00
3.447265625000000000e-01,4.081255286576972452e-01,9.275840553237147956e-01,9.270110902809947095e-01,1.841181081963936261e+00
3.466796875000000000e-01,4.050037164316294680e-01,9.276013579191587644e-01,9.245057225104315046e-01,1.852487092436823524e+00
3.486328125000000000e-01,4.013696033658792905e-01,9.276172250169885114e-01,9.215300625582036886e-01,1.865726899097003955e+00
3.505859375000000000e-01,3.971410988332827463e-01,9.276310097038914515e-01,9.179789233219430855e-01,1.881218309301771363e+00
3.525390625000000000e-01,3.922226386775941043e-01,9.276420963911932160e-01,9.137580030293515065e-01,1.899432222158377259e+00
3.544921875000000000e-01,3.865016128402065654e-01,9.276508506917081620e-01,9.088304818884921366e-01,1.921159347824987096e+00
3.564453125000000000e-01,3.798568764840358214e-01,9.276577045258984633e-01,9.032042961799728875e-01,1.947474559965299612e+00
3.583984375000000000e-01,3.721810989159627936e-01,9.276630646940132729e-01,8.969142196561885605e-01,1.979607156342972685e+00
3.603515625000000000e-01,3.634006437790442412e-01,9.276674925125947269e-01,8.902499504896455029e-01,2.019491892448083359e+00
3.623046875000000000e-01,3.534927654276083242e-01,9.276706846228284231e-01,8.842840787710595229e-01,2.071275577327277073e+00
3.642578125000000000e-01,3.425443868461107710e-01,9.276721249740594866e-01,8.811068833059312322e-01,2.141953702211293997e+00
3.662109375000000000e-01,3.308754307877760925e-01,9.276729528205702735e-01,8.829380486157737407e-01,2.238202263265329783e+00
3.681640625000000000e-01,3.191244540473524571e-01,9.276758227413369751e-01,8.902384224566655124e-01,2.359336501808182884e+00
3.701171875000000000e-01,3.081384175860513164e-01,9.276815162900062806e-01,9.004034569084823358e-01,2.491778146290252405e+00
3.720703125000000000e-01,2.986763526046596340e-01,9.276871871383658430e-01,9.087322426750246152e-01,2.612229847110155934e+00
3.740234375000000000e-01,2.911391972516087501e-01,9.276902658195033124e-01,9.113359453866258786e-01,2.699936706306772738e+00
3.759765625000000000e-01,2.855015586697506325e-01,9.276918450360444046e-01,9.075012517856296812e-01,2.748314926859972918e+00
3.779296875000000000e-01,2.814303714903153564e-01,9.276947096319019259e-01,8.995404074446384790e-01,2.766007291870151708e+00
3.798828125000000000e-01,2.784704564884980527e-01,9.277003050899303993e-01,8.907523361163597331e-01,2.768417985395083214e+00
3.818359375000000000e-01,2.761960633650795138e-01,9.277083736762481436e-01,8.835572071638542191e-01,2.768700312065694558e+00
3.837890625000000000e-01,2.742905821654020304e-01,9.277178579673134307e-01,8.789391591865143294e-01,2.774078602363410084e+00
3.857421875000000000e-01,2.725675878256327289e-01,9.277279492911303382e-01,8.768153992271289221e-01,2.786533738912868596e+00
3.876953125000000000e-01,2.709597372904060664e-01,9.277389967269679127e-01,8.765315627829686207e-01,2.804564602079443247e+00
3.896484375000000000e-01,2.694878765764451289e-01,9.277517951717024758e-01,8.771842680242407653e-01,2.824642866629364146e+00
3.916015625000000000e-01,2.682147221310359209e-01,9.277663511903494475e-01,8.778868505240511322e-01,2.842699608224589891e+00
3.935546875000000000e-01,2.671966811958217392e-01,9.277823240466659405e-01,8.780380096225295361e-01,2.855721190604312287e+00
3.955078125000000000e-01,2.664532388165666843e-01,9.277997167168656745e-01,8.774697267242468346e-01,2.862741002990186967e+00
3.974609375000000000e-01,2.659622270217594231e-01,9.278186330004624116e-01,8.763770537848625253e-01,2.864694789211858161e+00
3.994140625000000000e-01,2.656733787864865581e-01,9.278393314795801983e-01,8.751041320161032644e-01,2.863466834904615954e+00
4.013671875000000000e-01,2.655269265049191585e-01,9.278621094082663001e-01,8.739472591201127294e-01,2.860905572698025701e+00
4.033203125000000000e-01,2.654680212011771845e-01,9.278866688970215382e-01,8.730683795912859146e-01,2.858302434603229969e+00
4.052734375000000000e-01,2.654540309794214403e-01,9.279127223951724179e-01,8.725042619829167512e-01,2.856326483907729141e+00
4.072265625000000000e-01,2.654563005700814049e-01,9.279407807454713719e-01,8.722139780954636379e-01,2.855178818142666053e+00
4.091796875000000000e-01,2.654588901371107146e-01,9.279712913747100167e-01,8.721244505720963103e-01,2.854781197570981810e+00
4.111328125000000000e-01,2.654555524785942588e-01,9.280042576589154768e-01,8.721601031904773205e-01,2.854926220286550631e+00
4.130859375000000000e-01,2.654461095636332923e-01,9.280398509466765145e-01,8.722578644966753059e-01,2.855378357889588159e+00
4.150390625000000000e-01,2.654334458390366636e-01,9.280782174135702167e-01,8.723729584854598151e-01,2.855933133363084409e+00
4.169921875000000000e-01,2.654212688765452133e-01,9.281194358350336460e-01,8.724789709251060676e-01,2.856445072697063381e+00
4.189453125000000000e-01,2.654125985310348268e-01,9.281639756570720934e-01,8.725649273919489080e-01,2.856834975864723347e+00
4.208984375000000000e-01,2.654092410275993852e-01,9.282121973674951620e-01,8.726312736144108406e-01,2.857081782934610015e+00
4.228515625000000000e-01,2.654118821459908739e-01,9.282639036569609869e-01,8.726846743645408910e-01,2.857202269074598178e+00
4.248046875000000000e-01,2.654202381945925948e-01,9.283190610756117955e-01,8.727329043000049413e-01,2.857229263361413807e+00
4.267578125000000000e-01,2.654333368938549542e-01,9.283779785704968646e-01,8.727824698296755557e-01,2.857199038578669192e+00
4.287109375000000000e-01,2.654498955660121173e-01,9.284407946621044960e-01,8.728379754196700091e-01,2.857144706446564708e+00
4.306640625000000000e-01,2.654686431527125690e-01,9.285070451592614127e-01,8.729012257739914293e-01,2.857089242589106792e+00
4.326171875000000000e-01,2.654884147252440929e-01,9.285755931543236974e-01,8.729705456212593084e-01,2.857041819313555386e+00
4.345703125000000000e-01,2.655079212849673631e-01,9.286447707304689159e-01,8.730412912980012319e-01,2.857002456513780597e+00
4.365234375000000000e-01,2.655256840480330061e-01,9.287109321499750214e-01,8.731068507146022561e-01,2.856967949203754742e+00
4.384765625000000000e-01,2.655396277774972891e-01,9.287683066096227291e-01,8.731563224268144019e-01,2.856928302148939114e+00
4.404296875000000000e-01,2.655465029410309930e-01,9.288081899007576414e-01,8.731715416914178629e-01,2.856863437603427869e+00
4.423828125000000000e-01,2.655414793207142576e-01,9.288149432342686085e-01,8.731257103730267755e-01,2.856746776922619802e+00
4.443359375000000000e-01,2.655167273980371112e-01,9.287638033438372354e-01,8.729779448037811029e-01,2.856544276220871925e+00
4.462890625000000000e-01,2.654595661568704967e-01,9.286162898701220136e-01,8.726633311371625457e-01,2.856204074135369808e+00
4.482421875000000000e-01,2.653501634194970760e-01,9.283108921034959327e-01,8.720782493356311615e-01,2.855638050375015169e+00
4.501953125000000000e-01,2.651576414397111003e-01,9.277478881282876788e-01,8.710611895459676735e-01,2.854711084695473744e+00
4.521484375000000000e-01,2.648303461830868732e-01,9.267830755183448233e-01,8.693510562601184377e-01,2.853208165567314047e+00
4.541015625000000000e-01,2.642989980477451484e-01,9.251302973130939300e-01,8.665776773370676977e-01,2.850844728569487341e+00
4.560546875000000000e-01,2.634127676334874768e-01,9.224977790343737993e-01,8.620107552496483194e-01,2.846970349555432822e+00
4.580078125000000000e-01,2.620582435628034945e-01,9.180312793016448536e-01,8.549891804371219095e-01,2.841201481461631762e+00
4.599609375000000000e-01,2.597573225425097720e-01,9.111264286865974338e-01,8.433444397426701489e-01,2.831587129396252678e+00
4.619140625000000000e-01,2.562385642639264383e-01,8.990469634311792912e-01,8.254691322401794817e-01,2.817343999990491454e+00
4.638671875000000000e-01,2.503723281718163163e-01,8.779041783868948290e-01,7.952010004226595097e-01,2.790715961418443136e+00
4.658203125000000000e-01,2.432691324456203730e-01,8.619379986395694360e-01,7.644247543113561472e-01,2.770832098604952609e+00
4.677734375000000000e-01,2.271904747171450412e-01,7.749571442905778262e-01,7.042196176953334774e-01,2.799408842104790462e+00
4.697265625000000000e-01,1.906295678771775248e-01,6.162306332065425885e-01,5.755864319289807352e-01,2.829527357472263915e+00
4.716796875000000000e-01,1.474216511019565967e-01,2.600598260581118981e-01,3.713453369797505843e-01,2.485117952889284609e+00
4.736328125000000000e-01,1.402105522714175989e-01,1.946243724513949669e-01,2.963529840943919247e-01,2.094688925864122808e+00
4.755859375000000000e-01,1.343201995773834478e-01,1.201578266949253626e-01,2.817527503215147555e-01,2.090401147240010360e+00
4.775390625000000000e-01,1.310077303080035560e-01,8.105071951426431887e-02,2.677389461175244678e-01,2.040403541415202859e+00
4.794921875000000000e-01,1.285848981641327105e-01,4.943556875138020029e-02,2.606582941861451674e-01,2.025907981162730742e+00
4.814453125000000000e-01,1.273367961535949999e-01,3.229425448240603319e-02,2.567006615763817168e-01,2.015397499815260396e+00
4.833984375000000000e-01,1.264403817353843829e-01,2.018204789459124293e-02,2.541148714579691825e-01,2.009556736819005707e+00
4.853515625000000000e-01,1.259261692804626298e-01,1.294905948622953468e-02,2.526206265612208623e-01,2.006017259729290458e+00
4.873046875000000000e-01,1.255840870780025598e-01,8.184467434005512909e-03,2.516476619653674751e-01,2.003784569076684896e+00
4.892578125000000000e-01,1.253742315361344728e-01,5.201132325104781441e-03,2.510524876176263853e-01,2.002411410572552786e+00
4.912109375000000000e-01,1.252399166360260163e-01,3.272876099487942708e-03,2.506737079010022407e-01,2.001542669995376666e+00
4.931640625000000000e-01,1.251565957825387654e-01,2.031609032615293037e-03,2.504392410931574053e-01,2.001005070802861496e+00
4.951171875000000000e-01,1.251055759016337643e-01,1.209168178080783675e-03,2.502959315869778267e-01,2.000676934864327183e+00
4.970703125000000000e-01,1.250765668229812944e-01,6.380495983686361233e-04,2.502145228925635179e-01,2.000490609779022044e+00
4.990234375000000000e-01,1.250634155801731984e-01,1.989202434356426830e-04,2.501776363151305693e-01,2.000406215360542195e+00
5.009765625000000000e-01,1.250634155801730873e-01,-1.989202434188696688e-04,2.501776363151295701e-01,2.000406215360535978e+00
5.029296875000000000e-01,1.250765668229809613e-01,-6.380495983488059571e-04,2.502145228925615195e-01,2.000490609779011386e+00
5.048828125000000000e-01,1.251055759016329594e-01,-1.209168178053332543e-03,2.502959315869750512e-01,2.000676934864317857e+00
5.068359375000000000e-01,1.251565957825374054e-01,-2.031609032573850060e-03,2.504392410931546298e-01,2.001005070802861052e+00
5.087890625000000000e-01,1.252399166360239624e-01,-3.272876099425019083e-03,2.506737079009969116e-01,2.001542669995367341e+00
5.107421875000000000e-01,1.253742315361308368e-01,-5.201132325005722659e-03,2.510524876176160047e-01,2.002411410572528361e+00
5.126953125000000000e-01,1.255840870779973972e-01,-8.184467433857639876e-03,2.516476619653537083e-01,2.003784569076659139e+00
5.146484375000000000e-01,1.259261692804528321e-01,-1.294905948597882897e-02,2.526206265611923851e-01,2.006017259729223401e+00
5.166015625000000000e-01,1.264403817353743631e-01,-2.018204789426502124e-02,2.541148714579367640e-01,2.009556736818915113e+00
5.185546875000000000e-01,1.273367961535619985e-01,-3.229425448170800128e-02,2.567006615762874588e-01,2.015397499815064997e+00
5.205078125000000000e-01,1.285848981641267152e-01,-4.943556875082535246e-02,2.606582941860705604e-01,2.025907981162272442e+00
5.224609375000000000e-01,1.310077303078811539e-01,-8.105071951215844783e-02,2.677389461171716389e-01,2.040403541414589572e+00
5.244140625000000000e-01,1.343201995774156443e-01,-1.201578266948664514e-01,2.817527503211068041e-01,2.090401147236477630e+00
5.263671875000000000e-01,1.402105522708501639e-01,-1.946243724442150991e-01,2.963529840926153458e-01,2.094688925861403206e+00
5.283203125000000000e-01,1.474216511022728715e-01,-2.600598260662821404e-01,3.713453369796971826e-01,2.485117952881393588e+00
5.302734375000000000e-01,1.906295678782386482e-01,-6.162306332079033888e-01,5.755864319374330851e-01,2.829527357498957230e+00
5.322265625000000000e-01,2.271904747170061245e-01,-7.749571442931350029e-01,7.042196176939705676e-01,2.799408842098705108e+00
5.341796875000000000e-01,2.432691324452757320e-01,-8.619379986359388957e-01,7.644247543079412122e-01,2.770832098598496440e+00
5.361328125000000000e-01,2.503723281717422644e-01,-8.779041783881342820e-01,7.952010004220249062e-01,2.790715961415759949e+00
5.380859375000000000e-01,2.562385642637854399e-01,-8.990469634306994529e-01,8.254691322402858411e-01,2.817343999993110693e+00
5.400390625000000000e-01,2.597573225430002686e-01,-9.111264286844938942e-01,8.433444397436573592e-01,2.831587129395838787e+00
5.419921875000000000e-01,2.620582435624840278e-01,-9.180312793027858298e-01,8.549891804365188364e-01,2.841201481462260592e+00
5.439453125000000000e-01,2.634127676333155588e-01,-9.224977790346787776e-01,8.620107552501977688e-01,2.846970349559373226e+00
5.458984375000000000e-01,2.642989980475487499e-01,-9.251302973138599839e-01,8.665776773366895558e-01,2.850844728569784436e+00
5.478515625000000000e-01,2.648303461830957550e-01,-9.267830755182305813e-01,8.693510562601504121e-01,2.853208165567430843e+00
5.498046875000000000e-01,2.651576414397258108e-01,-9.277478881281351342e-01,8.710611895461427556e-01,2.854711084696093248e+00
5.517578125000000000e-01,2.653501634195533088e-01,-9.283108921033766947e-01,8.720782493354450882e-01,2.855638050373728198e+00
5.537109375000000000e-01,2.654595661569543186e-01,-9.286162898699600321e-01,8.726633311368507950e-01,2.856204074133307902e+00
5.556640625000000000e-01,2.655167273980135745e-01,-9.287638033440667185e-01,8.729779448034828970e-01,2.856544276219826983e+00
5.576171875000000000e-01,2.655414793205637114e-01,-9.288149432350614187e-01,8.731257103725467150e-01,2.856746776921939901e+00
5.595703125000000000e-01,2.655465029409056488e-01,-9.288081899013869158e-01,8.731715416911203231e-01,2.856863437603275102e+00
5.615234375000000000e-01,2.655396277774320080e-01,-9.287683066099761131e-01,8.731563224265859180e-01,2.856928302148558529e+00
5.634765625000000000e-01,2.655256840479460756e-01,-9.287109321505089277e-01,8.731068507140532509e-01,2.856967949202267931e+00
5.654296875000000000e-01,2.655079212850924852e-01,-9.286447707299512189e-01,8.730412912982585816e-01,2.857002456513681121e+00
5.673828125000000000e-01,2.654884147254839566e-01,-9.285755931531789464e-01,8.729705456221368287e-01,2.857041819314952935e+00
5.693359375000000000e-01,2.654686431527981116e-01,-9.285070451588488538e-01,8.729012257743347103e-01,2.857089242589723632e+00
5.712890625000000000e-01,2.654498955658589621e-01,-9.284407946628433494e-01,8.728379754190658257e-01,2.857144706445499782e+00
5.732421875000000000e-01,2.654333368937288329e-01,-9.283779785710803978e-01,8.727824698291326566e-01,2.857199038577644234e+00
5.751953125000000000e-01,2.654202381947363687e-01,-9.283190610748186522e-01,8.727329043005558340e-01,2.857229263362444538e+00
5.771484375000000000e-01,2.654118821461260991e-01,-9.282639036561166623e-01,8.726846743652765248e-01,2.857202269076478007e+00
5.791015625000000000e-01,2.654092410275481484e-01,-9.282121973675387938e-01,8.726312736144603566e-01,2.857081782935391168e+00
5.810546875000000000e-01,2.654125985310408220e-01,-9.281639756568910160e-01,8.725649273919831028e-01,2.856834975864945836e+00
5.830078125000000000e-01,2.654212688766485195e-01,-9.281194358343916040e-01,8.724789709254707759e-01,2.856445072697753940e+00
5.849609375000000000e-01,2.654334458390591456e-01,-9.280782174132873319e-01,8.723729584857466968e-01,2.855933133364149334e+00
5.869140625000000000e-01,2.654461095636004297e-01,-9.280398509466857293e-01,8.722578644968432826e-01,2.855378357890618890e+00
5.888671875000000000e-01,2.654555524785923160e-01,-9.280042576588767300e-01,8.721601031906169865e-01,2.854926220287136385e+00
5.908203125000000000e-01,2.654588901371129905e-01,-9.279712913747627523e-01,8.721244505721256202e-01,2.854781197571015117e+00
5.927734375000000000e-01,2.654563005700544265e-01,-9.279407807457608071e-01,8.722139780953273025e-01,2.855178818142217523e+00
5.947265625000000000e-01,2.654540309793377295e-01,-9.279127223958509862e-01,8.725042619824046053e-01,2.856326483906206359e+00
5.966796875000000000e-01,2.654680212010974150e-01,-9.278866688978034682e-01,8.730683795904796707e-01,2.858302434600455744e+00
5.986328125000000000e-01,2.655269265049452487e-01,-9.278621094085737209e-01,8.739472591195330820e-01,2.860905572695234156e+00
6.005859375000000000e-01,2.656733787865246388e-01,-9.278393314797228619e-01,8.751041320158037262e-01,2.863466834902883562e+00
6.025390625000000000e-01,2.659622270217888440e-01,-9.278186330004678517e-01,8.763770537849444597e-01,2.864694789211796877e+00
6.044921875000000000e-01,2.664532388167298871e-01,-9.277997167160964009e-01,8.774697267250350929e-01,2.862741002991842088e+00
6.064453125000000000e-01,2.671966811959446408e-01,-9.277823240460366661e-01,8.780380096231750198e-01,2.855721190605800430e+00
6.083984375000000000e-01,2.682147221309160168e-01,-9.277663511908664784e-01,8.778868505237482633e-01,2.842699608224444230e+00
6.103515625000000000e-01,2.694878765763618067e-01,-9.277517951720428702e-01,8.771842680239749779e-01,2.824642866629068383e+00
6.123046875000000000e-01,2.709597372905703239e-01,-9.277389967261461257e-01,8.765315627835417178e-01,2.804564602080359403e+00
6.142578125000000000e-01,2.725675878258028151e-01,-9.277279492902908986e-01,8.768153992277455400e-01,2.786533738913902436e+00
6.162109375000000000e-01,2.742905821653465748e-01,-9.277178579675390280e-01,8.789391591863138231e-01,2.774078602363117874e+00
6.181640625000000000e-01,2.761960633648999908e-01,-9.277083736770724842e-01,8.835572071631336843e-01,2.768700312064400038e+00
6.201171875000000000e-01,2.784704564884112887e-01,-9.277003050903406267e-01,8.907523361159417341e-01,2.768417985394198588e+00
6.220703125000000000e-01,2.814303714903022002e-01,-9.276947096319444475e-01,8.995404074445643161e-01,2.766007291869997609e+00
6.240234375000000000e-01,2.855015586697298158e-01,-9.276918450361435475e-01,9.075012517856135830e-01,2.748314926860056406e+00
6.259765625000000000e-01,2.911391972516703675e-01,-9.276902658193612039e-01,9.113359453868691284e-01,2.699936706307077827e+00
6.279296875000000000e-01,2.986763526048299422e-01,-9.276871871378529200e-01,9.087322426755315430e-01,2.612229847110594250e+00
6.298828125000000000e-01,3.081384175861378028e-01,-9.276815162898269795e-01,9.004034569086691864e-01,2.491778146290204887e+00
6.318359375000000000e-01,3.191244540471906976e-01,-9.276758227420375258e-01,8.902384224562500670e-01,2.359336501807645092e+00
6.337890625000000000e-01,3.308754307877969092e-01,-9.276729528206003605e-01,8.829380486159296160e-01,2.238202263265605119e+00
6.357421875000000000e-01,3.425443868464420616e-01,-9.276721249730459640e-01,8.811068833066516559e-01,2.141953702211849553e+00
6.376953125000000000e-01,3.534927654275901165e-01,-9.276706846228878200e-01,8.842840787708589056e-01,2.071275577326783246e+00
6.396484375000000000e-01,3.634006437788228072e-01,-9.276674925132323279e-01,8.902499504891538962e-01,2.019491892447631720e+00
6.416015625000000000e-01,3.721810989157708915e-01,-9.276630646945114300e-01,8.969142196558530511e-01,1.979607156342851892e+00
6.435546875000000000e-01,3.798568764837862988e-01,-9.276577045265207433e-01,9.032042961795410108e-01,1.947474559965147511e+00
6.455078125000000000e-01,3.865016128404326068e-01,-9.276508506910619012e-01,9.088304818890158288e-01,1.921159347825566632e+00
6.474609375000000000e-01,3.922226386777991625e-01,-9.276420963906618633e-01,9.137580030296693634e-01,1.899432222158462746e+00
6.494140625000000000e-01,3.971410988330209002e-01,-9.276310097045876724e-01,9.179789233212803934e-01,1.881218309300980662e+00
6.513671875000000000e-01,4.013696033660942852e-01,-9.276172250164487210e-01,9.215300625586363426e-01,1.865726899097352787e+00
6.533203125000000000e-01,4.050037164320638428e-01,-9.276013579180713009e-01,9.245057225113562094e-01,1.852487092437667293e+00
6.552734375000000000e-01,4.081255286575371510e-01,-9.275840553241128106e-01,9.270110902807100484e-01,1.841181081963760402e+00
6.572265625000000000e-01,4.108067177306004014e-01,-9.275657144281463928e-01,9.291284638421822839e-01,1.831527744125160950e+00
6.591796875000000000e-01,4.131084670105427126e-01,-9.275472863812620483e-01,9.309205541333941403e-01,1.823281112161997397e+00
6.611328125000000000e-01,4.150823897052334788e-01,-9.275301783909185582e-01,9.324407239654193269e-01,1.816243025779341158e+00
6.630859375000000000e-01,4.167725031373947786e-01,-9.275162798511517037e-01,9.337332028707174825e-01,1.810247386110541923e+00
6.650390625000000000e-01,4.182169721867121659e-01,-9.275072907656134458e-01,9.348325489720087367e-01,1.805146345121121820e+00
6.669921875000000000e-01,4.194487241760754270e-01,-9.275050132618047893e-01,9.357659191571050528e-01,1.800809567413166778e+00
6.689453125000000000e-01,4.204957981674177780e-01,-9.275120976824631214e-01,9.365550281375807362e-01,1.797124356411411661e+00
6.708984375000000000e-01,4.213824109000470775e-01,-9.275311374276965504e-01,9.372177855240049205e-01,1.793993223133589998e+00
6.728515625000000000e-01,4.221296991388067132e-01,-9.275641508120099354e-01,9.377692532132134717e-01,1.791331624437344061e+00
6.748046875000000000e-01,4.227559623009126133e-01,-9.276129353809255962e-01,9.382221029059730766e-01,1.789066637968731222e+00
6.767578125000000000e-01,4.232770905189990329e-01,-9.276789068620501233e-01,9.385873132740329972e-01,1.787135909756617735e+00
6.787109375000000000e-01,4.237073586248147339e-01,-9.277620030336353185e-01,9.388753938563620949e-01,1.785486959339238178e+00
6.806640625000000000e-01,4.240595675989474733e-01,-9.278610149117471062e-01,9.390963538471978067e-01,1.784075739941695771e+00
6.826171875000000000e-01,4.243456741756207462e-01,-9.279726827712987403e-01,9.392607035240528868e-01,1.782866314422641763e+00
6.845703125000000000e-01,4.245769937522984039e-01,-9.280917451168207988e-01,9.393795876478230333e-01,1.781829896202479668e+00
6.865234375000000000e-01,4.247645932802642799e-01,-9.282104781319295839e-01,9.394653146814662126e-01,1.780944351049330576e+00
6.884765625000000000e-01,4.249199150769552569e-01,-9.283176372473678217e-01,9.395323780280986359e-01,1.780194246387663659e+00
6.904296875000000000e-01,4.250542389738976023e-01,-9.284000813255725015e-01,9.395961855684323849e-01,1.779569088160678048e+00
6.923828125000000000e-01,4.251795071726027220e-01,-9.284411509768343285e-01,9.396745323508457481e-01,1.779063949300272229e+00
6.943359375000000000e-01,4.253077939923942674e-01,-9.284221945826587330e-01,9.397863898882861111e-01,1.778677924321840687e+00
6.962890625000000000e-01,4.254503541760462637e-01,-9.283250475865627571e-01,9.399498815116922312e-01,1.778411977071036931e+00
6.982421875000000000e-01,4.256176068850086036e-01,-9.281322870774367795e-01,9.401821401998704530e-01,1.778268421715341274e+00
7.001953125000000000e-01,4.258175775601101831e-01,-9.278310769788158385e-01,9.404961024365836586e-01,1.778247881984285961e+00
7.021484375000000000e-01,4.260549111493068253e-01,-9.274156396422722493e-01,9.408984568716761698e-01,1.778347278221238614e+00
7.041015625000000000e-01,4.263302922457984367e-01,-9.268887408707101594e-01,9.413884083816013160e-01,1.778558545333675633e+00
7.060546875000000000e-01,4.266395594672588443e-01,-9.262638547890704732e-01,9.419558409490289552e-01,1.778866908060767305e+00
7.080078125000000000e-01,4.269739753786931935e-01,-9.255645886249286303e-01,9.425817976315997715e-01,1.779251159895673506e+00
7.099609375000000000e-01,4.273211608072761125e-01,-9.248225344440229589e-01,9.432402909241601741e-01,1.779685087040619340e+00
7.119140625000000000e-01,4.276664191790521818e-01,-9.240742061117603878e-01,9.439009024423888894e-01,1.780139569547738443e+00
7.138671875000000000e-01,4.279947573332300026e-01,-9.233563627940443164e-01,9.445327821337099472e-01,1.780585840902344508e+00
7.158203125000000000e-01,4.282930656555240523e-01,-9.227009856200437676e-01,9.451089698057886235e-01,1.780998981727869968e+00
7.177734375000000000e-01,4.285518387594794421e-01,-9.221313468699879889e-01,9.456098053607264742e-01,1.781360627966791510e+00
7.197265625000000000e-01,4.287660459955445758e-01,-9.216600655812704490e-01,9.460246497827835555e-01,1.781660273887279322e+00
7.216796875000000000e-01,4.289351227670687994e-01,-9.212891982417914516e-01,9.463518581790797413e-01,1.781895147750625075e+00
7.236328125000000000e-01,4.290622725023712225e-01,-9.210119110006300680e-01,9.465973806129072132e-01,1.782068984419328928e+00
7.255859375000000000e-01,4.291536894186139262e-01,-9.208143113612783370e-01,9.467732048814987422e-01,1.782190698912802906e+00
7.275390625000000000e-01,4.292182974189048816e-01,-9.206760592218578010e-01,9.468968267194091126e-01,1.782273931317526205e+00
7.294921875000000000e-01,4.292682823321555263e-01,-9.205691181539465973e-01,9.469923025394328953e-01,1.782337916414767687e+00
7.314453125000000000e-01,4.293205323757055547e-01,-9.204543839402262728e-01,9.470931203117498587e-01,1.782409874993347243e+00
7.333984375000000000e-01,4.293987564461062556e-01,-9.202767329558986242e-01,9.472464409959622245e-01,1.782528563139787137e+00
7.353515625000000000e-01,4.295361985085900391e-01,-9.199586987492130996e-01,9.475185714048269814e-01,1.782748871084968378e+00
7.373046875000000000e-01,4.297783438683994151e-01,-9.193942285448819529e-01,9.480004986120330601e-01,1.783146487535876901e+00
7.392578125000000000e-01,4.301846204068744406e-01,-9.184449284568318994e-01,9.488115358391335796e-01,1.783820941909299185e+00
7.412109375000000000e-01,4.308276957504800775e-01,-9.169421838417467496e-01,9.500982866092461121e-01,1.784894517506219636e+00
7.431640625000000000e-01,4.317881718364408594e-01,-9.147003804333440069e-01,9.520244123387935353e-01,1.786502949219518799e+00
7.451171875000000000e-01,4.331432148633888590e-01,-9.115445493497381646e-01,9.547480070493026272e-01,1.788774972371880656e+00
7.470703125000000000e-01,4.349508321750814588e-01,-9.073479909030309765e-01,9.583897990297831626e-01,1.791803806135034316e+00
7.490234375000000000e-01,4.372365938836182409e-01,-9.020633167447519307e-01,9.630060320213492675e-01,1.795623582142383157e+00
7.509765625000000000e-01,4.399906647441995666e-01,-8.957282222452616072e-01,9.685822774495289611e-01,1.800205539123444831e+00
7.529296875000000000e-01,4.431761021980689108e-01,-8.884442479431392536e-01,9.750501406981073593e-01,1.805474923688632716e+00
7.548828125000000000e-01,4.467420556702467183e-01,-8.803442754258506975e-01,9.823137256669617345e-01,1.811335688976352110e+00
7.568359375000000000e-01,4.506351252146698627e-01,-8.715650374623918895e-01,9.902721683860157276e-01,1.817690478602905779e+00
7.587890625000000000e-01,4.548061915614556305e-01,-8.622309199854022443e-01,9.988330069387083565e-01,1.824451763757311218e+00
7.607421875000000000e-01,4.592132775444111026e-01,-8.524474852033003813e-01,1.007917690230335284e+00,1.831545883826162902e+00
7.626953125000000000e-01,4.638219817763054031e-01,-8.423008541446111996e-01,1.017462363275892345e+00,1.838913068039090160e+00
7.646484375000000000e-01,4.686047613295448167e-01,-8.318597993054529516e-01,1.027416450853235741e+00,1.846505728982887451e+00
7.666015625000000000e-01,4.735398260651133562e-01,-8.211786879192524147e-01,1.037740514961414284e+00,1.854286293378522910e+00
7.685546875000000000e-01,4.786100190662573306e-01,-8.103003784986161362e-01,1.048404098378763027e+00,1.862225142721282589e+00
7.705078125000000000e-01,4.838018338196978796e-01,-7.992587230364712747e-01,1.059383836109907939e+00,1.870298866262205317e+00
7.724609375000000000e-01,4.891046078321802382e-01,-7.880805961781714997e-01,1.070661906560211207e+00,1.878488858060172850e+00
7.744140625000000000e-01,4.945098842821922247e-01,-7.767874862520015578e-01,1.082224804550703912e+00,1.886780222442502541e+00
7.763671875000000000e-01,5.000109164230517322e-01,-7.653967203332388003e-01,1.094062387308391227e+00,1.895160932919881525e+00
7.783203125000000000e-01,5.056022866426723716e-01,-7.539223990738324055e-01,1.106167139759082207e+00,1.903621190434986232e+00
7.802734375000000000e-01,5.112796148556294495e-01,-7.423761077664714492e-01,1.118533610902749276e+00,1.912152934699830498e+00
7.822265625000000000e-01,5.170393353307238815e-01,-7.307674575376048587e-01,1.131157981493764675e+00,1.920749471618496740e+00
7.841796875000000000e-01,5.228785254779646507e-01,-7.191044985880584717e-01,1.144037731623636311e+00,1.929405188199505572e+00
7.861328125000000000e-01,5.287947739298678451e-01,-7.073940373359859368e-01,1.157171384014914928e+00,1.938115333282476760e+00
7.880859375000000000e-01,5.347860783200710788e-01,-6.956418813583031824e-01,1.170558304645658243e+00,1.946875847821178285e+00
7.900390625000000000e-01,5.408507655423592242e-01,-6.838530299398181134e-01,1.184198546840748545e+00,1.955683232589697118e+00
7.919921875000000000e-01,5.469874290806170380e-01,-6.720318234723468009e-01,1.198092728405474539e+00,1.964534444269152358e+00
7.939453125000000000e-01,5.531948793558212341e-01,-6.601820615566950101e-01,1.212241933963621676e+00,1.973426813167834970e+00
7.958984375000000000e-01,5.594721040460369776e-01,-6.483070971587088227e-01,1.226647636595003643e+00,1.982357977525413206e+00
7.978515625000000000e-01,5.658182360853351023e-01,-6.364099123278436076e-01,1.241311634306533351e+00,1.991325830605830571e+00
7.998046875000000000e-01,5.722325276042631303e-01,-6.244931796283385017e-01,1.256235997941773874e+00,2.000328477710766606e+00
8.017578125000000000e-01,5.787143284883820016e-01,-6.125593124291993652e-01,1.271423027931470884e+00,2.009364200933023703e+00
8.037109375000000000e-01,5.852630685399438093e-01,-6.006105064544280392e-01,1.286875217882937905e+00,2.018431429980989122e+00
8.056640625000000000e-01,5.918782424586541691e-01,-5.886487744397399524e-01,1.302595223451626261e+00,2.027528717787820511e+00
8.076171875000000000e-01,5.985593970309586176e-01,-5.766759753258456911e-01,1.318585835272695794e+00,2.036654719906521471e+00
8.095703125000000000e-01,6.053061200482167115e-01,-5.646938391046940620e-01,1.334849954982130660e+00,2.045808176909267306e+00
8.115234375000000000e-01,6.121180305732254467e-01,-5.527039881974636915e-01,1.351390573546544793e+00,2.054987899174194332e+00
8.134765625000000000e-01,6.189947702498197479e-01,-5.407079560621130820e-01,1.368210751263463365e+00,2.064192753568359517e+00
8.154296875000000000e-01,6.259359954074646959e-01,-5.287072035900064471e-01,1.385313598900811183e+00,2.073421651631679907e+00
8.173828125000000000e-01,6.329413697560538621e-01,-5.167031337451800654e-01,1.402702259523326944e+00,2.082673538940036817e+00
8.193359375000000000e-01,6.400105574987702273e-01,-5.046971048186090769e-01,1.420379890610941054e+00,2.091947385381893287e+00
8.212890625000000000e-01,6.471432167150612536e-01,-4.926904426077544086e-01,1.438349646113874059e+00,2.101242176125490246e+00
8.232421875000000000e-01,6.543389928832532565e-01,-4.806844517845418885e-01,1.456614658114439687e+00,2.110556903085778480e+00
8.251953125000000000e-01,6.615975124243166361e-01,-4.686804266797662821e-01,1.475178017778490336e+00,2.119890556723874386e+00
8.271484375000000000e-01,6.689183761555766994e-01,-4.566796616864118308e-01,1.494042755281223878e+00,2.129242118028412900e+00
8.291015625000000000e-01,6.763011525463686890e-01,-4.446834614669197827e-01,1.513211818383604967e+00,2.138610550538952548e+00
8.310546875000000000e-01,6.837453706670590936e-01,-4.326931511390822438e-01,1.532688049317019185e+00,2.147994792277143183e+00
8.330078125000000000e-01,6.912505127185393228e-01,-4.207100866110899395e-01,1.552474159604205539e+00,2.157393747451980204e+00
8.349609375000000000e-01,6.988160060212396107e-01,-4.087356652382177491e-01,1.572572702403621348e+00,2.166806277801679226e+00
8.369140625000000000e-01,7.064412143305545122e-01,-3.967713369815776270e-01,1.592986041910156914e+00,2.176231193426005905e+00
8.388671875000000000e-01,7.141254283287834514e-01,-3.848186162635377494e-01,1.613716319275162459e+00,2.185667242948908573e+00
8.408203125000000000e-01,7.218678551217236894e-01,-3.728790947357017993e-01,1.634765414421013308e+00,2.195113102831986573e+00
8.427734375000000000e-01,7.296676065396170419e-01,-3.609544552042497911e-01,1.656134903014636839e+00,2.204567365633092191e+00
8.447265625000000000e-01,7.375236860062102107e-01,-3.490464869958914140e-01,1.677826007726607394e+00,2.214028526970442723e+00
8.466796875000000000e-01,7.454349736943498561e-01,-3.371571030972417282e-01,1.699839542730392949e+00,2.223494970909199342e+00
8.486328125000000000e-01,7.534002096292835571e-01,-3.252883594633834696e-01,1.722175850180644119e+00,2.232964953431966215e+00
8.505859375000000000e-01,7.614179743292944780e-01,-3.134424769721078641e-01,1.744834727141206798e+00,2.242436583585189602e+00
8.525390625000000000e-01,7.694866664824473457e-01,-3.016218666016349803e-01,1.767815341094070458e+00,2.251907801804470921e+00
8.544921875000000000e-01,7.776044770440804221e-01,-2.898291585390249114e-01,1.791116131734811434e+00,2.261376354809949252e+00
8.564453125000000000e-01,7.857693589946318502e-01,-2.780672360905044882e-01,1.814734696220211330e+00,2.270839766320556397e+00
8.583984375000000000e-01,7.939789918123714152e-01,-2.663392754730686818e-01,1.838667654345839120e+00,2.280295302654130385e+00
8.603515625000000000e-01,8.022307394807506320e-01,-2.546487928343130758e-01,1.862910489258365887e+00,2.289739932049672966e+00
8.623046875000000000e-01,8.105216005469796370e-01,-2.429997001863698769e-01,1.887457358181542144e+00,2.299170276250348977e+00
8.642578125000000000e-01,8.188481483618139656e-01,-2.313963723778154069e-01,1.912300866198172411e+00,2.308582552507076890e+00
8.662109375000000000e-01,8.272064591310150927e-01,-2.198437277857274719e-01,1.937431794274130592e+00,2.317972503674044393e+00
8.681640625000000000e-01,8.355920247663431999e-01,-2.083473261264644494e-01,1.962838770320714632e+00,2.327335313440764608e+00
8.701171875000000000e-01,8.439996467001043001e-01,-1.969134877035916553e-01,1.988507869025095687e+00,2.336665502946035478e+00
8.720703125000000000e-01,8.524233057645520528e-01,-1.855494395744964331e-01,2.014422122219553302e+00,2.345956803992392814e+00
8.740234375000000000e-01,8.608560018939176439e-01,-1.742634956023728643e-01,2.040560916546411363e+00,2.355202002793127747e+00
8.759765625000000000e-01,8.692895557008923912e-01,-1.630652791978066674e-01,2.066899248801314926e+00,2.364392746563813930e+00
8.779296875000000000e-01,8.777143618791245494e-01,-1.519659998208491292e-01,2.093406801471938028e+00,2.373519303304746142e+00
8.798828125000000000e-01,8.861190818535977787e-01,-1.409787969913025019e-01,2.120046791493443550e+00,2.382570262800164596e+00
8.818359375000000000e-01,8.944902602094945143e-01,-1.301191685368253692e-01,2.146774534348280028e+00,2.391532164290631091e+00
8.837890625000000000e-01,9.028118464380820996e-01,-1.194055028452606637e-01,2.173535654296142816e+00,2.400389033774504188e+00
8.857421875000000000e-01,9.110646010303764530e-01,-1.088597371139888859e-01,2.200263861907520990e+00,2.409121812166539200e+00
8.876953125000000000e-01,9.192253644831519521e-01,-9.850816345000917851e-02,2.226878217795470238e+00,2.417707656184176823e+00
8.896484375000000000e-01,9.272661716453991509e-01,-8.838239935148914372e-02,2.253279815182327450e+00,2.426119099341864427e+00
8.916015625000000000e-01,9.351532075535400335e-01,-7.852052255109631673e-02,2.279347863779122907e+00,2.434323076386891938e+00
8.935546875000000000e-01,9.428456329632621813e-01,-6.896833293293175293e-02,2.304935274646790155e+00,2.442279849195904795e+00
8.955078125000000000e-01,9.502943723009353860e-01,-5.978063073981999126e-02,2.329864081763587613e+00,2.449941938847059131e+00
8.974609375000000000e-01,9.574410734105360810e-01,-5.102226907668715172e-02,2.353921462049670676e+00,2.457253284453301045e+00
8.994140625000000000e-01,9.642176374510071923e-01,-4.276852823290686750e-02,2.376857802996731550e+00,2.464149029025136883e+00
9.013671875000000000e-01,9.705469814422198471e-01,-3.510406796859159156e-02,2.398389221441308283e+00,2.470556569550771187e+00
9.033203125000000000e-01,9.763459795107869432e-01,-2.811940573075330171e-02,2.418207949348887276e+00,2.476398736951447521e+00
9.052734375000000000e-01,9.815316528525079853e-01,-2.190374480217701161e-02,2.436004422722492624e+00,2.481600016608997983e+00
9.072265625000000000e-01,9.860312962219086597e-01,-1.653342253819213223e-02,2.451503506711408598e+00,2.486096281400646646e+00
9.091796875000000000e-01,9.897959305223453796e-01,-1.205671874436953228e-02,2.464512646891806824e+00,2.489847280956556386e+00
9.111328125000000000e-01,9.928142018021899329e-01,-8.478314091758483440e-03,2.474971723678089042e+00,2.492849151980976785e+00
9.130859375000000000e-01,9.951215454564590335e-01,-5.749264257374173646e-03,2.482986331846498196e+00,2.495142323859676825e+00
9.150390625000000000e-01,9.967991442559622772e-01,-3.768661288586201349e-03,2.488825198540642436e+00,2.496810048653260949e+00
9.169921875000000000e-01,9.979606493757460228e-01,-2.399240602272486624e-03,2.492874419665676466e+00,2.497965775421026269e+00
9.189453125000000000e-01,9.987307491358337064e-01,-1.492225916916316980e-03,2.495562547003799203e+00,2.498732954009046825e+00
9.208984375000000000e-01,9.992241729507453929e-01,-9.115439002216900628e-04,2.497286511484272609e+00,2.499225062756315285e+00
9.228515625000000000e-01,9.995327399073588026e-01,-5.486477962994991929e-04,2.498365302680853439e+00,2.499533084304509156e+00
9.248046875000000000e-01,9.997224886859565895e-01,-3.256186593420965576e-04,2.499028969870347616e+00,2.499722618179819111e+00
9.267578125000000000e-01,9.998376265052648648e-01,-1.903619115144709471e-04,2.499431784722148997e+00,2.499837673985657815e+00
9.287109375000000000e-01,9.999066037687169839e-01,-1.093799876080035809e-04,2.499673144865109276e+00,2.499906620740613761e+00
9.306640625000000000e-01,9.999473819885851267e-01,-6.153787093623308948e-05,2.499815847530870716e+00,2.499947387897708317e+00
9.326171875000000000e-01,9.999711481964572712e-01,-3.367819757173656407e-05,2.499899022086697009e+00,2.499971150196091063e+00
9.345703125000000000e-01,9.999847732286840651e-01,-1.772350371837500091e-05,2.499946707343206231e+00,2.499984773882592659e+00
9.365234375000000000e-01,9.999924237621766743e-01,-8.777588957040225701e-06,2.499973483468007629e+00,2.499992423966645116e+00
9.384765625000000000e-01,9.999966013446646151e-01,-3.902378589088860795e-06,2.499988104785570098e+00,2.499996601404743668e+00
9.404296875000000000e-01,9.999987934952009327e-01,-1.351774426288531293e-06,2.499995777251650342e+00,2.499998793511279072e+00
9.423828125000000000e-01,9.999998746042537690e-01,-1.000992408922625204e-07,2.499999561118587899e+00,2.499999874607933048e+00
9.443359375000000000e-01,1.000000351535296428e+00,4.466891825879054870e-07,2.500001230374367722e+00,2.500000351535903054e+00
9.462890625000000000e-01,1.000000513229917232e+00,6.268465457455701977e-07,2.500001796305190371e+00,2.500000513229937660e+00
9.482421875000000000e-01,1.000000520897691425e+00,6.288092170811904331e-07,2.500001823142384616e+00,2.500000520897687206e+00
9.501953125000000000e-01,1.000000461852508682e+00,5.544172474837329227e-07,2.500001616484186062e+00,2.500000461852547318e+00
9.521484375000000000e-01,1.000000381376013436e+00,4.563115182176934383e-07,2.500001334816350784e+00,2.500000381376067615e+00
9.541015625000000000e-01,1.000000301374506462e+00,3.598150374822055847e-07,2.500001054810998991e+00,2.500000301374577294e+00
9.560546875000000000e-01,1.000000231148189922e+00,2.755517609705541549e-07,2.500000809018831038e+00,2.500000231148264973e+00
9.580078125000000000e-01,1.000000173499529854e+00,2.065954462837586657e-07,2.500000607248468398e+00,2.500000173499592471e+00
9.599609375000000000e-01,1.000000128120327236e+00,1.524271852698634811e-07,2.500000448421238808e+00,2.500000128120392962e+00
9.619140625000000000e-01,1.000000093410816415e+00,1.110558495364767810e-07,2.500000326937938944e+00,2.500000093410883029e+00
9.638671875000000000e-01,1.000000067411072724e+00,8.009983661645783043e-08,2.500000235938828475e+00,2.500000067411138893e+00
9.658203125000000000e-01,1.000000048241890038e+00,5.729577445197080486e-08,2.500000168846687743e+00,2.500000048241958428e+00
9.677734375000000000e-01,1.000000034283417216e+00,4.070162678087473349e-08,2.500000119992027869e+00,2.500000034283482719e+00
9.697265625000000000e-01,1.000000024220394579e+00,2.874497221358201917e-08,2.500000084771455189e+00,2.500000024220467854e+00
9.716796875000000000e-01,1.000000017025035826e+00,2.019938941693814710e-08,2.500000059587689449e+00,2.500000017025099552e+00
9.736328125000000000e-01,1.000000011915299858e+00,1.413296586167242149e-08,2.500000041703607678e+00,2.500000011915358034e+00
9.755859375000000000e-01,1.000000008307679877e+00,9.851060874757440005e-09,2.500000029076943964e+00,2.500000008307744270e+00
9.775390625000000000e-01,1.000000005773287182e+00,6.843471013147712464e-09,2.500000020206555096e+00,2.500000005773336920e+00
9.794921875000000000e-01,1.000000004000585196e+00,4.739788916893288264e-09,2.500000014002099924e+00,2.500000004000636711e+00
9.814453125000000000e-01,1.000000002765460083e+00,3.273604539865464767e-09,2.500000009679163249e+00,2.500000002765513152e+00
9.833984375000000000e-01,1.000000001907970004e+00,2.254762734290215818e-09,2.500000006677941755e+00,2.500000001908016856e+00
9.853515625000000000e-01,1.000000001314758968e+00,1.548375713607510944e-09,2.500000004601705683e+00,2.500000001314808262e+00
9.873046875000000000e-01,1.000000000905995723e+00,1.059221781325041657e-09,2.500000003171031437e+00,2.500000000906041908e+00
9.892578125000000000e-01,1.000000000625802077e+00,7.203048784032339225e-10,2.500000002190353676e+00,2.500000000625848262e+00
9.912109375000000000e-01,1.000000000435357084e+00,4.845387822194350894e-10,2.500000001523792648e+00,2.500000000435399716e+00
9.931640625000000000e-01,1.000000000307962544e+00,3.187382096535826176e-10,2.500000001077913314e+00,2.500000000308006953e+00
9.951171875000000000e-01,1.000000000225584662e+00,1.992808992928986233e-10,2.500000000789589727e+00,2.500000000225627961e+00
9.970703125000000000e-01,1.000000000176467729e+00,1.089560589706742993e-10,2.500000000617678353e+00,2.500000000176509030e+00
9.990234375000000000e-01,1.000000000153559387e+00,3.462116045169272347e-11,2.500000000537501599e+00,2.500000000153602908e+00


==> figures/data/higr_igr_comparison/nc512_hre_t_0.250000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,7.480065385890249940e-01,5.696447496707844442e-03,1.665233242637901956e+00,2.226211965412331129e+00
2.929687500000000000e-03,7.479759280758752071e-01,1.708859552314440783e-02,1.665234824722422680e+00,2.226175402468290709e+00
4.882812500000000000e-03,7.479146261794984429e-01,2.847849405806584383e-02,1.665237653976878285e+00,2.226102160740636382e+00
6.835937500000000000e-03,7.478224634980003005e-01,3.986461737126383020e-02,1.665241072993275395e+00,2.225992049061455091e+00
8.789062500000000000e-03,7.476991865961062356e-01,5.124539975261587638e-02,1.665244076775088677e+00,2.225844756232626231e+00
1.074218750000000000e-02,7.475444487044181630e-01,6.261921827858668577e-02,1.665245298852418010e+00,2.225659863586702425e+00
1.269531250000000000e-02,7.473578067065447250e-01,7.398437390300581507e-02,1.665242988971213922e+00,2.225436828883500695e+00
1.464843750000000000e-02,7.471387115283800728e-01,8.533907082029941471e-02,1.665234983646193268e+00,2.225174981766689708e+00
1.660156250000000000e-02,7.468864989873734705e-01,9.668139310597534397e-02,1.665218668372793420e+00,2.224873508373919506e+00
1.855468750000000000e-02,7.466003766535618258e-01,1.080092782021126740e-01,1.665190930182688156e+00,2.224531436844933374e+00
2.050781250000000000e-02,7.462794083959574110e-01,1.193204862052279769e-01,1.665148099356056566e+00,2.224147617510191743e+00
2.246093750000000000e-02,7.459224949487486267e-01,1.306125640094382423e-01,1.665085877513838852e+00,2.223720699443245685e+00
2.441406250000000000e-02,7.455283502507978888e-01,1.418828029487359810e-01,1.664999249523458458e+00,2.223249101241449033e+00
2.636718750000000000e-02,7.450954723552942749e-01,1.531281883660959298e-01,1.664882375501054668e+00,2.222730975353393035e+00
2.832031250000000000e-02,7.446221078127193138e-01,1.643453391065267943e-01,1.664728458518137888e+00,2.222164164238164652e+00
3.027343750000000000e-02,7.441062079701512566e-01,1.755304344836584041e-01,1.664529582378460937e+00,2.221546146575696934e+00
3.222656250000000000e-02,7.435453753419689615e-01,1.866791256900839635e-01,1.664276512558470200e+00,2.220873971178852102e+00
3.417968750000000000e-02,7.429367977627312492e-01,1.977864279665135783e-01,1.663958451830974905e+00,2.220144175800661035e+00
3.613281250000000000e-02,7.422771675969976890e-01,2.088465891145919739e-01,1.663562740412450225e+00,2.219352687449656525e+00
3.808593750000000000e-02,7.415625828406486875e-01,2.198529292184041861e-01,1.663074488811472573e+00,2.218494700293991873e+00
4.003906250000000000e-02,7.407884266413171659e-01,2.307976458876538906e-01,1.662476130333491842e+00,2.217564526843386119e+00
4.199218750000000000e-02,7.399492217964487306e-01,2.416715792748943548e-01,1.661746880183805342e+00,2.216555418129124266e+00
4.394531250000000000e-02,7.390384575529063138e-01,2.524639321363518762e-01,1.660862090735467200e+00,2.215459349530938038e+00
4.589843750000000000e-02,7.380483881996262596e-01,2.631619433104334105e-01,1.659792500228726153e+00,2.214266771545763568e+00
4.785156250000000000e-02,7.369698075872543885e-01,2.737505198058451383e-01,1.658503388858969974e+00,2.212966330457981634e+00
4.980468750000000000e-02,7.357918124084960043e-01,2.842118456442667696e-01,1.656953687685727594e+00,2.211544574462253721e+00
5.175781250000000000e-02,7.345015819055533690e-01,2.945250079085870443e-01,1.655095139671507454e+00,2.209985678778177753e+00
5.371093750000000000e-02,7.330842248085795987e-01,3.046657155735226774e-01,1.652871696435966875e+00,2.208271251202705621e+00
5.566406250000000000e-02,7.315227767959553429e-01,3.146062365773573677e-01,1.650219452907859985e+00,2.206380318436053756e+00
5.761718750000000000e-02,7.297984708583973301e-01,3.243157396846377827e-01,1.647067565119333832e+00,2.204289639820077529e+00
5.957031250000000000e-02,7.278914377054370721e-01,3.337612842763568177e-01,1.643340724283712806e+00,2.201974535562994273e+00
6.152343750000000000e-02,7.257819997021272007e-01,3.429097176221054255e-01,1.638963785786960337e+00,2.199410422729043635e+00
6.347656250000000000e-02,7.234526616768331975e-01,3.517306576024464282e-01,1.633868936983279729e+00,2.196575180525598636e+00
6.542968750000000000e-02,7.208907350409561321e-01,3.602004956445833406e-01,1.628005187417396193e+00,2.193452271854496871e+00
6.738281250000000000e-02,7.180912482117395301e-01,3.683069283767315127e-01,1.621348944027921624e+00,2.190034221098767553e+00
6.933593750000000000e-02,7.150594640269356539e-01,3.760530100942880427e-01,1.613913234838095789e+00,2.186325664745572439e+00
7.128906250000000000e-02,7.118121137009429944e-01,3.834593625123887684e-01,1.605752376117257629e+00,2.182344939456437594e+00
7.324218750000000000e-02,7.083765836017785755e-01,3.905633187910254600e-01,1.596959315615646968e+00,2.178123294075971383e+00
7.519531250000000000e-02,7.047878622217951250e-01,3.974146035630890528e-01,1.587654914015092178e+00,2.173701441340214036e+00
7.714843750000000000e-02,7.010839006835722920e-01,4.040684374546171798e-01,1.577971453775406374e+00,2.169124139925614259e+00
7.910156250000000000e-02,6.973007238121149420e-01,4.105780533673428767e-01,1.568035135122783252e+00,2.164434338964098981e+00
8.105468750000000000e-02,6.934687160824959395e-01,4.169888334072748282e-01,1.557952672092079993e+00,2.159668598808054174e+00
8.300781250000000000e-02,6.896109170337557659e-01,4.233354404743319699e-01,1.547805024037826938e+00,2.154854865032185263e+00
8.496093750000000000e-02,6.857432616542420423e-01,4.296419492642166160e-01,1.537648085888333238e+00,2.150012604008153971e+00
8.691406250000000000e-02,6.818760259804547141e-01,4.359239017860910281e-01,1.527517725079866384e+00,2.145154454327220073e+00
8.886718750000000000e-02,6.780155863859731458e-01,4.421909233822702845e-01,1.517435985004274901e+00,2.140288316086869091e+00
9.082031250000000000e-02,6.741658840621658211e-01,4.484489369237489309e-01,1.507416270623183063e+00,2.135419117397280075e+00
9.277343750000000000e-02,6.703293962251759552e-01,4.547016403993760503e-01,1.497466793416228903e+00,2.130549994729545205e+00
9.472656250000000000e-02,6.665076970163053005e-01,4.609513591300875013e-01,1.487592561643606981e+00,2.125682976287862846e+00
9.667968750000000000e-02,6.627017747691186234e-01,4.671995251515122516e-01,1.477796505719356723e+00,2.120819368486219769e+00
9.863281250000000000e-02,6.589122309271886468e-01,4.734469775002946856e-01,1.468080183867324084e+00,2.115959998750803983e+00
1.005859375000000000e-01,6.551394187699836058e-01,4.796941732329828567e-01,1.458444274778623040e+00,2.111105385930223566e+00
1.025390625000000000e-01,6.513835400856741176e-01,4.859413358522820525e-01,1.448888921357663229e+00,2.106255859933729102e+00
1.044921875000000000e-01,6.476447074270013093e-01,4.921885513853268002e-01,1.439413952253802087e+00,2.101411639230524209e+00
1.064453125000000000e-01,6.439229810315938440e-01,4.984358253119950954e-01,1.430019013239313352e+00,2.096572876987365941e+00
1.083984375000000000e-01,6.402183900997768795e-01,5.046831151843372831e-01,1.420703642880410067e+00,2.091739687734871733e+00
1.103515625000000000e-01,6.365309455216380252e-01,5.109303500037105650e-01,1.411467317767301832e+00,2.086912163381344332e+00
1.123046875000000000e-01,6.328606478479041897e-01,5.171774422719755959e-01,1.402309480821701371e+00,2.082090383304241676e+00
1.142578125000000000e-01,6.292074922476285082e-01,5.234242953789626229e-01,1.393229558875129559e+00,2.077274420674567246e+00
1.162109375000000000e-01,6.255714714280384836e-01,5.296708077938744319e-01,1.384226972976858594e+00,2.072464346213532149e+00
1.181640625000000000e-01,6.219525772602187974e-01,5.359168752016763015e-01,1.375301144075008919e+00,2.067660230306874070e+00
1.201171875000000000e-01,6.183508016680794306e-01,5.421623914580566694e-01,1.366451496057823567e+00,2.062862144180116708e+00
1.220703125000000000e-01,6.147661371257577834e-01,5.484072489075993984e-01,1.357677457386503805e+00,2.058070160573731933e+00
1.240234375000000000e-01,6.111985769450778427e-01,5.546513383492108762e-01,1.348978461966796161e+00,2.053284354149951696e+00
1.259765625000000000e-01,6.076481154482388236e-01,5.608945487948815423e-01,1.340353949597475225e+00,2.048504801752859539e+00
1.279296875000000000e-01,6.041147480834374583e-01,5.671367671094014185e-01,1.331803366200445815e+00,2.043731582596260754e+00
1.298828125000000000e-01,6.005984715207689506e-01,5.733778775871508637e-01,1.323326163964658964e+00,2.038964778428255187e+00
1.318359375000000000e-01,5.970992837502444583e-01,5.796177614972345404e-01,1.314921801480526176e+00,2.034204473701600957e+00
1.337890625000000000e-01,5.936171841927924131e-01,5.858562966100430147e-01,1.306589743902135670e+00,2.029450755764920178e+00
1.357421875000000000e-01,5.901521738292117014e-01,5.920933567081511084e-01,1.298329463153109486e+00,2.024703715081962230e+00
1.376953125000000000e-01,5.867042553495060986e-01,5.983288110797126969e-01,1.290140438182656002e+00,2.019963445482950259e+00
1.396484375000000000e-01,5.832734333240194857e-01,6.045625239901595283e-01,1.282022155274426201e+00,2.015230044450690539e+00
1.416015625000000000e-01,5.798597143973817092e-01,6.107943541264185816e-01,1.273974108408937767e+00,2.010503613443603843e+00
1.435546875000000000e-01,5.764631075062369714e-01,6.170241540067911146e-01,1.265995799679791478e+00,2.005784258257877539e+00
1.455078125000000000e-01,5.730836241219825489e-01,6.232517693488887067e-01,1.258086739764356032e+00,2.001072089431314982e+00
1.474609375000000000e-01,5.697212785202128149e-01,6.294770383874139785e-01,1.250246448450682557e+00,1.996367222692150056e+00
1.494140625000000000e-01,5.663760880791208763e-01,6.356997911328878814e-01,1.242474455223766316e+00,1.991669779456940237e+00
1.513671875000000000e-01,5.630480736097135397e-01,6.419198485615931205e-01,1.234770299915750158e+00,1.986979887382695598e+00
1.533203125000000000e-01,5.597372597213736700e-01,6.481370217259757593e-01,1.227133533426154610e+00,1.982297680979358656e+00
1.552734375000000000e-01,5.564436752270490727e-01,6.543511107734226728e-01,1.219563718519911522e+00,1.977623302290029139e+00
1.572265625000000000e-01,5.531673535932000174e-01,6.605619038597490000e-01,1.212060430712787795e+00,1.972956901647654693e+00
1.591796875000000000e-01,5.499083334405738821e-01,6.667691759417733177e-01,1.204623259255776180e+00,1.968298638518530597e+00
1.611328125000000000e-01,5.466666591029998301e-01,6.729726874309741591e-01,1.197251808232335346e+00,1.963648682444775861e+00
1.630859375000000000e-01,5.434423812526820718e-01,6.791721826873374779e-01,1.189945697784954293e+00,1.959007214100098482e+00
1.650390625000000000e-01,5.402355576020061445e-01,6.853673883290287705e-01,1.182704565490578119e+00,1.954374426475661286e+00
1.669921875000000000e-01,5.370462536936830844e-01,6.915580113293029463e-01,1.175528067908093499e+00,1.949750526216032620e+00
1.689453125000000000e-01,5.338745437932751470e-01,6.977437368669207052e-01,1.168415882325421817e+00,1.945135735128768140e+00
1.708984375000000000e-01,5.307205119007893934e-01,7.039242258901192706e-01,1.161367708739002857e+00,1.940530291895627535e+00
1.728515625000000000e-01,5.275842529012713111e-01,7.100991123465675292e-01,1.154383272104896996e+00,1.935934454018874318e+00
1.748046875000000000e-01,5.244658738782987939e-01,7.162680000223732302e-01,1.147462324908536502e+00,1.931348500042687988e+00
1.767578125000000000e-01,5.213654956191784429e-01,7.224304589216677952e-01,1.140604650109861673e+00,1.926772732097904228e+00
1.787109375000000000e-01,5.182832543467124076e-01,7.285860211040117163e-01,1.133810064532551953e+00,1.922207478828396487e+00
1.806640625000000000e-01,5.152193037199674919e-01,7.347341758790344457e-01,1.127078422780972256e+00,1.917653098769945164e+00
1.826171875000000000e-01,5.121738171559595543e-01,7.408743642354238546e-01,1.120409621787224363e+00,1.913109984268251518e+00
1.845703125000000000e-01,5.091469905361258874e-01,7.470059723532331830e-01,1.113803606114291966e+00,1.908578566042583136e+00
1.865234375000000000e-01,5.061390453766221320e-01,7.531283240128237022e-01,1.107260374171238571e+00,1.904059318526690303e+00
1.884765625000000000e-01,5.031502325608123716e-01,7.592406716683058887e-01,1.100779985534588334e+00,1.899552766150672589e+00
1.904296875000000000e-01,5.001808367571093372e-01,7.653421858950389955e-01,1.094362569619028669e+00,1.895059490768650656e+00
1.923828125000000000e-01,4.972311816773244408e-01,7.714319428454989858e-01,1.088008336003706056e+00,1.890580140490003336e+00
1.943359375000000000e-01,4.943016363721566830e-01,7.775089092501905608e-01,1.081717586802270592e+00,1.886115440240718755e+00
1.962890625000000000e-01,4.913926228145365505e-01,7.835719243728482830e-01,1.075490731571502767e+00,1.881666204471012849e+00
1.982421875000000000e-01,4.885046250924003353e-01,7.896196781619665428e-01,1.069328305393033141e+00,1.877233352542861500e+00
2.001953125000000000e-01,4.856382006257342621e-01,7.956506846201932825e-01,1.063230990946306687e+00,1.872817927485783684e+00
2.021484375000000000e-01,4.827939939459486851e-01,8.016632491211562739e-01,1.057199645633328799e+00,1.868421119013815357e+00
2.041015625000000000e-01,4.799727537390036658e-01,8.076554280151091447e-01,1.051235335136668780e+00,1.864044291968237177e+00
2.060546875000000000e-01,4.771753540706671348e-01,8.136249783475352215e-01,1.045339375217850808e+00,1.859689021712042978e+00
2.080078125000000000e-01,4.744028210007588120e-01,8.195692948245288934e-01,1.039513384128302187e+00,1.855357138483679336e+00
2.099609375000000000e-01,4.716563661764581195e-01,8.254853302377950230e-01,1.033759348754505814e+00,1.851050783359302621e+00
2.119140625000000000e-01,4.689374295021317973e-01,8.313694943367460066e-01,1.028079708609608289e+00,1.846772479325664351e+00
2.138671875000000000e-01,4.662477336505650993e-01,8.372175245144729550e-01,1.022477463084597193e+00,1.842525222093127413e+00
2.158203125000000000e-01,4.635893540483924102e-01,8.430243195535161993e-01,1.016956309060984331e+00,1.838312596753842731e+00
2.177734375000000000e-01,4.609648090757914596e-01,8.487837249515463034e-01,1.011520818138354594e+00,1.834138928289645865e+00
2.197265625000000000e-01,4.583771765886509586e-01,8.544882549479954070e-01,1.006176665385093427e+00,1.830009476311541761e+00
2.216796875000000000e-01,4.558302444695927491e-01,8.601287323514343885e-01,1.000930924619739093e+00,1.825930687247449002e+00
2.236328125000000000e-01,4.533287045857152808e-01,8.656938229709281174e-01,9.957924484723073011e-01,1.821910520275549450e+00
2.255859375000000000e-01,4.508784008460358650e-01,8.711694378804458738e-01,9.907723540337600721e-01,1.817958865990079165e+00
2.275390625000000000e-01,4.484866420246538254e-01,8.765379762295426591e-01,9.858846348792265069e-01,1.814088077556284873e+00
2.294921875000000000e-01,4.461625865847324013e-01,8.817773887961080082e-01,9.811469136638406585e-01,1.810313629669541902e+00
2.314453125000000000e-01,4.439176958779984528e-01,8.868600676674038841e-01,9.765813285244744346e-01,1.806654904380467386e+00
2.333984375000000000e-01,4.417662265030613544e-01,8.917516280212304247e-01,9.722154968967211541e-01,1.803136062464224754e+00
2.353515625000000000e-01,4.397256804131534080e-01,8.964097728147016886e-01,9.680833985917696172e-01,1.799786873695067735e+00
2.373046875000000000e-01,4.378170370863293526e-01,9.007836581105495011e-01,9.642258347811536456e-01,1.796643220133838259e+00
2.392578125000000000e-01,4.360644466376080164e-01,9.048145286449164049e-01,9.606898307666420500e-01,1.793746731013661888e+00
2.412109375000000000e-01,4.344938965783877727e-01,9.084387986258380954e-01,9.575260141651777968e-01,1.791142696030825876e+00
2.431640625000000000e-01,4.331303137336595110e-01,9.115948875489991998e-01,9.547828827405258068e-01,1.788875260470912609e+00
2.451171875000000000e-01,4.319929124644463214e-01,9.142342984764219027e-01,9.524975548887717469e-01,1.786979449060769332e+00
2.470703125000000000e-01,4.310896075687198348e-01,9.163350223891614243e-01,9.506846119504381853e-01,1.785471327450022905e+00
2.490234375000000000e-01,4.304126347141798981e-01,9.179121652228844352e-01,9.493273363091445649e-01,1.784340071108781789e+00
2.509765625000000000e-01,4.299378838597334718e-01,9.190197813285885253e-01,9.483764159859426890e-01,1.783546517450786961e+00
2.529296875000000000e-01,4.296288107085649566e-01,9.197417785611711194e-01,9.477578626699094677e-01,1.783029863875471577e+00
2.548828125000000000e-01,4.294432239248965333e-01,9.201759000933125154e-01,9.473866706480283950e-01,1.782719467936755731e+00
2.568359375000000000e-01,4.293400630303879639e-01,9.204176527315300893e-01,9.471803763820947353e-01,1.782546564636999342e+00
2.587890625000000000e-01,4.292840285763840358e-01,9.205492927029594874e-01,9.470682471799943825e-01,1.782452158036333056e+00
2.607421875000000000e-01,4.292474101629036309e-01,9.206354380105200574e-01,9.469948446806750741e-01,1.782390054345567965e+00
2.626953125000000000e-01,4.292097309177421716e-01,9.207238471966763260e-01,9.469192444808711695e-01,1.782326194231093064e+00
2.646484375000000000e-01,4.291563264092138619e-01,9.208487238055086399e-01,9.468121588331896987e-01,1.782236223694133814e+00
2.666015625000000000e-01,4.290767822914633989e-01,9.210343666286223696e-01,9.466528009907759778e-01,1.782102858643076271e+00
2.685546875000000000e-01,4.289638148883609947e-01,9.212977916824857116e-01,9.464266460733562480e-01,1.781914004448539979e+00
2.705078125000000000e-01,4.288127746759832215e-01,9.216499010833973937e-01,9.461244391486849370e-01,1.781661917752104252e+00
2.724609375000000000e-01,4.286217352815771542e-01,9.220952822623385003e-01,9.457423708418963848e-01,1.781343342894779358e+00
2.744140625000000000e-01,4.283919786667678142e-01,9.226310741972282292e-01,9.452830411762856988e-01,1.780960313032308617e+00
2.763671875000000000e-01,4.281283611349067098e-01,9.232460976892055138e-01,9.447561839973734887e-01,1.780520769875812315e+00
2.783203125000000000e-01,4.278392039163301241e-01,9.239210814519428494e-01,9.441784420472327799e-01,1.780038411657762776e+00
2.802734375000000000e-01,4.275356546729903728e-01,9.246301168369837065e-01,9.435720872517124880e-01,1.779531672498157358e+00
2.822265625000000000e-01,4.272305637642050957e-01,9.253432506885865827e-01,9.429627743776417548e-01,1.779021889974311099e+00
2.841796875000000000e-01,4.269371364323838458e-01,9.260296178514324517e-01,9.423768494404498597e-01,1.778531079223917510e+00
2.861328125000000000e-01,4.266675897650109572e-01,9.266605839878624407e-01,9.418386701335383915e-01,1.778079688367236955e+00
2.880859375000000000e-01,4.264320464289589330e-01,9.272123543214042529e-01,9.413684012032470516e-01,1.777684725451769809e+00
2.900390625000000000e-01,4.262377550511529112e-01,9.276678296445665106e-01,9.409804650101567525e-01,1.777358421739446470e+00
2.919921875000000000e-01,4.260884966550654851e-01,9.280180287047888887e-01,9.406823645242168297e-01,1.777107205932962675e+00
2.939453125000000000e-01,4.259844508032105681e-01,9.282624278611251167e-01,9.404744220976579694e-01,1.776931453875798317e+00
2.958984375000000000e-01,4.259226623467162187e-01,9.284078813877518765e-01,9.403507159341788491e-01,1.776826261485149105e+00
2.978515625000000000e-01,4.258976954538418735e-01,9.284670897677038681e-01,9.403003882600791119e-01,1.776782546790616868e+00
2.998046875000000000e-01,4.259024494385224013e-01,9.284566800004729892e-01,9.403092727717630162e-01,1.776788428427628741e+00
3.017578125000000000e-01,4.259292843661801609e-01,9.283945567151988820e-01,9.403621373380055548e-01,1.776831122265869922e+00
3.037109375000000000e-01,4.259708050148612868e-01,9.282980550073982595e-01,9.404442437373844443e-01,1.776898260673763552e+00
3.056640625000000000e-01,4.260203050265325975e-01,9.281828931751119338e-01,9.405422299039501999e-01,1.776978637931935889e+00
3.076171875000000000e-01,4.260724405770508483e-01,9.280615923702416614e-01,9.406454498784074802e-01,1.777063333133535927e+00
3.095703125000000000e-01,4.261231446724476069e-01,9.279436779436432969e-01,9.407458008038750430e-01,1.777145561341424429e+00
3.115234375000000000e-01,4.261693204454435890e-01,9.278363992441779340e-01,9.408371119954688222e-01,1.777220160140574601e+00
3.134765625000000000e-01,4.262092185557455615e-01,9.277438483517335133e-01,9.409158970829076818e-01,1.777284216147906992e+00
3.154296875000000000e-01,4.262419273531623531e-01,9.276681557395382027e-01,9.409803378418428732e-01,1.777336211207526828e+00
3.173828125000000000e-01,4.262670582695495258e-01,9.276102277186841771e-01,9.410296584878732329e-01,1.777375499113370561e+00
3.193359375000000000e-01,4.262850736794959738e-01,9.275689797927229030e-01,9.410647791466373313e-01,1.777402851443526499e+00
3.212890625000000000e-01,4.262966605117325392e-01,9.275428029414317654e-01,9.410870675431843857e-01,1.777419412814295052e+00
3.232421875000000000e-01,4.263026772458180513e-01,9.275296874068631459e-01,9.410982337757294314e-01,1.777426613792342902e+00
3.251953125000000000e-01,4.263042091848748272e-01,9.275270930815378012e-01,9.411004403188417688e-01,1.777426263061239631e+00
3.271484375000000000e-01,4.263022959535059941e-01,9.275325869164391390e-01,9.410957588650393779e-01,1.777420093377736210e+00
3.291015625000000000e-01,4.262980538883989201e-01,9.275435561987092070e-01,9.410864142382872055e-01,1.777409966018194565e+00
3.310546875000000000e-01,4.262922159510523223e-01,9.275582850628319997e-01,9.410738673204193105e-01,1.777397103667944789e+00
3.330078125000000000e-01,4.262854669617042180e-01,9.275751697913829918e-01,9.410594830898502128e-01,1.777382649358987265e+00
3.349609375000000000e-01,4.262786614201531377e-01,9.275922088357245743e-01,9.410449648446495008e-01,1.777368030146904809e+00
3.369140625000000000e-01,4.262722702179039258e-01,9.276082975141989317e-01,9.410312514187080257e-01,1.777354034506156921e+00
3.388671875000000000e-01,4.262665768349636064e-01,9.276227686227862534e-01,9.410189081205149186e-01,1.777341139458700647e+00
3.408203125000000000e-01,4.262618539367746262e-01,9.276349787417325077e-01,9.410084787083952129e-01,1.777329805441770105e+00
3.427734375000000000e-01,4.262583734460927420e-01,9.276442840827727743e-01,9.410005053947427811e-01,1.777320493472802188e+00
3.447265625000000000e-01,4.262561451475997965e-01,9.276506514199321929e-01,9.409950076736200986e-01,1.777313229502791581e+00
3.466796875000000000e-01,4.262549171278493532e-01,9.276546557716482955e-01,9.409914828425107736e-01,1.777307605486298403e+00
3.486328125000000000e-01,4.262545666070222117e-01,9.276565636701813444e-01,9.409896844176046660e-01,1.777303431833000991e+00
3.505859375000000000e-01,4.262551580131966888e-01,9.276561942008441086e-01,9.409897369604001138e-01,1.777300834945245045e+00
3.525390625000000000e-01,4.262565217848193200e-01,9.276539001678368868e-01,9.409912950725445313e-01,1.777299555410225329e+00
3.544921875000000000e-01,4.262583722101218608e-01,9.276502851286893003e-01,9.409937758196174062e-01,1.777299145470478292e+00
3.564453125000000000e-01,4.262607907002494700e-01,9.276450612353903669e-01,9.409973179811801369e-01,1.777299776104052542e+00
3.583984375000000000e-01,4.262638328991890102e-01,9.276379516031091343e-01,9.410019927146235919e-01,1.777301582919901257e+00
3.603515625000000000e-01,4.262673759841821841e-01,9.276290209219091309e-01,9.410074892901618693e-01,1.777304413021755014e+00
3.623046875000000000e-01,4.262713750014832659e-01,9.276180337596348080e-01,9.410136102503474653e-01,1.777308254371242402e+00
3.642578125000000000e-01,4.262761332990178120e-01,9.276037564258007295e-01,9.410207855196738302e-01,1.777313688946168480e+00
3.662109375000000000e-01,4.262822666751472367e-01,9.275839389093956111e-01,9.410299616724238092e-01,1.777321835357356550e+00
3.681640625000000000e-01,4.262904146266663918e-01,9.275558309981709604e-01,9.410419646882326461e-01,1.777333870467342702e+00
3.701171875000000000e-01,4.263017767524871493e-01,9.275146768320827739e-01,9.410584720925752045e-01,1.777351928381332158e+00
3.720703125000000000e-01,4.263185781805962082e-01,9.274522338841372227e-01,9.410827880500096665e-01,1.777379881812358065e+00
3.740234375000000000e-01,4.263440084740026670e-01,9.273563024519925202e-01,9.411194826819757608e-01,1.777423247786632521e+00
3.759765625000000000e-01,4.263828924237659246e-01,9.272081930574028741e-01,9.411753552738941764e-01,1.777490320242808064e+00
3.779296875000000000e-01,4.264430260399775241e-01,9.269780980618003152e-01,9.412615171935422298e-01,1.777594424940232676e+00
3.798828125000000000e-01,4.265369499432801748e-01,9.266185717834275470e-01,9.413960185792018542e-01,1.777756930427021320e+00
3.818359375000000000e-01,4.266842235233749836e-01,9.260555847304346999e-01,9.416070174073729593e-01,1.778011166662189169e+00
3.837890625000000000e-01,4.269156157942939900e-01,9.251727881121657449e-01,9.419389436593306186e-01,1.778409687577850562e+00
3.857421875000000000e-01,4.272793150666091000e-01,9.237888427335961827e-01,9.424621016773497839e-01,1.779035444196909843e+00
3.876953125000000000e-01,4.278540983218433458e-01,9.216102487147456168e-01,9.432932808066459840e-01,1.780025105056587842e+00
3.896484375000000000e-01,4.287569096583352390e-01,9.182026684229475100e-01,9.446095544056610782e-01,1.781587396887964747e+00
3.916015625000000000e-01,4.302020158906979530e-01,9.127868790120229336e-01,9.467452744732789416e-01,1.784109354994503738e+00
3.935546875000000000e-01,4.324492179045219542e-01,9.044380406872565281e-01,9.501355222945927492e-01,1.788099026942677305e+00
3.955078125000000000e-01,4.362048986487709890e-01,8.906770722277184138e-01,9.560239609112941572e-01,1.795032698314352304e+00
3.974609375000000000e-01,4.418247167968796241e-01,8.706378420752073355e-01,9.650664164543041323e-01,1.805269270052368924e+00
3.994140625000000000e-01,4.522276471217274718e-01,8.339739758974554773e-01,9.858257132173614545e-01,1.832176132688462022e+00
4.013671875000000000e-01,4.677353720755080824e-01,7.869236449159493496e-01,1.008938957020937055e+00,1.847447764933441094e+00
4.033203125000000000e-01,4.876995196404785293e-01,7.166509530581575138e-01,1.127181386469322533e+00,2.054426736469043391e+00
4.052734375000000000e-01,6.159952586809620545e-01,4.430517586075166658e-01,1.589122470132541043e+00,2.481616695599512035e+00
4.072265625000000000e-01,7.430518736643449973e-01,2.332114069420486158e-01,1.863320381748344801e+00,2.480464766687459743e+00
4.091796875000000000e-01,7.957996823578743495e-01,1.789693690292572248e-01,1.909590270229639453e+00,2.383571602780533372e+00
4.111328125000000000e-01,8.142587702263723859e-01,1.592926523050581800e-01,1.983165996190061398e+00,2.422860528637034605e+00
4.130859375000000000e-01,8.387539916453525812e-01,1.346227655860871286e-01,2.062235969897918686e+00,2.449628257942808141e+00
4.150390625000000000e-01,8.475677324481758479e-01,1.237287417321399074e-01,2.092067721463015673e+00,2.460664815942169792e+00
4.169921875000000000e-01,8.546764754205222747e-01,1.173018741212565053e-01,2.117960259254007660e+00,2.471204322764652961e+00
4.189453125000000000e-01,8.576704274031617947e-01,1.132615148771541069e-01,2.131072383225778744e+00,2.478307685523906567e+00
4.208984375000000000e-01,8.579202330876825044e-01,1.100906385866167042e-01,2.135647810573614969e+00,2.483271467205420802e+00
4.228515625000000000e-01,8.570678010794514634e-01,1.090604174590350528e-01,2.137971766915813809e+00,2.488571740964180101e+00
4.248046875000000000e-01,8.542202624921229059e-01,1.081963806647874976e-01,2.135298016306872437e+00,2.493851016594162751e+00
4.267578125000000000e-01,8.492750390651960801e-01,1.072555769678534693e-01,2.127892111125494701e+00,2.499787566892485824e+00
4.287109375000000000e-01,8.427692054559972057e-01,1.072725868701380897e-01,2.119127040058780942e+00,2.508727160256224220e+00
4.306640625000000000e-01,8.335759750541875679e-01,1.071127623925748479e-01,2.106245448288489364e+00,2.521022249482168576e+00
4.326171875000000000e-01,8.211363947734247049e-01,1.067266213259330521e-01,2.089751889841012122e+00,2.539255715156086612e+00
4.345703125000000000e-01,8.051565968447683685e-01,1.068521501529519080e-01,2.071329916576857499e+00,2.566871506066061848e+00
4.365234375000000000e-01,7.850541364051184523e-01,1.068181179617385401e-01,2.050497363469808931e+00,2.606213369800382651e+00
4.384765625000000000e-01,7.594744666682731182e-01,1.065859478374313746e-01,2.032526466921463992e+00,2.670547235868984792e+00
4.404296875000000000e-01,7.296829217441671567e-01,1.066727744627286451e-01,2.021372478867506484e+00,2.764517105017409104e+00
4.423828125000000000e-01,6.970740494824392286e-01,1.067159859352135864e-01,2.040995922863405365e+00,2.922252922197383196e+00
4.443359375000000000e-01,6.610393652428419031e-01,1.066021304913493534e-01,2.129525088432610680e+00,3.215797983947038308e+00
4.462890625000000000e-01,6.275040157708544619e-01,1.066901044665627823e-01,2.248657825222769802e+00,3.577804124311914524e+00
4.482421875000000000e-01,6.035866292807129385e-01,1.068441929509426624e-01,2.302644943535844035e+00,3.809229124072359696e+00
4.501953125000000000e-01,5.879898920660973083e-01,1.068351984928065657e-01,2.275686804936543517e+00,3.864575306394199217e+00
4.521484375000000000e-01,5.762928987580001605e-01,1.067935018329401187e-01,2.233175417025073273e+00,3.869367736808160707e+00
4.541015625000000000e-01,5.667580053100929049e-01,1.067947490791779225e-01,2.216045133583464111e+00,3.904335080872216146e+00
4.560546875000000000e-01,5.595901528544220405e-01,1.065843643140164249e-01,2.213644511779194080e+00,3.950151669041169100e+00
4.580078125000000000e-01,5.548949415473238833e-01,1.060695910082762039e-01,2.206921532463806290e+00,3.971562674421232231e+00
4.599609375000000000e-01,5.521951954050219324e-01,1.053942756341152143e-01,2.194075279663469935e+00,3.967815038348595280e+00
4.619140625000000000e-01,5.506968401643967947e-01,1.045187725332235723e-01,2.182421942214623378e+00,3.957556734053925496e+00
4.638671875000000000e-01,5.499335616550437011e-01,1.033360652089393705e-01,2.175642033820240240e+00,3.950851513507499746e+00
4.658203125000000000e-01,5.496076063562529423e-01,1.020136425320215950e-01,2.173189632550852401e+00,3.948871492736635069e+00
4.677734375000000000e-01,5.496728296874195951e-01,1.007703063840691415e-01,2.172778711676603969e+00,3.947780799049076528e+00
4.697265625000000000e-01,5.498637318426803366e-01,9.959005205915918979e-02,2.172658076208193734e+00,3.946307288941112379e+00
4.716796875000000000e-01,5.502071403260810900e-01,9.849434063783465976e-02,2.171717957614542449e+00,3.942240988399463575e+00
4.736328125000000000e-01,5.505429310500891127e-01,9.756369645766120591e-02,2.170394776104816348e+00,3.937521370748898075e+00
4.755859375000000000e-01,5.510429664699223462e-01,9.664119813266261461e-02,2.168664098390283179e+00,3.930892854942658943e+00
4.775390625000000000e-01,5.514759360177001746e-01,9.532597451309074432e-02,2.167132503183853309e+00,3.925151977581261775e+00
4.794921875000000000e-01,5.522969641647768047e-01,9.323845295993681004e-02,2.166515923636037400e+00,3.918390634608720724e+00
4.814453125000000000e-01,5.531153104349650906e-01,8.983874869354009640e-02,2.168102061439815209e+00,3.915765706592470696e+00
4.833984375000000000e-01,5.550068469782998282e-01,8.443199121680168562e-02,2.172081412691679425e+00,3.910047540647206610e+00
4.853515625000000000e-01,5.563151048598582449e-01,7.665378766848135461e-02,2.179888940905166272e+00,3.915504941084162915e+00
4.873046875000000000e-01,5.596768358970326540e-01,6.670810608044205892e-02,2.187908411822742316e+00,3.907010257726357239e+00
4.892578125000000000e-01,5.600763132142352330e-01,5.540626974902471136e-02,2.202222644417564545e+00,3.930469680685421796e+00
4.912109375000000000e-01,5.633478379700919136e-01,4.375031145807450894e-02,2.209081512078349796e+00,3.920388459951229976e+00
4.931640625000000000e-01,5.606831819419757501e-01,3.260959830657476216e-02,2.234216111717207909e+00,3.984278595060283479e+00
4.951171875000000000e-01,5.599980209441492995e-01,2.257937849798630908e-02,2.237877188102999071e+00,3.995968473069526627e+00
4.970703125000000000e-01,5.595906793245627453e-01,1.315689823454611364e-02,2.278770146209901704e+00,4.072122350708126781e+00
4.990234375000000000e-01,5.506638956349196867e-01,4.155903332665835705e-03,2.399476965118246596e+00,4.357416981091431829e+00
5.009765625000000000e-01,5.506638956343792302e-01,-4.155903332242517206e-03,2.399476965121637662e+00,4.357416981101867925e+00
5.029296875000000000e-01,5.595906793240040811e-01,-1.315689823473093975e-02,2.278770146212918846e+00,4.072122350717581440e+00
5.048828125000000000e-01,5.599980209441127732e-01,-2.257937849855992316e-02,2.237877188101315973e+00,3.995968473066768833e+00
5.068359375000000000e-01,5.606831819425248664e-01,-3.260959830697156975e-02,2.234216111714553143e+00,3.984278595051633065e+00
5.087890625000000000e-01,5.633478379703992234e-01,-4.375031145820233031e-02,2.209081512078520326e+00,3.920388459949388338e+00
5.107421875000000000e-01,5.600763132142633216e-01,-5.540626974908445523e-02,2.202222644418237785e+00,3.930469680686422773e+00
5.126953125000000000e-01,5.596768358965874546e-01,-6.670810608021340848e-02,2.187908411822628629e+00,3.907010257729279346e+00
5.146484375000000000e-01,5.563151048594718873e-01,-7.665378766772797114e-02,2.179888940904366912e+00,3.915504941085504953e+00
5.166015625000000000e-01,5.550068469779370073e-01,-8.443199121589445300e-02,2.172081412691422742e+00,3.910047540649378650e+00
5.185546875000000000e-01,5.531153104350767791e-01,-8.983874869340527369e-02,2.168102061439648232e+00,3.915765706591389339e+00
5.205078125000000000e-01,5.522969641647705874e-01,-9.323845296082515499e-02,2.166515923637350127e+00,3.918390634611058854e+00
5.224609375000000000e-01,5.514759360179111169e-01,-9.532597451422214485e-02,2.167132503185364101e+00,3.925151977582390206e+00
5.244140625000000000e-01,5.510429664697424901e-01,-9.664119813297236683e-02,2.168664098390612693e+00,3.930892854944511683e+00
5.263671875000000000e-01,5.505429310504156293e-01,-9.756369645716828076e-02,2.170394776102360090e+00,3.937521370742147475e+00
5.283203125000000000e-01,5.502071403255714976e-01,-9.849434063725294453e-02,2.171717957615281414e+00,3.942240988404519086e+00
5.302734375000000000e-01,5.498637318427657128e-01,-9.959005205916085512e-02,2.172658076207186095e+00,3.946307288938666336e+00
5.322265625000000000e-01,5.496728296875470487e-01,-1.007703063844914981e-01,2.172778711676629726e+00,3.947780799048164369e+00
5.341796875000000000e-01,5.496076063563563041e-01,-1.020136425323432960e-01,2.173189632553704342e+00,3.948871492741047540e+00
5.361328125000000000e-01,5.499335616552771810e-01,-1.033360652088852055e-01,2.175642033819888965e+00,3.950851513505186929e+00
5.380859375000000000e-01,5.506968401645455646e-01,-1.045187725329927986e-01,2.182421942212160459e+00,3.957556734048406355e+00
5.400390625000000000e-01,5.521951954045556388e-01,-1.053942756338288739e-01,2.194075279663012079e+00,3.967815038351151458e+00
5.419921875000000000e-01,5.548949415474553337e-01,-1.060695910079571813e-01,2.206921532462668090e+00,3.971562674418272820e+00
5.439453125000000000e-01,5.595901528543054670e-01,-1.065843643137088514e-01,2.213644511780433533e+00,3.950151669044240865e+00
5.458984375000000000e-01,5.667580053104812610e-01,-1.067947490793215576e-01,2.216045133584712890e+00,3.904335080871724539e+00
5.478515625000000000e-01,5.762928987580360207e-01,-1.067935018336079733e-01,2.233175417025561771e+00,3.869367736808695835e+00
5.498046875000000000e-01,5.879898920664582418e-01,-1.068351984935129867e-01,2.275686804935296514e+00,3.864575306389627762e+00
5.517578125000000000e-01,6.035866292804413780e-01,-1.068441929510463989e-01,2.302644943536622080e+00,3.809229124075353745e+00
5.537109375000000000e-01,6.275040157707990618e-01,-1.066901044661728998e-01,2.248657825222467821e+00,3.577804124311791512e+00
5.556640625000000000e-01,6.610393652425983202e-01,-1.066021304909753886e-01,2.129525088430877844e+00,3.215797983945643868e+00
5.576171875000000000e-01,6.970740494822647015e-01,-1.067159859352458801e-01,2.040995922862175238e+00,2.922252922196348024e+00
5.595703125000000000e-01,7.296829217443410176e-01,-1.066727744630379116e-01,2.021372478868055822e+00,2.764517105017468612e+00
5.615234375000000000e-01,7.594744666687824886e-01,-1.065859478376147973e-01,2.032526466923510355e+00,2.670547235869864533e+00
5.634765625000000000e-01,7.850541364050753756e-01,-1.068181179615766419e-01,2.050497363471084356e+00,2.606213369802167890e+00
5.654296875000000000e-01,8.051565968443126220e-01,-1.068521501526507045e-01,2.071329916575563423e+00,2.566871506065942832e+00
5.673828125000000000e-01,8.211363947729961588e-01,-1.067266213257469093e-01,2.089751889838276977e+00,2.539255715154103754e+00
5.693359375000000000e-01,8.335759750547190317e-01,-1.071127623926036304e-01,2.106245448288032840e+00,2.521022249480007194e+00
5.712890625000000000e-01,8.427692054555397938e-01,-1.072725868703158225e-01,2.119127040061670186e+00,2.508727160260997735e+00
5.732421875000000000e-01,8.492750390660814830e-01,-1.072555769681403509e-01,2.127892111125362806e+00,2.499787566889688062e+00
5.751953125000000000e-01,8.542202624915309350e-01,-1.081963806647623372e-01,2.135298016306654389e+00,2.493851016595642900e+00
5.771484375000000000e-01,8.570678010794940960e-01,-1.090604174586377872e-01,2.137971766914162686e+00,2.488571740962173262e+00
5.791015625000000000e-01,8.579202330866730897e-01,-1.100906385861502162e-01,2.135647810571929206e+00,2.483271467206436434e+00
5.810546875000000000e-01,8.576704274034641085e-01,-1.132615148772935371e-01,2.131072383225512290e+00,2.478307685522703974e+00
5.830078125000000000e-01,8.546764754203073355e-01,-1.173018741217139588e-01,2.117960259255663225e+00,2.471204322767159400e+00
5.849609375000000000e-01,8.475677324493190445e-01,-1.237287417322767563e-01,2.092067721463827468e+00,2.460664815939781480e+00
5.869140625000000000e-01,8.387539916440145404e-01,-1.346227655858719119e-01,2.062235969900483745e+00,2.449628257949817645e+00
5.888671875000000000e-01,8.142587702271593120e-01,-1.592926523051805543e-01,1.983165996187613800e+00,2.422860528631655352e+00
5.908203125000000000e-01,7.957996823574893241e-01,-1.789693690292657180e-01,1.909590270228443964e+00,2.383571602780190535e+00
5.927734375000000000e-01,7.430518736642228728e-01,-2.332114069410340662e-01,1.863320381750043664e+00,2.480464766690394729e+00
5.947265625000000000e-01,6.159952586821386689e-01,-4.430517586068926095e-01,1.589122470134630705e+00,2.481616695598253042e+00
5.966796875000000000e-01,4.876995196403646760e-01,-7.166509530586648857e-01,1.127181386468117719e+00,2.054426736466748782e+00
5.986328125000000000e-01,4.677353720755879074e-01,-7.869236449160381675e-01,1.008938957021177529e+00,1.847447764933517256e+00
6.005859375000000000e-01,4.522276471217767102e-01,-8.339739758974658024e-01,9.858257132176388993e-01,1.832176132688829284e+00
6.025390625000000000e-01,4.418247167970129619e-01,-8.706378420749483205e-01,9.650664164545649237e-01,1.805269270052525687e+00
6.044921875000000000e-01,4.362048986488710201e-01,-8.906770722275516583e-01,9.560239609115219750e-01,1.795032698314520836e+00
6.064453125000000000e-01,4.324492179046373619e-01,-9.044380406870324851e-01,9.501355222948332235e-01,1.788099026942849612e+00
6.083984375000000000e-01,4.302020158906824099e-01,-9.127868790120829967e-01,9.467452744732602898e-01,1.784109354994485086e+00
6.103515625000000000e-01,4.287569096581336225e-01,-9.182026684234352309e-01,9.446095544052578452e-01,1.781587396887612362e+00
6.123046875000000000e-01,4.278540983217445914e-01,-9.216102487149883116e-01,9.432932808064419250e-01,1.780025105056396217e+00
6.142578125000000000e-01,4.272793150664546125e-01,-9.237888427339659980e-01,9.424621016770402537e-01,1.779035444196641391e+00
6.162109375000000000e-01,4.269156157940593443e-01,-9.251727881127208564e-01,9.419389436588598841e-01,1.778409687577446885e+00
6.181640625000000000e-01,4.266842235235508984e-01,-9.260555847300251386e-01,9.416070174077249000e-01,1.778011166662483378e+00
6.201171875000000000e-01,4.265369499435516243e-01,-9.266185717827877255e-01,9.413960185797520808e-01,1.777756930427499604e+00
6.220703125000000000e-01,4.264430260397880090e-01,-9.269780980622361888e-01,9.412615171931746350e-01,1.777594424939947571e+00
6.240234375000000000e-01,4.263828924236473528e-01,-9.272081930576719921e-01,9.411753552736658035e-01,1.777490320242636423e+00
6.259765625000000000e-01,4.263440084744074543e-01,-9.273563024510371733e-01,9.411194826827883331e-01,1.777423247787328409e+00
6.279296875000000000e-01,4.263185781806889674e-01,-9.274522338839132907e-01,9.410827880501986265e-01,1.777379881812528817e+00
6.298828125000000000e-01,4.263017767522107038e-01,-9.275146768327242608e-01,9.410584720920285307e-01,1.777351928380886292e+00
6.318359375000000000e-01,4.262904146266252581e-01,-9.275558309982635530e-01,9.410419646881533762e-01,1.777333870467283861e+00
6.337890625000000000e-01,4.262822666749520595e-01,-9.275839389098506915e-01,9.410299616720332327e-01,1.777321835357028812e+00
6.357421875000000000e-01,4.262761332990422924e-01,-9.276037564257426649e-01,9.410207855197170179e-01,1.777313688946196679e+00
6.376953125000000000e-01,4.262713750018391479e-01,-9.276180337588016966e-01,9.410136102510509026e-01,1.777308254371822160e+00
6.396484375000000000e-01,4.262673759841077437e-01,-9.276290209220844352e-01,9.410074892900103238e-01,1.777304413021622453e+00
6.416015625000000000e-01,4.262638328990419057e-01,-9.276379516034537476e-01,9.410019927143309371e-01,1.777301582919656786e+00
6.435546875000000000e-01,4.262607907003257424e-01,-9.276450612352109548e-01,9.409973179813370114e-01,1.777299776104191986e+00
6.455078125000000000e-01,4.262583722102595840e-01,-9.276502851283665585e-01,9.409937758198998470e-01,1.777299145470727204e+00
6.474609375000000000e-01,4.262565217849384469e-01,-9.276539001675589979e-01,9.409912950727885583e-01,1.777299555410438492e+00
6.494140625000000000e-01,4.262551580129206874e-01,-9.276561942014934781e-01,9.409897369598505534e-01,1.777300834944782970e+00
6.513671875000000000e-01,4.262545666065810090e-01,-9.276565636712199581e-01,9.409896844167203733e-01,1.777303431832248037e+00
6.533203125000000000e-01,4.262549171280149984e-01,-9.276546557712669339e-01,9.409914828428321831e-01,1.777307605486548203e+00
6.552734375000000000e-01,4.262561451478660279e-01,-9.276506514193160191e-01,9.409950076741405711e-01,1.777313229503205472e+00
6.572265625000000000e-01,4.262583734458431639e-01,-9.276442840833633019e-01,9.410005053942361863e-01,1.777320493472358542e+00
6.591796875000000000e-01,4.262618539368961956e-01,-9.276349787414533976e-01,9.410084787086310243e-01,1.777329805441952626e+00
6.611328125000000000e-01,4.262665768353920415e-01,-9.276227686217862756e-01,9.410189081213659046e-01,1.777341139459406083e+00
6.630859375000000000e-01,4.262722702178923795e-01,-9.276082975142264653e-01,9.410312514186871535e-01,1.777354034506142044e+00
6.650390625000000000e-01,4.262786614199918778e-01,-9.275922088361002737e-01,9.410449648443346415e-01,1.777368030146652789e+00
6.669921875000000000e-01,4.262854669615264713e-01,-9.275751697917955507e-01,9.410594830895037122e-01,1.777382649358712152e+00
6.689453125000000000e-01,4.262922159508485409e-01,-9.275582850633050658e-01,9.410738673200180759e-01,1.777397103667620160e+00
6.708984375000000000e-01,4.262980538882565895e-01,-9.275435561990391653e-01,9.410864142380040986e-01,1.777409966017961418e+00
6.728515625000000000e-01,4.263022959535793799e-01,-9.275325869162655001e-01,9.410957588651827077e-01,1.777420093377853449e+00
6.748046875000000000e-01,4.263042091851494408e-01,-9.275270930808935388e-01,9.411004403193863332e-01,1.777426263061692602e+00
6.767578125000000000e-01,4.263026772458295977e-01,-9.275296874068352793e-01,9.410982337757514138e-01,1.777426613792360444e+00
6.787109375000000000e-01,4.262966605116952912e-01,-9.275428029415186959e-01,9.410870675431113330e-01,1.777419412814235766e+00
6.806640625000000000e-01,4.262850736796492401e-01,-9.275689797923613034e-01,9.410647791469466394e-01,1.777402851443793841e+00
6.826171875000000000e-01,4.262670582694884636e-01,-9.276102277188233991e-01,9.410296584877551052e-01,1.777375499113280632e+00
6.845703125000000000e-01,4.262419273530119179e-01,-9.276681557398855915e-01,9.409803378415440012e-01,1.777336211207282579e+00
6.865234375000000000e-01,4.262092185557555535e-01,-9.277438483517067569e-01,9.409158970829223367e-01,1.777284216147914320e+00
6.884765625000000000e-01,4.261693204454402029e-01,-9.278363992441840402e-01,9.408371119954528350e-01,1.777220160140549066e+00
6.904296875000000000e-01,4.261231446723277583e-01,-9.279436779439232952e-01,9.407458008036293506e-01,1.777145561341208824e+00
6.923828125000000000e-01,4.260724405769794609e-01,-9.280615923704079728e-01,9.406454498782637064e-01,1.777063333133414247e+00
6.943359375000000000e-01,4.260203050268234759e-01,-9.281828931744292577e-01,9.405422299045345103e-01,1.776978637932433713e+00
6.962890625000000000e-01,4.259708050152938297e-01,-9.282980550063824055e-01,9.404442437382550812e-01,1.776898260674508734e+00
6.982421875000000000e-01,4.259292843663896599e-01,-9.283945567147053879e-01,9.403621373384298820e-01,1.776831122266238516e+00
7.001953125000000000e-01,4.259024494385393877e-01,-9.284566800004319109e-01,9.403092727718012078e-01,1.776788428427668487e+00
7.021484375000000000e-01,4.258976954536094484e-01,-9.284670897682490986e-01,9.403003882596173701e-01,1.776782546790231621e+00
7.041015625000000000e-01,4.259226623463722161e-01,-9.284078813885610071e-01,9.403507159334900667e-01,1.776826261484564240e+00
7.060546875000000000e-01,4.259844508029677623e-01,-9.282624278616983249e-01,9.404744220971666957e-01,1.776931453875371325e+00
7.080078125000000000e-01,4.260884966548715846e-01,-9.280180287052471888e-01,9.406823645238231446e-01,1.777107205932617839e+00
7.099609375000000000e-01,4.262377550510147994e-01,-9.276678296448920280e-01,9.409804650098776424e-01,1.777358421739204886e+00
7.119140625000000000e-01,4.264320464289529933e-01,-9.272123543214173536e-01,9.413684012032350612e-01,1.777684725451760039e+00
7.138671875000000000e-01,4.266675897652797977e-01,-9.266605839872299466e-01,9.418386701340784040e-01,1.778079688367697919e+00
7.158203125000000000e-01,4.269371364327400609e-01,-9.260296178505950104e-01,9.423768494411640662e-01,1.778531079224524136e+00
7.177734375000000000e-01,4.272305637640956277e-01,-9.253432506888377151e-01,9.429627743774247062e-01,1.779021889974136128e+00
7.197265625000000000e-01,4.275356546726417073e-01,-9.246301168377932811e-01,9.435720872510180435e-01,1.779531672497584482e+00
7.216796875000000000e-01,4.278392039163993466e-01,-9.239210814517777592e-01,9.441784420473712247e-01,1.780038411657881570e+00
7.236328125000000000e-01,4.281283611351119900e-01,-9.232460976887248982e-01,9.447561839977802745e-01,1.780520769876148046e+00
7.255859375000000000e-01,4.283919786666654517e-01,-9.226310741974658169e-01,9.452830411760784202e-01,1.780960313032132980e+00
7.275390625000000000e-01,4.286217352815205883e-01,-9.220952822624698397e-01,9.457423708417831421e-01,1.781343342894685211e+00
7.294921875000000000e-01,4.288127746761287162e-01,-9.216499010830573324e-01,9.461244391489775918e-01,1.781661917752351609e+00
7.314453125000000000e-01,4.289638148883170299e-01,-9.212977916825880742e-01,9.464266460732708719e-01,1.781914004448472921e+00
7.333984375000000000e-01,4.290767822912665563e-01,-9.210343666290818909e-01,9.466528009903842911e-01,1.782102858642752308e+00
7.353515625000000000e-01,4.291563264092229657e-01,-9.208487238054889890e-01,9.468121588332066851e-01,1.782236223694144694e+00
7.373046875000000000e-01,4.292097309178588560e-01,-9.207238471964062088e-01,9.469192444811005416e-01,1.782326194231276473e+00
7.392578125000000000e-01,4.292474101628853678e-01,-9.206354380105642443e-01,9.469948446806366604e-01,1.782390054345531771e+00
7.412109375000000000e-01,4.292840285763256380e-01,-9.205492927030957118e-01,9.470682471798785862e-01,1.782452158036238021e+00
7.431640625000000000e-01,4.293400630304157195e-01,-9.204176527314651413e-01,9.471803763821515787e-01,1.782546564637048636e+00
7.451171875000000000e-01,4.294432239249365013e-01,-9.201759000932192567e-01,9.473866706481075539e-01,1.782719467936820346e+00
7.470703125000000000e-01,4.296288107085556862e-01,-9.197417785611917695e-01,9.477578626698880404e-01,1.783029863875450483e+00
7.490234375000000000e-01,4.299378838597243124e-01,-9.190197813286098416e-01,9.483764159859192633e-01,1.783546517450759872e+00
7.509765625000000000e-01,4.304126347142039899e-01,-9.179121652228292572e-01,9.493273363091864203e-01,1.784340071108806214e+00
7.529296875000000000e-01,4.310896075687489226e-01,-9.163350223890962543e-01,9.506846119504905879e-01,1.785471327450055323e+00
7.548828125000000000e-01,4.319929124644527052e-01,-9.142342984764103564e-01,9.524975548887815169e-01,1.786979449060769776e+00
7.568359375000000000e-01,4.331303137336435793e-01,-9.115948875490365033e-01,9.547828827404938323e-01,1.788875260470885964e+00
7.587890625000000000e-01,4.344938965783612939e-01,-9.084387986258972703e-01,9.575260141651279477e-01,1.791142696030791459e+00
7.607421875000000000e-01,4.360644466375790396e-01,-9.048145286449792435e-01,9.606898307665897585e-01,1.793746731013631468e+00
7.626953125000000000e-01,4.378170370863037619e-01,-9.007836581106052343e-01,9.642258347811077934e-01,1.796643220133811836e+00
7.646484375000000000e-01,4.397256804131367547e-01,-8.964097728147387700e-01,9.680833985917399742e-01,1.799786873695050637e+00
7.666015625000000000e-01,4.417662265030539714e-01,-8.917516280212473001e-01,9.722154968967082755e-01,1.803136062464217426e+00
7.685546875000000000e-01,4.439176958779990079e-01,-8.868600676674029959e-01,9.765813285244766551e-01,1.806654904380470494e+00
7.705078125000000000e-01,4.461625865847392847e-01,-8.817773887960911328e-01,9.811469136638558686e-01,1.810313629669556779e+00
7.724609375000000000e-01,4.484866420246642615e-01,-8.765379762295169019e-01,9.858846348792480452e-01,1.814088077556304190e+00
7.744140625000000000e-01,4.508784008460455239e-01,-8.711694378804223371e-01,9.907723540337769474e-01,1.817958865990090045e+00
7.763671875000000000e-01,4.533287045857214426e-01,-8.656938229709141286e-01,9.957924484723170711e-01,1.821910520275553225e+00
7.783203125000000000e-01,4.558302444695938038e-01,-8.601287323514321681e-01,1.000930924619743312e+00,1.825930687247455220e+00
7.802734375000000000e-01,4.583771765886457961e-01,-8.544882549480053990e-01,1.006176665385088098e+00,1.830009476311546424e+00
7.822265625000000000e-01,4.609648090757806349e-01,-8.487837249515671756e-01,1.011520818138336608e+00,1.834138928289640535e+00
7.841796875000000000e-01,4.635893540483778108e-01,-8.430243195535446210e-01,1.016956309060956576e+00,1.838312596753827632e+00
7.861328125000000000e-01,4.662477336505488346e-01,-8.372175245145054845e-01,1.022477463084563887e+00,1.842525222093105208e+00
7.880859375000000000e-01,4.689374295021150330e-01,-8.313694943367802015e-01,1.028079708609573428e+00,1.846772479325639926e+00
7.900390625000000000e-01,4.716563661764420212e-01,-8.254853302378278856e-01,1.033759348754472951e+00,1.851050783359280638e+00
7.919921875000000000e-01,4.744028210007449897e-01,-8.195692948245569820e-01,1.039513384128275320e+00,1.855357138483663793e+00
7.939453125000000000e-01,4.771753540706565877e-01,-8.136249783475567599e-01,1.045339375217829936e+00,1.859689021712030099e+00
7.958984375000000000e-01,4.799727537389957832e-01,-8.076554280151255760e-01,1.051235335136652349e+00,1.864044291968225853e+00
7.978515625000000000e-01,4.827939939459419127e-01,-8.016632491211683753e-01,1.057199645633316365e+00,1.868421119013810472e+00
7.998046875000000000e-01,4.856382006257297101e-01,-7.956506846201993888e-01,1.063230990946300025e+00,1.872817927485785461e+00
8.017578125000000000e-01,4.885046250923979483e-01,-7.896196781619678751e-01,1.069328305393029144e+00,1.877233352542863054e+00
8.037109375000000000e-01,4.913926228145359398e-01,-7.835719243728461736e-01,1.075490731571502101e+00,1.881666204471015735e+00
8.056640625000000000e-01,4.943016363721591810e-01,-7.775089092501834553e-01,1.081717586802275699e+00,1.886115440240723418e+00
8.076171875000000000e-01,4.972311816773285487e-01,-7.714319428454921024e-01,1.088008336003712717e+00,1.890580140490004002e+00
8.095703125000000000e-01,5.001808367571132230e-01,-7.653421858950339995e-01,1.094362569619034886e+00,1.895059490768649990e+00
8.115234375000000000e-01,5.031502325608168125e-01,-7.592406716683005596e-01,1.100779985534598548e+00,1.899552766150677474e+00
8.134765625000000000e-01,5.061390453766262398e-01,-7.531283240128191503e-01,1.107260374171250561e+00,1.904059318526699851e+00
8.154296875000000000e-01,5.091469905361279968e-01,-7.470059723532325169e-01,1.113803606114299294e+00,1.908578566042588909e+00
8.173828125000000000e-01,5.121738171559602204e-01,-7.408743642354267411e-01,1.120409621787224808e+00,1.913109984268247521e+00
8.193359375000000000e-01,5.152193037199666037e-01,-7.347341758790404409e-01,1.127078422780967148e+00,1.917653098769934505e+00
8.212890625000000000e-01,5.182832543467095210e-01,-7.285860211040208201e-01,1.133810064532540407e+00,1.922207478828379834e+00
8.232421875000000000e-01,5.213654956191740020e-01,-7.224304589216798966e-01,1.140604650109848350e+00,1.926772732097888241e+00
8.251953125000000000e-01,5.244658738782941310e-01,-7.162680000223854426e-01,1.147462324908525400e+00,1.931348500042677552e+00
8.271484375000000000e-01,5.275842529012665372e-01,-7.100991123465801858e-01,1.154383272104890112e+00,1.935934454018872097e+00
8.291015625000000000e-01,5.307205119007840644e-01,-7.039242258901333704e-01,1.161367708738995752e+00,1.940530291895626203e+00
8.310546875000000000e-01,5.338745437932692628e-01,-6.977437368669360263e-01,1.168415882325413158e+00,1.945135735128765475e+00
8.330078125000000000e-01,5.370462536936764231e-01,-6.915580113293191555e-01,1.175528067908083951e+00,1.949750526216030844e+00
8.349609375000000000e-01,5.402355576019982619e-01,-6.853673883290450908e-01,1.182704565490564352e+00,1.954374426475656623e+00
8.369140625000000000e-01,5.434423812526734121e-01,-6.791721826873539092e-01,1.189945697784937195e+00,1.959007214100090932e+00
8.388671875000000000e-01,5.466666591029913924e-01,-6.729726874309893692e-01,1.197251808232317360e+00,1.963648682444766758e+00
8.408203125000000000e-01,5.499083334405658885e-01,-6.667691759417876396e-01,1.204623259255756640e+00,1.968298638518517052e+00
8.427734375000000000e-01,5.531673535931920238e-01,-6.605619038597632109e-01,1.212060430712767811e+00,1.972956901647640926e+00
8.447265625000000000e-01,5.564436752270407460e-01,-6.543511107734373278e-01,1.219563718519893758e+00,1.977623302290020701e+00
8.466796875000000000e-01,5.597372597213661205e-01,-6.481370217259889710e-01,1.227133533426137069e+00,1.982297680979348664e+00
8.486328125000000000e-01,5.630480736097076555e-01,-6.419198485616034455e-01,1.234770299915735947e+00,1.986979887382686716e+00
8.505859375000000000e-01,5.663760880791162133e-01,-6.356997911328945428e-01,1.242474455223756991e+00,1.991669779456937350e+00
8.525390625000000000e-01,5.697212785202089291e-01,-6.294770383874184194e-01,1.250246448450676340e+00,1.996367222692151167e+00
8.544921875000000000e-01,5.730836241219798843e-01,-6.232517693488911492e-01,1.258086739764352036e+00,2.001072089431316758e+00
8.564453125000000000e-01,5.764631075062351950e-01,-6.170241540067930019e-01,1.265995799679785705e+00,2.005784258257873542e+00
8.583984375000000000e-01,5.798597143973809320e-01,-6.107943541264205800e-01,1.273974108408932437e+00,2.010503613443596738e+00
8.603515625000000000e-01,5.832734333240201519e-01,-6.045625239901591952e-01,1.282022155274427977e+00,2.015230044450691427e+00
8.623046875000000000e-01,5.867042553495084301e-01,-5.983288110797090331e-01,1.290140438182662441e+00,2.019963445482954700e+00
8.642578125000000000e-01,5.901521738292148100e-01,-5.920933567081462234e-01,1.298329463153116592e+00,2.024703715081965338e+00
8.662109375000000000e-01,5.936171841927950776e-01,-5.858562966100389069e-01,1.306589743902141887e+00,2.029450755764922842e+00
8.681640625000000000e-01,5.970992837502475670e-01,-5.796177614972302106e-01,1.314921801480531283e+00,2.034204473701600513e+00
8.701171875000000000e-01,6.005984715207741687e-01,-5.733778775871443134e-01,1.323326163964663627e+00,2.038964778428247637e+00
8.720703125000000000e-01,6.041147480834432315e-01,-5.671367671093935359e-01,1.331803366200450922e+00,2.043731582596252316e+00
8.740234375000000000e-01,6.076481154482447078e-01,-5.608945487948733266e-01,1.340353949597482330e+00,2.048504801752854210e+00
8.759765625000000000e-01,6.111985769450838379e-01,-5.546513383492013283e-01,1.348978461966808151e+00,2.053284354149955249e+00
8.779296875000000000e-01,6.147661371257646667e-01,-5.484072489075889623e-01,1.357677457386517572e+00,2.058070160573735041e+00
8.798828125000000000e-01,6.183508016680864250e-01,-5.421623914580462333e-01,1.366451496057837334e+00,2.062862144180119817e+00
8.818359375000000000e-01,6.219525772602247926e-01,-5.359168752016659765e-01,1.375301144075022242e+00,2.067660230306879843e+00
8.837890625000000000e-01,6.255714714280440347e-01,-5.296708077938635517e-01,1.384226972976871917e+00,2.072464346213539699e+00
8.857421875000000000e-01,6.292074922476338372e-01,-5.234242953789506325e-01,1.393229558875144658e+00,2.077274420674578792e+00
8.876953125000000000e-01,6.328606478479088526e-01,-5.171774422719648268e-01,1.402309480821716026e+00,2.082090383304254111e+00
8.896484375000000000e-01,6.365309455216419110e-01,-5.109303500037017942e-01,1.411467317767313601e+00,2.086912163381353658e+00
8.916015625000000000e-01,6.402183900997805432e-01,-5.046831151843302887e-01,1.420703642880420503e+00,2.091739687734878839e+00
8.935546875000000000e-01,6.439229810315965086e-01,-4.984358253119899329e-01,1.430019013239325787e+00,2.096572876987378820e+00
8.955078125000000000e-01,6.476447074270026416e-01,-4.921885513853234140e-01,1.439413952253818962e+00,2.101411639230547745e+00
8.974609375000000000e-01,6.513835400856753388e-01,-4.859413358522780002e-01,1.448888921357679882e+00,2.106255859933752195e+00
8.994140625000000000e-01,6.551394187699857152e-01,-4.796941732329785268e-01,1.458444274778634808e+00,2.111105385930236444e+00
9.013671875000000000e-01,6.589122309271909783e-01,-4.734469775002907999e-01,1.468080183867330080e+00,2.115959998750807536e+00
9.033203125000000000e-01,6.627017747691206218e-01,-4.671995251515099201e-01,1.477796505719357389e+00,2.120819368486215772e+00
9.052734375000000000e-01,6.665076970163068548e-01,-4.609513591300866131e-01,1.487592561643600320e+00,2.125682976287848192e+00
9.072265625000000000e-01,6.703293962251775095e-01,-4.547016403993756617e-01,1.497466793416221353e+00,2.130549994729528329e+00
9.091796875000000000e-01,6.741658840621675974e-01,-4.484489369237476541e-01,1.507416270623181953e+00,2.135419117397272970e+00
9.111328125000000000e-01,6.780155863859749221e-01,-4.421909233822690077e-01,1.517435985004281562e+00,2.140288316086873976e+00
9.130859375000000000e-01,6.818760259804556023e-01,-4.359239017860894738e-01,1.527517725079877486e+00,2.145154454327233839e+00
9.150390625000000000e-01,6.857432616542437076e-01,-4.296419492642142846e-01,1.537648085888341898e+00,2.150012604008162409e+00
9.169921875000000000e-01,6.896109170337570982e-01,-4.233354404743308597e-01,1.547805024037829158e+00,2.154854865032184819e+00
9.189453125000000000e-01,6.934687160824959395e-01,-4.169888334072753278e-01,1.557952672092080881e+00,2.159668598808055062e+00
9.208984375000000000e-01,6.973007238121147200e-01,-4.105780533673440424e-01,1.568035135122788581e+00,2.164434338964106530e+00
9.228515625000000000e-01,7.010839006835734022e-01,-4.040684374546181234e-01,1.577971453775417254e+00,2.169124139925625805e+00
9.248046875000000000e-01,7.047878622217977895e-01,-3.974146035630890528e-01,1.587654914015107721e+00,2.173701441340227358e+00
9.267578125000000000e-01,7.083765836017834605e-01,-3.905633187910255155e-01,1.596959315615666730e+00,2.178123294075983818e+00
9.287109375000000000e-01,7.118121137009495447e-01,-3.834593625123902672e-01,1.605752376117282942e+00,2.182344939456451804e+00
9.306640625000000000e-01,7.150594640269440916e-01,-3.760530100942905962e-01,1.613913234838129984e+00,2.186325664745592867e+00
9.326171875000000000e-01,7.180912482117516316e-01,-3.683069283767338442e-01,1.621348944027962924e+00,2.190034221098786205e+00
9.345703125000000000e-01,7.208907350409714532e-01,-3.602004956445855055e-01,1.628005187417439714e+00,2.193452271854508417e+00
9.365234375000000000e-01,7.234526616768505169e-01,-3.517306576024491482e-01,1.633868936983328135e+00,2.196575180525610627e+00
9.384765625000000000e-01,7.257819997021455194e-01,-3.429097176221086452e-01,1.638963785787020733e+00,2.199410422729068948e+00
9.404296875000000000e-01,7.278914377054559459e-01,-3.337612842763614807e-01,1.643340724283779197e+00,2.201974535563025359e+00
9.423828125000000000e-01,7.297984708584164260e-01,-3.243157396846438889e-01,1.647067565119402222e+00,2.204289639820110391e+00
9.443359375000000000e-01,7.315227767959745497e-01,-3.146062365773626412e-01,1.650219452907933926e+00,2.206380318436094168e+00
9.462890625000000000e-01,7.330842248086000268e-01,-3.046657155735258415e-01,1.652871696436045701e+00,2.208271251202749141e+00
9.482421875000000000e-01,7.345015819055749073e-01,-2.945250079085882655e-01,1.655095139671584059e+00,2.209985678778215057e+00
9.501953125000000000e-01,7.357918124085176537e-01,-2.842118456442668251e-01,1.656953687685796872e+00,2.211544574462282142e+00
9.521484375000000000e-01,7.369698075872754828e-01,-2.737505198058440281e-01,1.658503388859034144e+00,2.212966330458004727e+00
9.541015625000000000e-01,7.380483881996462436e-01,-2.631619433104302463e-01,1.659792500228790990e+00,2.214266771545791102e+00
9.560546875000000000e-01,7.390384575529247435e-01,-2.524639321363471578e-01,1.660862090735528263e+00,2.215459349530965572e+00
9.580078125000000000e-01,7.399492217964669383e-01,-2.416715792748883318e-01,1.661746880183858188e+00,2.216555418129142030e+00
9.599609375000000000e-01,7.407884266413342633e-01,-2.307976458876462300e-01,1.662476130333542024e+00,2.217564526843403439e+00
9.619140625000000000e-01,7.415625828406637865e-01,-2.198529292183951933e-01,1.663074488811524532e+00,2.218494700294018518e+00
9.638671875000000000e-01,7.422771675970116778e-01,-2.088465891145814546e-01,1.663562740412502405e+00,2.219352687449686723e+00
9.658203125000000000e-01,7.429367977627443498e-01,-1.977864279665014213e-01,1.663958451831020646e+00,2.220144175800685904e+00
9.677734375000000000e-01,7.435453753419809519e-01,-1.866791256900702523e-01,1.664276512558506171e+00,2.220873971178867201e+00
9.697265625000000000e-01,7.441062079701622478e-01,-1.755304344836440822e-01,1.664529582378487804e+00,2.221546146575702707e+00
9.716796875000000000e-01,7.446221078127286397e-01,-1.643453391065121394e-01,1.664728458518160981e+00,2.222164164238170425e+00
9.736328125000000000e-01,7.450954723553024905e-01,-1.531281883660817189e-01,1.664882375501079315e+00,2.222730975353403693e+00
9.755859375000000000e-01,7.455283502508039950e-01,-1.418828029487225750e-01,1.664999249523484437e+00,2.223249101241467240e+00
9.775390625000000000e-01,7.459224949487528455e-01,-1.306125640094254470e-01,1.665085877513860391e+00,2.223720699443263449e+00
9.794921875000000000e-01,7.462794083959611857e-01,-1.193204862052155424e-01,1.665148099356068556e+00,2.224147617510197961e+00
9.814453125000000000e-01,7.466003766535663777e-01,-1.080092782021001008e-01,1.665190930182695705e+00,2.224531436844931154e+00
9.833984375000000000e-01,7.468864989873773563e-01,-9.668139310596329805e-02,1.665218668372801858e+00,2.224873508373920394e+00
9.853515625000000000e-01,7.471387115283831815e-01,-8.533907082028840962e-02,1.665234983646197930e+00,2.225174981766687488e+00
9.873046875000000000e-01,7.473578067065466124e-01,-7.398437390299598959e-02,1.665242988971216143e+00,2.225436828883498475e+00
9.892578125000000000e-01,7.475444487044196062e-01,-6.261921827857754030e-02,1.665245298852420230e+00,2.225659863586701537e+00
9.912109375000000000e-01,7.476991865961067907e-01,-5.124539975260817420e-02,1.665244076775090898e+00,2.225844756232628452e+00
9.931640625000000000e-01,7.478224634980008556e-01,-3.986461737125727295e-02,1.665241072993274507e+00,2.225992049061452427e+00
9.951171875000000000e-01,7.479146261794997752e-01,-2.847849405806002210e-02,1.665237653976877841e+00,2.226102160740631941e+00
9.970703125000000000e-01,7.479759280758760953e-01,-1.708859552313899896e-02,1.665234824722425344e+00,2.226175402468291598e+00
9.990234375000000000e-01,7.480065385890255492e-01,-5.696447496702180570e-03,1.665233242637903732e+00,2.226211965412332017e+00


==> figures/data/higr_igr_comparison/nc512_hre_t_0.375000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,4.183755304300476041e-01,3.609476295097229122e-03,7.381879674217390885e-01,1.764408260918121307e+00
2.929687500000000000e-03,4.183723800800837056e-01,1.082842321856607865e-02,7.382019837675350971e-01,1.764402935853327525e+00
4.882812500000000000e-03,4.183660798100680145e-01,1.804735325305186974e-02,7.382300137041800658e-01,1.764392279764651628e+00
6.835937500000000000e-03,4.183566293536332692e-01,2.526625510005922962e-02,7.382720560120095143e-01,1.764376295738620648e+00
8.789062500000000000e-03,4.183440290816369811e-01,3.248511741613842319e-02,7.383281077891532540e-01,1.764354982594316557e+00
1.074218750000000000e-02,4.183282789620194064e-01,3.970392880000035013e-02,7.383981657832379142e-01,1.764328342455561582e+00
1.269531250000000000e-02,4.183093792531050736e-01,4.692267775865081869e-02,7.384822255689206250e-01,1.764296375863919408e+00
1.464843750000000000e-02,4.182873301389164467e-01,5.414135270384427823e-02,7.385802817673579046e-01,1.764259083844787357e+00
1.660156250000000000e-02,4.182621319279529182e-01,6.135994192141877579e-02,7.386923280133014247e-01,1.764216466994706467e+00
1.855468750000000000e-02,4.182337849588652068e-01,6.857843355879557345e-02,7.388183570259270194e-01,1.764168526053350394e+00
2.050781250000000000e-02,4.182022896470062312e-01,7.579681560106783789e-02,7.389583606239378266e-01,1.764115261749028329e+00
2.246093750000000000e-02,4.181676464665429194e-01,8.301507585314946147e-02,7.391123297241651846e-01,1.764056674877132025e+00
2.441406250000000000e-02,4.181298559624195832e-01,9.023320191830803971e-02,7.392802543357446243e-01,1.763992766242877819e+00
2.636718750000000000e-02,4.180889187494889470e-01,9.745118117796468249e-02,7.394621235542762072e-01,1.763923536658830171e+00
2.832031250000000000e-02,4.180448355168528418e-01,1.046690007702678060e-01,7.396579255610671311e-01,1.763848986933373553e+00
3.027343750000000000e-02,4.179976070295824409e-01,1.118866475685603018e-01,7.398676476241309308e-01,1.763769117875205517e+00
3.222656250000000000e-02,4.179472341311450956e-01,1.191041081591654449e-01,7.400912761004672102e-01,1.763683930298715730e+00
3.417968750000000000e-02,4.178937177453367902e-01,1.263213688186914374e-01,7.403287964381204400e-01,1.763593425031749762e+00
3.613281250000000000e-02,4.178370588783635875e-01,1.335384154906938958e-01,7.405801931779837366e-01,1.763497602922988738e+00
3.808593750000000000e-02,4.177772586209450578e-01,1.407552337616911065e-01,7.408454499552891148e-01,1.763396464849373846e+00
4.003906250000000000e-02,4.177143181505770242e-01,1.479718088364601059e-01,7.411245495009970430e-01,1.763290011723530393e+00
4.199218750000000000e-02,4.176482387339626179e-01,1.551881255125593384e-01,7.414174736432151969e-01,1.763178244501504288e+00
4.394531250000000000e-02,4.175790217296593831e-01,1.624041681540045468e-01,7.417242033087179109e-01,1.763061164190817154e+00
4.589843750000000000e-02,4.175066685909712971e-01,1.696199206640437718e-01,7.420447185245931943e-01,1.762938771858820086e+00
4.785156250000000000e-02,4.174311808691161807e-01,1.768353664569514982e-01,7.423789984200126479e-01,1.762811068641253476e+00
4.980468750000000000e-02,4.173525602166954229e-01,1.840504884287714749e-01,7.427270212281615880e-01,1.762678055751028650e+00
5.175781250000000000e-02,4.172708083914855037e-01,1.912652689269264683e-01,7.430887642883560185e-01,1.762539734487271303e+00
5.371093750000000000e-02,4.171859272605761282e-01,1.984796897186174303e-01,7.434642040483829817e-01,1.762396106244652705e+00
5.566406250000000000e-02,4.170979188048725694e-01,2.056937319579150991e-01,7.438533160670939282e-01,1.762247172523069949e+00
5.761718750000000000e-02,4.170067851239894208e-01,2.129073761514460039e-01,7.442560750172970696e-01,1.762092934937734334e+00
5.957031250000000000e-02,4.169125284415478028e-01,2.201206021225808329e-01,7.446724546889877949e-01,1.761933395229767330e+00
6.152343750000000000e-02,4.168151511109094987e-01,2.273333889740016822e-01,7.451024279929603367e-01,1.761768555277353432e+00
6.347656250000000000e-02,4.167146556213678910e-01,2.345457150485453501e-01,7.455459669648210053e-01,1.761598417107476555e+00
6.542968750000000000e-02,4.166110446048255644e-01,2.417575578881841214e-01,7.460030427694674948e-01,1.761422982908368740e+00
6.738281250000000000e-02,4.165043208429910493e-01,2.489688941910123687e-01,7.464736257060804459e-01,1.761242255042720473e+00
6.933593750000000000e-02,4.163944872751300652e-01,2.561796997660966135e-01,7.469576852136747824e-01,1.761056236061726565e+00
7.128906250000000000e-02,4.162815470064096246e-01,2.633899494860236223e-01,7.474551898772741065e-01,1.760864928720057510e+00
7.324218750000000000e-02,4.161655033168762396e-01,2.705996172369795616e-01,7.479661074347754290e-01,1.760668335991859124e+00
7.519531250000000000e-02,4.160463596711171386e-01,2.778086758661792444e-01,7.484904047845634123e-01,1.760466461087841328e+00
7.714843750000000000e-02,4.159241197286557834e-01,2.850170971264412434e-01,7.490280479939505076e-01,1.760259307473551527e+00
7.910156250000000000e-02,4.157987873551403091e-01,2.922248516176935706e-01,7.495790023085524556e-01,1.760046878889002686e+00
8.105468750000000000e-02,4.156703666343871673e-01,2.994319087251776645e-01,7.501432321626726463e-01,1.759829179369713170e+00
8.300781250000000000e-02,4.155388618813500301e-01,3.066382365540998856e-01,7.507207011908002547e-01,1.759606213269295782e+00
8.496093750000000000e-02,4.154042776560921135e-01,3.138438018604471913e-01,7.513113722403614858e-01,1.759377985283777646e+00
8.691406250000000000e-02,4.152666187788439656e-01,3.210485699776718937e-01,7.519152073858234031e-01,1.759144500477748396e+00
8.886718750000000000e-02,4.151258903462451966e-01,3.282525047389136530e-01,7.525321679443131018e-01,1.758905764312527653e+00
9.082031250000000000e-02,4.149820977488726803e-01,3.354555683944012712e-01,7.531622144929113194e-01,1.758661782676537610e+00
9.277343750000000000e-02,4.148352466901654156e-01,3.426577215236499829e-01,7.538053068877901275e-01,1.758412561918080153e+00
9.472656250000000000e-02,4.146853432068765555e-01,3.498589229420222546e-01,7.544614042853969860e-01,1.758158108880736759e+00
9.667968750000000000e-02,4.145323936911917695e-01,3.570591296011868532e-01,7.551304651659075384e-01,1.757898430941642554e+00
9.863281250000000000e-02,4.143764049146670958e-01,3.642582964829583214e-01,7.558124473591831816e-01,1.757633536052888967e+00
1.005859375000000000e-01,4.142173840541609753e-01,3.714563764859596939e-01,7.565073080735151834e-01,1.757363432786366308e+00
1.025390625000000000e-01,4.140553387199492619e-01,3.786533203044887275e-01,7.572150039274678779e-01,1.757088130382391533e+00
1.044921875000000000e-01,4.138902769862324860e-01,3.858490762989020828e-01,7.579354909851455657e-01,1.756807638802468041e+00
1.064453125000000000e-01,4.137222074242774550e-01,3.930435903567684464e-01,7.586687247952859092e-01,1.756521968786598942e+00
1.083984375000000000e-01,4.135511391384478763e-01,4.002368057439594784e-01,7.594146604345972662e-01,1.756231131915615196e+00
1.103515625000000000e-01,4.133770818054238738e-01,4.074286629447626540e-01,7.601732525558193565e-01,1.755935140678986484e+00
1.123046875000000000e-01,4.132000457169329732e-01,4.146190994899897064e-01,7.609444554410663697e-01,1.755634008548745184e+00
1.142578125000000000e-01,4.130200418263621498e-01,4.218080497719604027e-01,7.617282230610558091e-01,1.755327750060122538e+00
1.162109375000000000e-01,4.128370817996597775e-01,4.289954448450986613e-01,7.625245091409147413e-01,1.755016380899615758e+00
1.181640625000000000e-01,4.126511780709904986e-01,4.361812122107409651e-01,7.633332672333437152e-01,1.754699918001288994e+00
1.201171875000000000e-01,4.124623439036569916e-01,4.433652755846050342e-01,7.641544508000220892e-01,1.754378379652216990e+00
1.220703125000000000e-01,4.122705934568801633e-01,4.505475546451628288e-01,7.649880133022525230e-01,1.754051785608058855e+00
1.240234375000000000e-01,4.120759418590942413e-01,4.577279647609641122e-01,7.658339083019847227e-01,1.753720157219925690e+00
1.259765625000000000e-01,4.118784052885018920e-01,4.649064166947194376e-01,7.666920895745095166e-01,1.753383517573837480e+00
1.279296875000000000e-01,4.116780010617382968e-01,4.720828162816698703e-01,7.675625112343007483e-01,1.753041891644234740e+00
1.298828125000000000e-01,4.114747477316055280e-01,4.792570640794591719e-01,7.684451278756841974e-01,1.752695306463200708e+00
1.318359375000000000e-01,4.112686651949677974e-01,4.864290549863693469e-01,7.693398947302593216e-01,1.752343791307307441e+00
1.337890625000000000e-01,4.110597748120597972e-01,4.935986778243520168e-01,7.702467678432880493e-01,1.751987377904237864e+00
1.357421875000000000e-01,4.108480995386343815e-01,5.007658148828139089e-01,7.711657042715750476e-01,1.751626100661636043e+00
1.376953125000000000e-01,4.106336640725798959e-01,5.079303414185620813e-01,7.720966623057696765e-01,1.751259996921053608e+00
1.396484375000000000e-01,4.104164950168934234e-01,5.150921251066565842e-01,7.730396017204650416e-01,1.750889107240219289e+00
1.416015625000000000e-01,4.101966210611664998e-01,5.222510254361700799e-01,7.739944840559898065e-01,1.750513475707396127e+00
1.435546875000000000e-01,4.099740731840906816e-01,5.294068930439606024e-01,7.749612729364242503e-01,1.750133150292123130e+00
1.455078125000000000e-01,4.097488848798713779e-01,5.365595689785349620e-01,7.759399344291121325e-01,1.749748183237396892e+00
1.474609375000000000e-01,4.095210924119167539e-01,5.437088838848621597e-01,7.769304374518080092e-01,1.749358631499072780e+00
1.494140625000000000e-01,4.092907350977146308e-01,5.508546570995551672e-01,7.779327542346359259e-01,1.748964557239258699e+00
1.513671875000000000e-01,4.090578556294731660e-01,5.579966956441263504e-01,7.789468608452958520e-01,1.748566028381637549e+00
1.533203125000000000e-01,4.088225004358961856e-01,5.651347931019902182e-01,7.799727377874374756e-01,1.748163119237975183e+00
1.552734375000000000e-01,4.085847200913978461e-01,5.722687283624766641e-01,7.810103706839077731e-01,1.747755911216736679e+00
1.572265625000000000e-01,4.083445697802073893e-01,5.793982642121925375e-01,7.820597510587400381e-01,1.747344493626677764e+00
1.591796875000000000e-01,4.081021098241944811e-01,5.865231457505734047e-01,7.831208772343734026e-01,1.746928964590640510e+00
1.611328125000000000e-01,4.078574062849030235e-01,5.936430986022449563e-01,7.841937553637707836e-01,1.746509432087701486e+00
1.630859375000000000e-01,4.076105316523270794e-01,6.007578268936650812e-01,7.852784006209926337e-01,1.746086015145295267e+00
1.650390625000000000e-01,4.073615656354508952e-01,6.078670109552462009e-01,7.863748385785527262e-01,1.745658845207251009e+00
1.669921875000000000e-01,4.071105960726438822e-01,6.149703047024622782e-01,7.874831068057581707e-01,1.745228067708942232e+00
1.689453125000000000e-01,4.068577199837896674e-01,6.220673326399687175e-01,7.886032567295131468e-01,1.744793843897289420e+00
1.708984375000000000e-01,4.066030447907325041e-01,6.291576864210399744e-01,7.897353558081221525e-01,1.744356352941482502e+00
1.728515625000000000e-01,4.063466897384950816e-01,6.362409208800129390e-01,7.908794900799194227e-01,1.743915794390357599e+00
1.748046875000000000e-01,4.060887875570995398e-01,6.433165494371466675e-01,7.920357671627709095e-01,1.743472391045042480e+00
1.767578125000000000e-01,4.058294864131100077e-01,6.503840387522912270e-01,7.932043197984464111e-01,1.743026392331522789e+00
1.787109375000000000e-01,4.055689522117913448e-01,6.574428024746883370e-01,7.943853100585969162e-01,1.742578078277989384e+00
1.806640625000000000e-01,4.053073713257824839e-01,6.644921938992104371e-01,7.955789343581132211e-01,1.742127764227668685e+00
1.826171875000000000e-01,4.050449538454085063e-01,6.715314972920083392e-01,7.967854294588203601e-01,1.741675806450796893e+00
1.845703125000000000e-01,4.047819374704638706e-01,6.785599175877374822e-01,7.980050796943642943e-01,1.741222608861984655e+00
1.865234375000000000e-01,4.045185921952805241e-01,6.855765680819702057e-01,7.992382257091017461e-01,1.740768631104090636e+00
1.884765625000000000e-01,4.042552259803753878e-01,6.925804556404600021e-01,8.004852750842392783e-01,1.740314398331092249e+00
1.904296875000000000e-01,4.039921916581001859e-01,6.995704628140736459e-01,8.017467153293980076e-01,1.739860513115306206e+00
1.923828125000000000e-01,4.037298953904617793e-01,7.065453260744373187e-01,8.030231298550400965e-01,1.739407670026067443e+00
1.943359375000000000e-01,4.034688070900762646e-01,7.135036091574634698e-01,8.043152177211349008e-01,1.738956673586341761e+00
1.962890625000000000e-01,4.032094733370636397e-01,7.204436702024982209e-01,8.056238181937686038e-01,1.738508460523271237e+00
1.982421875000000000e-01,4.029525334847510187e-01,7.273636209811763509e-01,8.069499414518113145e-01,1.738064127503994971e+00
2.001953125000000000e-01,4.026987398569485399e-01,7.342612759934444844e-01,8.082948071927742451e-01,1.737624965909358998e+00
2.021484375000000000e-01,4.024489832137589929e-01,7.411340885324790850e-01,8.096598934186549634e-01,1.737192505670535736e+00
2.041015625000000000e-01,4.022043250183757190e-01,7.479790699431703160e-01,8.110469983719744702e-01,1.736768570806987766e+00
2.060546875000000000e-01,4.019660384925511920e-01,7.547926871743851907e-01,8.124583194752968973e-01,1.736355350091122629e+00
2.080078125000000000e-01,4.017356610196531896e-01,7.615707323126461592e-01,8.138965542365346195e-01,1.735955487255243401e+00
2.099609375000000000e-01,4.015150611475144515e-01,7.683081560690731004e-01,8.153650294305274659e-01,1.735572196363417863e+00
2.119140625000000000e-01,4.013065242372712005e-01,7.749988552260556052e-01,8.168678664164620296e-01,1.735209409362976407e+00
2.138671875000000000e-01,4.011128616162327187e-01,7.816354020432079164e-01,8.184101920461177571e-01,1.734871964273225986e+00
2.158203125000000000e-01,4.009375487127991855e-01,7.882087021007392336e-01,8.199984058643017271e-01,1.734565843614556568e+00
2.177734375000000000e-01,4.007848976223020721e-01,7.947075671711872902e-01,8.216405143327962790e-01,1.734298472760307019e+00
2.197265625000000000e-01,4.006602679575393955e-01,8.011181937587273927e-01,8.233465398744265196e-01,1.734079085347693949e+00
2.216796875000000000e-01,4.005703149523939244e-01,8.074235502490497707e-01,8.251290033283165126e-01,1.733919154749654190e+00
2.236328125000000000e-01,4.005232625803097912e-01,8.136027037431255993e-01,8.270034570794888573e-01,1.733832871611713511e+00
2.255859375000000000e-01,4.005291670782130664e-01,8.196301736441425900e-01,8.289890032340058168e-01,1.733837609022049975e+00
2.275390625000000000e-01,4.006000962311256908e-01,8.254754989336866577e-01,8.311086538716359051e-01,1.733954247171954677e+00
2.294921875000000000e-01,4.007500867047829041e-01,8.311033626131882901e-01,8.333892674300711345e-01,1.734207117784044794e+00
2.314453125000000000e-01,4.009946609461534917e-01,8.364748154629122467e-01,8.358606354945556927e-01,1.734623182402844188e+00
2.333984375000000000e-01,4.013496237641278608e-01,8.415502878541324394e-01,8.385531679105284741e-01,1.735229941314328173e+00
2.353515625000000000e-01,4.018289112533348639e-01,8.462949360217536521e-01,8.414937157452353489e-01,1.736051651626897785e+00
2.373046875000000000e-01,4.024415695842233909e-01,8.506860969523158955e-01,8.446996581585972663e-01,1.737103973388879563e+00
2.392578125000000000e-01,4.031885453164335553e-01,8.547211201471186515e-01,8.481725667625767962e-01,1.738388263380385101e+00
2.412109375000000000e-01,4.040605879476855677e-01,8.584223320342929675e-01,8.518940001597152811e-01,1.739887878226721751e+00
2.431640625000000000e-01,4.050385672373162382e-01,8.618359446815297975e-01,8.558260141237652441e-01,1.741568842971266795e+00
2.451171875000000000e-01,4.060964988658408714e-01,8.650242825373167799e-01,8.599169969362618904e-01,1.743385359269743029e+00
2.470703125000000000e-01,4.072061120604902329e-01,8.680543170211371118e-01,8.641105547228427053e-01,1.745287964912668022e+00
2.490234375000000000e-01,4.083410552381674385e-01,8.709872476438110800e-01,8.683537099324447617e-01,1.747230906789808191e+00
2.509765625000000000e-01,4.094793539102357660e-01,8.738724961577887251e-01,8.726016918058940863e-01,1.749176332996541072e+00
2.529296875000000000e-01,4.106039300946515702e-01,8.767464953508595782e-01,8.768189398033594539e-01,1.751095071846173745e+00
2.548828125000000000e-01,4.117019115372586024e-01,8.796344180577430061e-01,8.809777380758136989e-01,1.752965336527416929e+00
2.568359375000000000e-01,4.127636132144587577e-01,8.825526595291670606e-01,8.850562009262423757e-01,1.754770901137410188e+00
2.587890625000000000e-01,4.137817312262406233e-01,8.855107554347457777e-01,8.890366627403403221e-01,1.756499668007484471e+00
2.607421875000000000e-01,4.147509575972830320e-01,8.885122401497038691e-01,8.929048810062099051e-01,1.758142968024114516e+00
2.626953125000000000e-01,4.156679945460751702e-01,8.915545096550279158e-01,8.966500128043265461e-01,1.759695546951104417e+00
2.646484375000000000e-01,4.165317652469731069e-01,8.946281856712440250e-01,9.002649685032118043e-01,1.761155890514878752e+00
2.666015625000000000e-01,4.173435430041462224e-01,8.977166511433236629e-01,9.037465971825816569e-01,1.762526420881799005e+00
2.685546875000000000e-01,4.181067646647214087e-01,9.007963197213221251e-01,9.070952433197493336e-01,1.763813172599158152e+00
2.705078125000000000e-01,4.188265033766094270e-01,9.038377089522228180e-01,9.103136281466552848e-01,1.765024904774579406e+00
2.724609375000000000e-01,4.195087546888958130e-01,9.068069769001191327e-01,9.134053691499726124e-01,1.766171905834922340e+00
2.744140625000000000e-01,4.201596301383618837e-01,9.096677443508888183e-01,9.163733417834865058e-01,1.767264646206841316e+00
2.763671875000000000e-01,4.207845559786429490e-01,9.123830364502938384e-01,9.192181025040520037e-01,1.768312438870721870e+00
2.783203125000000000e-01,4.213876279442577699e-01,9.149170708173833821e-01,9.219367075233437792e-01,1.769322360713752706e+00
2.802734375000000000e-01,4.219711457754792283e-01,9.172369323244017325e-01,9.245220157281385243e-01,1.770298475577032349e+00
2.822265625000000000e-01,4.225353223213926812e-01,9.193142358570289829e-01,9.269625031949465521e-01,1.771241348843347607e+00
2.841796875000000000e-01,4.230782654384628860e-01,9.211265947694518008e-01,9.292428063453708198e-01,1.772148017119123731e+00
2.861328125000000000e-01,4.235964386185316344e-01,9.226583714992807606e-01,9.313453903753863283e-01,1.773012758730059257e+00
2.880859375000000000e-01,4.240857610079930007e-01,9.239001460237662444e-01,9.332535899180869343e-01,1.773828934918252553e+00
2.900390625000000000e-01,4.245431877448170299e-01,9.248468854093873093e-01,9.349555475451443165e-01,1.774591632333665681e+00
2.919921875000000000e-01,4.249687017202639638e-01,9.254943534889048529e-01,9.364486606740856089e-01,1.775300991776544546e+00
2.939453125000000000e-01,4.253678112239754339e-01,9.258327439185469743e-01,9.377444084656583190e-01,1.775966395507846407e+00
2.958984375000000000e-01,4.257543409780942811e-01,9.258371275445754778e-01,9.388727755527210839e-01,1.776611169131322443e+00
2.978515625000000000e-01,4.261535417206880338e-01,9.254539910397092672e-01,9.398861120387485002e-01,1.777277957960075039e+00
2.998046875000000000e-01,4.266070641173578259e-01,9.245790569235048384e-01,9.408650186162759166e-01,1.778037259568833850e+00
3.017578125000000000e-01,4.271786738767140990e-01,9.230304689951724928e-01,9.419252596456877402e-01,1.778998677126136352e+00
3.037109375000000000e-01,4.279704614047571409e-01,9.204858330298903990e-01,9.432400396115672159e-01,1.780336892703551888e+00
3.056640625000000000e-01,4.291259287386789412e-01,9.164662203548457065e-01,9.450532525583519305e-01,1.782319711937381479e+00
3.076171875000000000e-01,4.309254361801804212e-01,9.100080324734203252e-01,9.478048096809090772e-01,1.785406286909311691e+00
3.095703125000000000e-01,4.336272968203652711e-01,9.002426406110509705e-01,9.520691316861467079e-01,1.790374765077767938e+00
3.115234375000000000e-01,4.383424319618133280e-01,8.833653617445504924e-01,9.593783242838587189e-01,1.798483185148198604e+00
3.134765625000000000e-01,4.445995768432817186e-01,8.617277581196082226e-01,9.711525404101949421e-01,1.813043415300115813e+00
3.154296875000000000e-01,4.595184984892735081e-01,8.106626860791444900e-01,9.969877586756683563e-01,1.841048747228652305e+00
3.173828125000000000e-01,4.703766073649130464e-01,7.798872736168318553e-01,1.017211811695007295e+00,1.858435537959706396e+00
3.193359375000000000e-01,5.233623910925166989e-01,6.168338700148539022e-01,1.299761414312704755e+00,2.293240631469006807e+00
3.212890625000000000e-01,6.792396150687316503e-01,3.470497742322077306e-01,1.730183761754764404e+00,2.487014465053396517e+00
3.232421875000000000e-01,7.679619961993437993e-01,2.011702437077495798e-01,1.882402577448377023e+00,2.430931583039486643e+00
3.251953125000000000e-01,8.062234348693426700e-01,1.764094022998013156e-01,1.935354114574187046e+00,2.384958167940991913e+00
3.271484375000000000e-01,8.265809338811123119e-01,1.460358293737176461e-01,2.022155101746614836e+00,2.435745847961043875e+00
3.291015625000000000e-01,8.494182860224996912e-01,1.276034647815392220e-01,2.089046092564762702e+00,2.451243090656951562e+00
3.310546875000000000e-01,8.586827105350454126e-01,1.172177378111744495e-01,2.120864551789598096e+00,2.463034804886606643e+00
3.330078125000000000e-01,8.663982985248840363e-01,1.089462573705176490e-01,2.145864182359697558e+00,2.470829433732560254e+00
3.349609375000000000e-01,8.724593292082702956e-01,1.036803065854110667e-01,2.166725013300228930e+00,2.478093412392872619e+00
3.369140625000000000e-01,8.797146978664472927e-01,9.487317136111735050e-02,2.191467011829337785e+00,2.486610598779226855e+00
3.388671875000000000e-01,8.906653256624181836e-01,7.995942351798281111e-02,2.229402065047882964e+00,2.499878194788626828e+00
3.408203125000000000e-01,9.052556089292922437e-01,6.220303715853288395e-02,2.279637141205454576e+00,2.516290209267510125e+00
3.427734375000000000e-01,9.178602416107883855e-01,4.593058832477292519e-02,2.322749157930949160e+00,2.529558297654996846e+00
3.447265625000000000e-01,9.261516624662851083e-01,3.495962635516905448e-02,2.351191158988158669e+00,2.538056448340911153e+00
3.466796875000000000e-01,9.314067365633362794e-01,2.913837210613413539e-02,2.369492116847167651e+00,2.543568369065529300e+00
3.486328125000000000e-01,9.344393530667813863e-01,2.515786868639300136e-02,2.380138984424794657e+00,2.546814049198930618e+00
3.505859375000000000e-01,9.365691758598690964e-01,2.222338169569482158e-02,2.387650220412687929e+00,2.549111166764678860e+00
3.525390625000000000e-01,9.384627178889587418e-01,2.035396986475194320e-02,2.394359896409366417e+00,2.551156754216910461e+00
3.544921875000000000e-01,9.396630806631047772e-01,1.863848253831179927e-02,2.398607547204433033e+00,2.552451384286460900e+00
3.564453125000000000e-01,9.405805063994403525e-01,1.734468129231305986e-02,2.401858156556608392e+00,2.553440836856963436e+00
3.583984375000000000e-01,9.414534008951770394e-01,1.656812787122853917e-02,2.404963389789804395e+00,2.554384711635309557e+00
3.603515625000000000e-01,9.419558393491100912e-01,1.574752678733203071e-02,2.406747369480555232e+00,2.554929301009007503e+00
3.623046875000000000e-01,9.423799378334904997e-01,1.515307015207691121e-02,2.408258035986960088e+00,2.555391670355827927e+00
3.642578125000000000e-01,9.428068286403645804e-01,1.481368304374840530e-02,2.409785621173385017e+00,2.555859907622199056e+00
3.662109375000000000e-01,9.430173009953539687e-01,1.439451233456108016e-02,2.410541480013402627e+00,2.556097093808022969e+00
3.681640625000000000e-01,9.432225044789984691e-01,1.411952530995589337e-02,2.411284139070978050e+00,2.556332261722637167e+00
3.701171875000000000e-01,9.434334660793965988e-01,1.396900443933812332e-02,2.412053301575271202e+00,2.556578010802630363e+00
3.720703125000000000e-01,9.435154810506085621e-01,1.374547363027724296e-02,2.412363635772876602e+00,2.556687782272993648e+00
3.740234375000000000e-01,9.436186256768790415e-01,1.361798138893625595e-02,2.412755183067420095e+00,2.556824993333197682e+00
3.759765625000000000e-01,9.437240172114007564e-01,1.354499023763250376e-02,2.413159411254222064e+00,2.556968770796407053e+00
3.779296875000000000e-01,9.437533825341317684e-01,1.341486690629466877e-02,2.413296142665656063e+00,2.557035841176560798e+00
3.798828125000000000e-01,9.438097999156629392e-01,1.335005079774809547e-02,2.413534573816205953e+00,2.557136479533046458e+00
3.818359375000000000e-01,9.438612864841043892e-01,1.330690855882943682e-02,2.413761938566419296e+00,2.557238448668451181e+00
3.837890625000000000e-01,9.438647837572470278e-01,1.322846743971246505e-02,2.413821630028081699e+00,2.557293255354886607e+00
3.857421875000000000e-01,9.438879572089964309e-01,1.319911890186493790e-02,2.413960745172889055e+00,2.557378241978239597e+00
3.876953125000000000e-01,9.439023968012694166e-01,1.317571796959604059e-02,2.414073484676523496e+00,2.557458866874696035e+00
3.896484375000000000e-01,9.438901102920680408e-01,1.312552785277056218e-02,2.414100456129404826e+00,2.557521392964990703e+00
3.916015625000000000e-01,9.439036617561589182e-01,1.309556029926198933e-02,2.414224336814389638e+00,2.557616309653170994e+00
3.935546875000000000e-01,9.439220316123824173e-01,1.304104299536434225e-02,2.414379162164001613e+00,2.557731269599905044e+00
3.955078125000000000e-01,9.439460901916816304e-01,1.294241269294664834e-02,2.414558916737986394e+00,2.557857788159216827e+00
3.974609375000000000e-01,9.440015456337338406e-01,1.283152744168910252e-02,2.414872735720284602e+00,2.558041385483519115e+00
3.994140625000000000e-01,9.440657414380498880e-01,1.268659660174164920e-02,2.415224828222873654e+00,2.558242237430759847e+00
4.013671875000000000e-01,9.441198097344764006e-01,1.251708710178698475e-02,2.415576402405765322e+00,2.558470245353443140e+00
4.033203125000000000e-01,9.441759657850552490e-01,1.235366659395375349e-02,2.415950154761350888e+00,2.558715954978067142e+00
4.052734375000000000e-01,9.442065977325962978e-01,1.217232934710043256e-02,2.416297460057888813e+00,2.559002994038406698e+00
4.072265625000000000e-01,9.442354963849268756e-01,1.194954179098074547e-02,2.416677329630575244e+00,2.559329663477127426e+00
4.091796875000000000e-01,9.442858026684285422e-01,1.165125933332135898e-02,2.417253537347368031e+00,2.559807037495632986e+00
4.111328125000000000e-01,9.443810826044164441e-01,1.121111508795994728e-02,2.418096169260951278e+00,2.560446057843093648e+00
4.130859375000000000e-01,9.445254663566418074e-01,1.059824802447843425e-02,2.419308576180763115e+00,2.561344946697135416e+00
4.150390625000000000e-01,9.446858416733159292e-01,9.822815561798096257e-03,2.420831175980770134e+00,2.562529778585628470e+00
4.169921875000000000e-01,9.448089351754189735e-01,8.921439494272953921e-03,2.422455609711778202e+00,2.563923688556765335e+00
4.189453125000000000e-01,9.447244320954998331e-01,7.972223921618334236e-03,2.423883004492277671e+00,2.565671957372344103e+00
4.208984375000000000e-01,9.444154709621626065e-01,7.052900978468055679e-03,2.424702595108077396e+00,2.567386050351122329e+00
4.228515625000000000e-01,9.435776965078470635e-01,6.209356818763725298e-03,2.424685881474215599e+00,2.569653458431792714e+00
4.248046875000000000e-01,9.422491905954317737e-01,5.468698432873496731e-03,2.423195220643131087e+00,2.571698819234399469e+00
4.267578125000000000e-01,9.400753697440022982e-01,4.832903848367402742e-03,2.420286654001214899e+00,2.574554927451269570e+00
4.287109375000000000e-01,9.368269398488460187e-01,4.289425604406374264e-03,2.415035029137286848e+00,2.577878910171964133e+00
4.306640625000000000e-01,9.323986764922418402e-01,3.829775202682320686e-03,2.407160527712146170e+00,2.581678578673368474e+00
4.326171875000000000e-01,9.257067838683772365e-01,3.444452911401225947e-03,2.396654200920431244e+00,2.588993352186705454e+00
4.345703125000000000e-01,9.170708245468937037e-01,3.122170257399793387e-03,2.381281448231150399e+00,2.596611858880955914e+00
4.365234375000000000e-01,9.049147921477203038e-01,2.854401378147457691e-03,2.363768931780323435e+00,2.612141237878346622e+00
4.384765625000000000e-01,8.884329371505628181e-01,2.633322238654262591e-03,2.341484614604776304e+00,2.635518603965826490e+00
4.404296875000000000e-01,8.682505478697997159e-01,2.448427139725230500e-03,2.314504829538525765e+00,2.665707764567262661e+00
4.423828125000000000e-01,8.408656650922514686e-01,2.293917465594971783e-03,2.294294039191361101e+00,2.728487940577264403e+00
4.443359375000000000e-01,8.083379192001595159e-01,2.166370196280718169e-03,2.274076640766941715e+00,2.813272382653515091e+00
4.462890625000000000e-01,7.731651271653510182e-01,2.056423554398160991e-03,2.279118097612215621e+00,2.947774521540679427e+00
4.482421875000000000e-01,7.320192143384198769e-01,1.957461846815216223e-03,2.377681113400544444e+00,3.248111066491881971e+00
4.501953125000000000e-01,6.920385781101782152e-01,1.879340526120897893e-03,2.532544742384583714e+00,3.659540956788471355e+00
4.521484375000000000e-01,6.635777731907335220e-01,1.798594378524045806e-03,2.612126579838318641e+00,3.936427065603043118e+00
4.541015625000000000e-01,6.452996891172916305e-01,1.727514375693076348e-03,2.587023254321533017e+00,4.009024543269951835e+00
4.560546875000000000e-01,6.315991596116498075e-01,1.659445308343362189e-03,2.539967999553079281e+00,4.021485923887190950e+00
4.580078125000000000e-01,6.202691933105550781e-01,1.595835153685833466e-03,2.522176612516768390e+00,4.066260020489757210e+00
4.599609375000000000e-01,6.122266662358306633e-01,1.533986693298406518e-03,2.516435090719327139e+00,4.110298536767856170e+00
4.619140625000000000e-01,6.071564706055971872e-01,1.473483674541923227e-03,2.502314806843705330e+00,4.121366186269374232e+00
4.638671875000000000e-01,6.041800775078242092e-01,1.413032893288791291e-03,2.483065249335971281e+00,4.109808877523153825e+00
4.658203125000000000e-01,6.022375649488327376e-01,1.351300549511201890e-03,2.468547646106541205e+00,4.098959015400192918e+00
4.677734375000000000e-01,6.011681575648214482e-01,1.287844626067222165e-03,2.460431333891425876e+00,4.092749764601884443e+00
4.697265625000000000e-01,6.004845968890246688e-01,1.222275186749977559e-03,2.456542821045563763e+00,4.090933198325790165e+00
4.716796875000000000e-01,6.003803134649449147e-01,1.153910660351668274e-03,2.453760776859118309e+00,4.087010053663675535e+00
4.736328125000000000e-01,6.003569281565686033e-01,1.082221690413982676e-03,2.451481317265661986e+00,4.083372491799045712e+00
4.755859375000000000e-01,6.008194422913039068e-01,1.007275482777731605e-03,2.448773491154992765e+00,4.075722278592384562e+00
4.775390625000000000e-01,6.010198893767730866e-01,9.288688315843964070e-04,2.446344635276481050e+00,4.070321830004735020e+00
4.794921875000000000e-01,6.018097996869389288e-01,8.465170238354738233e-04,2.443307952473161127e+00,4.059933450931512589e+00
4.814453125000000000e-01,6.016957002950459321e-01,7.607193583700317622e-04,2.440864809730381779e+00,4.056642974903522436e+00
4.833984375000000000e-01,6.027126684032346748e-01,6.719240650493266695e-04,2.436554253326495001e+00,4.042646264138942236e+00
4.853515625000000000e-01,6.015000509274801566e-01,5.815971136251930169e-04,2.433555556666997521e+00,4.045810887603962236e+00
4.873046875000000000e-01,6.027323718872441560e-01,4.903913645336563680e-04,2.424794546338350898e+00,4.023003553421742318e+00
4.892578125000000000e-01,5.993883273485134389e-01,4.017782877803829531e-04,2.422396371650862967e+00,4.041447276740169237e+00
4.912109375000000000e-01,6.002206278520501037e-01,3.163758070677475179e-04,2.409476662936019586e+00,4.014318270798917787e+00
4.931640625000000000e-01,5.945042929563976175e-01,2.351099722640009188e-04,2.419715077613206589e+00,4.070138920526781057e+00
4.951171875000000000e-01,5.918935124708561979e-01,1.648650643761717801e-04,2.410466616772459325e+00,4.072466681829308044e+00
4.970703125000000000e-01,5.903880394068743431e-01,7.985560774926320107e-05,2.446937262862119766e+00,4.144625394914800864e+00
4.990234375000000000e-01,5.798072890994538930e-01,4.011340087259373296e-05,2.579169017334315583e+00,4.448321132481369844e+00
5.009765625000000000e-01,5.798072890989691697e-01,-4.011340022041498250e-05,2.579169017339140613e+00,4.448321132493410879e+00
5.029296875000000000e-01,5.903880394065208481e-01,-7.985560738312468508e-05,2.446937262866320406e+00,4.144625394924397632e+00
5.048828125000000000e-01,5.918935124708746276e-01,-1.648650644410380511e-04,2.410466616769293413e+00,4.072466681823832424e+00
5.068359375000000000e-01,5.945042929565820256e-01,-2.351099726386760632e-04,2.419715077608737275e+00,4.070138920518000525e+00
5.087890625000000000e-01,6.002206278521180494e-01,-3.163758074988948774e-04,2.409476662935469804e+00,4.014318270797546440e+00
5.107421875000000000e-01,5.993883273485759444e-01,-4.017782880350630735e-04,2.422396371652686398e+00,4.041447276742790251e+00
5.126953125000000000e-01,6.027323718872126257e-01,-4.903913645558254835e-04,2.424794546340380386e+00,4.023003553425319900e+00
5.146484375000000000e-01,6.015000509273742413e-01,-5.815971135513718594e-04,2.433555556668226316e+00,4.045810887606717365e+00
5.166015625000000000e-01,6.027126684031199888e-01,-6.719240650737797653e-04,2.436554253326428388e+00,4.042646264139601264e+00
5.185546875000000000e-01,6.016957002950114042e-01,-7.607193585704342823e-04,2.440864809730082019e+00,4.056642974903256871e+00
5.205078125000000000e-01,6.018097996868587707e-01,-8.465170240951877317e-04,2.443307952474218503e+00,4.059933450933810306e+00
5.224609375000000000e-01,6.010198893767779715e-01,-9.288688316791670610e-04,2.446344635276867852e+00,4.070321830005345198e+00
5.244140625000000000e-01,6.008194422914894250e-01,-1.007275482563571535e-03,2.448773491153729776e+00,4.075722278589023695e+00
5.263671875000000000e-01,6.003569281565070970e-01,-1.082221689962317712e-03,2.451481317266023474e+00,4.083372491800066229e+00
5.283203125000000000e-01,6.003803134646984452e-01,-1.153910659917335583e-03,2.453760776859057913e+00,4.087010053665253828e+00
5.302734375000000000e-01,6.004845968891641128e-01,-1.222275186592447754e-03,2.456542821043789182e+00,4.090933198321884845e+00
5.322265625000000000e-01,6.011681575644298725e-01,-1.287844626262478085e-03,2.460431333892374006e+00,4.092749764606127272e+00
5.341796875000000000e-01,6.022375649491027438e-01,-1.351300549902033354e-03,2.468547646104961135e+00,4.098959015395730709e+00
5.361328125000000000e-01,6.041800775081462849e-01,-1.413032893586792498e-03,2.483065249335352220e+00,4.109808877519937731e+00
5.380859375000000000e-01,6.071564706055827543e-01,-1.473483674517064206e-03,2.502314806846316131e+00,4.121366186273771604e+00
5.400390625000000000e-01,6.122266662361985912e-01,-1.533986692922882254e-03,2.516435090719657985e+00,4.110298536765927935e+00
5.419921875000000000e-01,6.202691933103998689e-01,-1.595835153159007704e-03,2.522176612517173844e+00,4.066260020491429650e+00
5.439453125000000000e-01,6.315991596115733131e-01,-1.659445307979758293e-03,2.539967999551881128e+00,4.021485923885781411e+00
5.458984375000000000e-01,6.452996891173212735e-01,-1.727514375714928442e-03,2.587023254319481769e+00,4.009024543266589191e+00
5.478515625000000000e-01,6.635777731907148702e-01,-1.798594378893469481e-03,2.612126579839204599e+00,3.936427065604488185e+00
5.498046875000000000e-01,6.920385781103037814e-01,-1.879340526569454233e-03,2.532544742386542147e+00,3.659540956790636734e+00
5.517578125000000000e-01,7.320192143387852513e-01,-1.957461847061113275e-03,2.377681113400851309e+00,3.248111066490679377e+00
5.537109375000000000e-01,7.731651271655752833e-01,-2.056423554418080821e-03,2.279118097611990024e+00,2.947774521539532344e+00
5.556640625000000000e-01,8.083379192000648139e-01,-2.166370196349562405e-03,2.274076640766836022e+00,2.813272382653713599e+00
5.576171875000000000e-01,8.408656650921144671e-01,-2.293917465868839951e-03,2.294294039191158596e+00,2.728487940577467796e+00
5.595703125000000000e-01,8.682505478694044765e-01,-2.448427139937275291e-03,2.314504829538656772e+00,2.665707764568626459e+00
5.615234375000000000e-01,8.884329371504471329e-01,-2.633322238433424486e-03,2.341484614603489334e+00,2.635518603964721596e+00
5.634765625000000000e-01,9.049147921478910561e-01,-2.854401377548889188e-03,2.363768931778854832e+00,2.612141237876232758e+00
5.654296875000000000e-01,9.170708245467619202e-01,-3.122170256874617130e-03,2.381281448232246856e+00,2.596611858882526214e+00
5.673828125000000000e-01,9.257067838683212813e-01,-3.444452911319540855e-03,2.396654200921219946e+00,2.588993352187714425e+00
5.693359375000000000e-01,9.323986764924663273e-01,-3.829775203056423345e-03,2.407160527711246445e+00,2.581678578671780411e+00
5.712890625000000000e-01,9.368269398489266209e-01,-4.289425604962139767e-03,2.415035029137861056e+00,2.577878910172353155e+00
5.732421875000000000e-01,9.400753697439940826e-01,-4.832903848749509415e-03,2.420286654002361537e+00,2.574554927452509911e+00
5.751953125000000000e-01,9.422491905955969749e-01,-5.468698432885684899e-03,2.423195220642786474e+00,2.571698819233583233e+00
5.771484375000000000e-01,9.435776965074258449e-01,-6.209356818537784505e-03,2.424685881473975790e+00,2.569653458432687110e+00
5.791015625000000000e-01,9.444154709620101729e-01,-7.052900978320572091e-03,2.424702595108141345e+00,2.567386050351605498e+00
5.810546875000000000e-01,9.447244320952540297e-01,-7.972223921676343389e-03,2.423883004492790150e+00,2.565671957373553802e+00
5.830078125000000000e-01,9.448089351756934207e-01,-8.921439494358241601e-03,2.422455609711203550e+00,2.563923688555411307e+00
5.849609375000000000e-01,9.446858416734600361e-01,-9.822815561719759614e-03,2.420831175980693750e+00,2.562529778585157736e+00
5.869140625000000000e-01,9.445254663561806208e-01,-1.059824802430424200e-02,2.419308576180607240e+00,2.561344946698222991e+00
5.888671875000000000e-01,9.443810826046028506e-01,-1.121111508792223092e-02,2.418096169258328487e+00,2.560446057839811385e+00
5.908203125000000000e-01,9.442858026681928418e-01,-1.165125933350020897e-02,2.417253537347973325e+00,2.559807037496910187e+00
5.927734375000000000e-01,9.442354963848286209e-01,-1.194954179122567628e-02,2.416677329632670457e+00,2.559329663479609884e+00
5.947265625000000000e-01,9.442065977335136751e-01,-1.217232934721944673e-02,2.416297460056579194e+00,2.559002994034532019e+00
5.966796875000000000e-01,9.441759657853718846e-01,-1.235366659385138052e-02,2.415950154762018798e+00,2.558715954977917484e+00
5.986328125000000000e-01,9.441198097340077755e-01,-1.251708710146805237e-02,2.415576402407545231e+00,2.558470245356602391e+00
6.005859375000000000e-01,9.440657414379172163e-01,-1.268659660136312560e-02,2.415224828220919662e+00,2.558242237429054100e+00
6.025390625000000000e-01,9.440015456332937482e-01,-1.283152744152780793e-02,2.414872735719085561e+00,2.558041385483443619e+00
6.044921875000000000e-01,9.439460901917454683e-01,-1.294241269309365054e-02,2.414558916738944738e+00,2.557857788160057044e+00
6.064453125000000000e-01,9.439220316128591470e-01,-1.304104299555753320e-02,2.414379162165397386e+00,2.557731269600089785e+00
6.083984375000000000e-01,9.439036617561555875e-01,-1.309556029924978902e-02,2.414224336814779104e+00,2.557616309653592879e+00
6.103515625000000000e-01,9.438901102923393793e-01,-1.312552785266590284e-02,2.414100456128357663e+00,2.557521392963147289e+00
6.123046875000000000e-01,9.439023968008701804e-01,-1.317571796964428672e-02,2.414073484678220360e+00,2.557458866877574621e+00
6.142578125000000000e-01,9.438879572090167480e-01,-1.319911890202940530e-02,2.413960745173854505e+00,2.557378241979205491e+00
6.162109375000000000e-01,9.438647837578555411e-01,-1.322846743971511398e-02,2.413821630025950515e+00,2.557293255350979955e+00
6.181640625000000000e-01,9.438612864840311145e-01,-1.330690855859632468e-02,2.413761938566217680e+00,2.557238448668439190e+00
6.201171875000000000e-01,9.438097999153195472e-01,-1.335005079751126408e-02,2.413534573817292195e+00,2.557136479535131013e+00
6.220703125000000000e-01,9.437533825338315641e-01,-1.341486690621720643e-02,2.413296142664957955e+00,2.557035841176635405e+00
6.240234375000000000e-01,9.437240172113152692e-01,-1.354499023771321004e-02,2.413159411253475106e+00,2.556968770795846169e+00
6.259765625000000000e-01,9.436186256768790415e-01,-1.361798138916894309e-02,2.412755183068366449e+00,2.556824993334197327e+00
6.279296875000000000e-01,9.435154810511301449e-01,-1.374547363051498682e-02,2.412363635772261983e+00,2.556687782270925524e+00
6.298828125000000000e-01,9.434334660800302030e-01,-1.396900443933609022e-02,2.412053301575340925e+00,2.556578010800987233e+00
6.318359375000000000e-01,9.432225044781639145e-01,-1.411952530972696018e-02,2.411284139074308719e+00,2.556332261728433863e+00
6.337890625000000000e-01,9.430173009954039287e-01,-1.439451233431740876e-02,2.410541480011450410e+00,2.556097093805820730e+00
6.357421875000000000e-01,9.428068286407003118e-01,-1.481368304362364399e-02,2.409785621170262182e+00,2.555859907617978877e+00
6.376953125000000000e-01,9.423799378328573395e-01,-1.515307015212078584e-02,2.408258035988538381e+00,2.555391670359219436e+00
6.396484375000000000e-01,9.419558393496446635e-01,-1.574752678754430188e-02,2.406747369480859433e+00,2.554929301007876852e+00
6.416015625000000000e-01,9.414534008947779142e-01,-1.656812787151273544e-02,2.404963389790378159e+00,2.554384711636997540e+00
6.435546875000000000e-01,9.405805063994613358e-01,-1.734468129241619264e-02,2.401858156555462642e+00,2.553440836855686680e+00
6.455078125000000000e-01,9.396630806632562116e-01,-1.863848253801790589e-02,2.398607547203910784e+00,2.552451384285499447e+00
6.474609375000000000e-01,9.384627178883323539e-01,-2.035396986446024944e-02,2.394359896411882183e+00,2.551156754221299838e+00
6.494140625000000000e-01,9.365691758610116269e-01,-2.222338169594565219e-02,2.387650220412189661e+00,2.549111166761030667e+00
6.513671875000000000e-01,9.344393530667792769e-01,-2.515786868663484263e-02,2.380138984424776005e+00,2.546814049198911079e+00
6.533203125000000000e-01,9.314067365627696216e-01,-2.913837210579429612e-02,2.369492116847121466e+00,2.543568369067037871e+00
6.552734375000000000e-01,9.261516624660240948e-01,-3.495962635496670939e-02,2.351191158987127494e+00,2.538056448340520355e+00
6.572265625000000000e-01,9.178602416111084628e-01,-4.593058832524817003e-02,2.322749157931283115e+00,2.529558297654456389e+00
6.591796875000000000e-01,9.052556089298635644e-01,-6.220303715909224207e-02,2.279637141207031981e+00,2.516290209267628697e+00
6.611328125000000000e-01,8.906653256617591552e-01,-7.995942351774876222e-02,2.229402065048079251e+00,2.499878194790718489e+00
6.630859375000000000e-01,8.797146978664156514e-01,-9.487317136063538880e-02,2.191467011826414790e+00,2.486610598776039627e+00
6.650390625000000000e-01,8.724593292077350570e-01,-1.036803065854388500e-01,2.166725013299269254e+00,2.478093412393293615e+00
6.669921875000000000e-01,8.663982985253065872e-01,-1.089462573708242094e-01,2.145864182359340955e+00,2.470829433730907354e+00
6.689453125000000000e-01,8.586827105343672883e-01,-1.172177378109821311e-01,2.120864551789679808e+00,2.463034804888674767e+00
6.708984375000000000e-01,8.494182860230654608e-01,-1.276034647818052592e-01,2.089046092565786772e+00,2.451243090656485268e+00
6.728515625000000000e-01,8.265809338807662554e-01,-1.460358293744226377e-01,2.022155101748210893e+00,2.435745847963896260e+00
6.748046875000000000e-01,8.062234348698291697e-01,-1.764094023000842004e-01,1.935354114571088413e+00,2.384958167935650408e+00
6.767578125000000000e-01,7.679619961980508336e-01,-2.011702437076416383e-01,1.882402577447219283e+00,2.430931583042127642e+00
6.787109375000000000e-01,6.792396150702071367e-01,-3.470497742309180955e-01,1.730183761758467220e+00,2.487014465053762446e+00
6.806640625000000000e-01,5.233623910923995703e-01,-6.168338700137507846e-01,1.299761414312757823e+00,2.293240631470344404e+00
6.826171875000000000e-01,4.703766073648865120e-01,-7.798872736171410525e-01,1.017211811694636037e+00,1.858435537958797790e+00
6.845703125000000000e-01,4.595184984893706526e-01,-8.106626860793429978e-01,9.969877586760401700e-01,1.841048747228841709e+00
6.865234375000000000e-01,4.445995768433089745e-01,-8.617277581196067793e-01,9.711525404103001913e-01,1.813043415300219952e+00
6.884765625000000000e-01,4.383424319618886011e-01,-8.833653617444127137e-01,9.593783242840163705e-01,1.798483185148304075e+00
6.904296875000000000e-01,4.336272968203896960e-01,-9.002426406110038970e-01,9.520691316862203157e-01,1.790374765077856312e+00
6.923828125000000000e-01,4.309254361800410882e-01,-9.100080324737420678e-01,9.478048096806314105e-01,1.785406286909085649e+00
6.943359375000000000e-01,4.291259287386316457e-01,-9.164662203549566177e-01,9.450532525582472365e-01,1.782319711937278672e+00
6.962890625000000000e-01,4.279704614048069899e-01,-9.204858330297746027e-01,9.432400396116668029e-01,1.780336892703634488e+00
6.982421875000000000e-01,4.271786738765782632e-01,-9.230304689954910158e-01,9.419252596454203985e-01,1.778998677125917638e+00
7.001953125000000000e-01,4.266070641172422517e-01,-9.245790569237791745e-01,9.408650186160449902e-01,1.778037259568636230e+00
7.021484375000000000e-01,4.261535417208708321e-01,-9.254539910392887148e-01,9.398861120391127644e-01,1.777277957960372801e+00
7.041015625000000000e-01,4.257543409784624311e-01,-9.258371275437227155e-01,9.388727755534569397e-01,1.776611169131933288e+00
7.060546875000000000e-01,4.253678112243176601e-01,-9.258327439177564955e-01,9.377444084663439927e-01,1.775966395508416840e+00
7.080078125000000000e-01,4.249687017203782613e-01,-9.254943534886507228e-01,9.364486606743175345e-01,1.775300991776732618e+00
7.099609375000000000e-01,4.245431877446618207e-01,-9.248468854097680047e-01,9.349555475448403374e-01,1.774591632333403002e+00
7.119140625000000000e-01,4.240857610076971262e-01,-9.239001460244796737e-01,9.332535899175028460e-01,1.773828934917751621e+00
7.138671875000000000e-01,4.235964386182295982e-01,-9.226583715000120645e-01,9.313453903747905827e-01,1.773012758729545668e+00
7.158203125000000000e-01,4.230782654382712060e-01,-9.211265947699265322e-01,9.292428063449960085e-01,1.772148017118795771e+00
7.177734375000000000e-01,4.225353223212433562e-01,-9.193142358574056816e-01,9.269625031946568949e-01,1.771241348843091368e+00
7.197265625000000000e-01,4.219711457753291262e-01,-9.172369323247822059e-01,9.245220157278504214e-01,1.770298475576779884e+00
7.216796875000000000e-01,4.213876279444123130e-01,-9.149170708170457633e-01,9.219367075236639675e-01,1.769322360714019160e+00
7.236328125000000000e-01,4.207845559790983625e-01,-9.123830364492445666e-01,9.192181025049686038e-01,1.768312438871493253e+00
7.255859375000000000e-01,4.201596301385036036e-01,-9.096677443505813976e-01,9.163733417837793827e-01,1.767264646207082457e+00
7.275390625000000000e-01,4.195087546885860053e-01,-9.068069769008828551e-01,9.134053691493719818e-01,1.766171905834405864e+00
7.294921875000000000e-01,4.188265033764572154e-01,-9.038377089526139496e-01,9.103136281463699575e-01,1.765024904774334491e+00
7.314453125000000000e-01,4.181067646648968794e-01,-9.007963197209351014e-01,9.070952433201109333e-01,1.763813172599461021e+00
7.333984375000000000e-01,4.173435430042061189e-01,-8.977166511432105311e-01,9.037465971827116640e-01,1.762526420881901146e+00
7.353515625000000000e-01,4.165317652468724097e-01,-8.946281856715131431e-01,9.002649685030239546e-01,1.761155890514709776e+00
7.373046875000000000e-01,4.156679945461284609e-01,-8.915545096549282178e-01,8.966500128044415652e-01,1.759695546951193235e+00
7.392578125000000000e-01,4.147509575973964413e-01,-8.885122401494581768e-01,8.929048810064416086e-01,1.758142968024302810e+00
7.412109375000000000e-01,4.137817312261540814e-01,-8.855107554349771481e-01,8.890366627401784516e-01,1.756499668007337700e+00
7.431640625000000000e-01,4.127636132143139291e-01,-8.825526595295373200e-01,8.850562009259690388e-01,1.754770901137173489e+00
7.451171875000000000e-01,4.117019115372784199e-01,-8.796344180577162497e-01,8.809777380758638810e-01,1.752965336527459339e+00
7.470703125000000000e-01,4.106039300947343929e-01,-8.767464953506801661e-01,8.768189398035310944e-01,1.751095071846318296e+00
7.490234375000000000e-01,4.094793539102320468e-01,-8.738724961578168138e-01,8.726016918058927541e-01,1.749176332996532635e+00
7.509765625000000000e-01,4.083410552381329661e-01,-8.709872476439121103e-01,8.683537099323809239e-01,1.747230906789743354e+00
7.529296875000000000e-01,4.072061120605063866e-01,-8.680543170211144632e-01,8.641105547228785655e-01,1.745287964912691780e+00
7.548828125000000000e-01,4.060964988658752883e-01,-8.650242825372486122e-01,8.599169969363349431e-01,1.743385359269802315e+00
7.568359375000000000e-01,4.050385672373211232e-01,-8.618359446815326841e-01,8.558260141237801211e-01,1.741568842971275677e+00
7.587890625000000000e-01,4.040605879476781848e-01,-8.584223320343240538e-01,8.518940001597040679e-01,1.739887878226705764e+00
7.607421875000000000e-01,4.031885453164466560e-01,-8.547211201470973352e-01,8.481725667626045517e-01,1.738388263380403753e+00
7.626953125000000000e-01,4.024415695842523677e-01,-8.506860969522537230e-01,8.446996581586547759e-01,1.737103973388924194e+00
7.646484375000000000e-01,4.018289112533575125e-01,-8.462949360217056904e-01,8.414937157452788696e-01,1.736051651626928427e+00
7.666015625000000000e-01,4.013496237641330788e-01,-8.415502878541272214e-01,8.385531679105382441e-01,1.735229941314329505e+00
7.685546875000000000e-01,4.009946609461428335e-01,-8.364748154629458865e-01,8.358606354945341543e-01,1.734623182402817765e+00
7.705078125000000000e-01,4.007500867047630866e-01,-8.311033626132422469e-01,8.333892674300313885e-01,1.734207117784003715e+00
7.724609375000000000e-01,4.006000962311034308e-01,-8.254754989337451665e-01,8.311086538715923844e-01,1.733954247171913154e+00
7.744140625000000000e-01,4.005291670781919722e-01,-8.196301736441974350e-01,8.289890032339647385e-01,1.733837609022011117e+00
7.763671875000000000e-01,4.005232625802906954e-01,-8.136027037431752262e-01,8.270034570794511097e-01,1.733832871611677096e+00
7.783203125000000000e-01,4.005703149523793805e-01,-8.074235502490882954e-01,8.251290033282860925e-01,1.733919154749621772e+00
7.802734375000000000e-01,4.006602679575305137e-01,-8.011181937587512625e-01,8.233465398744059804e-01,1.734079085347669302e+00
7.822265625000000000e-01,4.007848976222991855e-01,-7.947075671711960609e-01,8.216405143327869531e-01,1.734298472760291920e+00
7.841796875000000000e-01,4.009375487128006843e-01,-7.882087021007371241e-01,8.199984058643007279e-01,1.734565843614548131e+00
7.861328125000000000e-01,4.011128616162381588e-01,-7.816354020431959260e-01,8.184101920461238633e-01,1.734871964273223099e+00
7.880859375000000000e-01,4.013065242372801933e-01,-7.749988552260335117e-01,8.168678664164759073e-01,1.735209409362982624e+00
7.900390625000000000e-01,4.015150611475244435e-01,-7.683081560690466771e-01,8.153650294305443413e-01,1.735572196363429631e+00
7.919921875000000000e-01,4.017356610196617384e-01,-7.615707323126219563e-01,8.138965542365497186e-01,1.735955487255256058e+00
7.939453125000000000e-01,4.019660384925589636e-01,-7.547926871743624311e-01,8.124583194753099979e-01,1.736355350091133065e+00
7.958984375000000000e-01,4.022043250183815477e-01,-7.479790699431526635e-01,8.110469983719830189e-01,1.736768570806993095e+00
7.978515625000000000e-01,4.024489832137609358e-01,-7.411340885324708694e-01,8.096598934186565177e-01,1.737192505670535958e+00
7.998046875000000000e-01,4.026987398569473742e-01,-7.342612759934432631e-01,8.082948071927713585e-01,1.737624965909358554e+00
8.017578125000000000e-01,4.029525334847479656e-01,-7.273636209811786824e-01,8.069499414518032099e-01,1.738064127503988532e+00
8.037109375000000000e-01,4.032094733370571449e-01,-7.204436702025087680e-01,8.056238181937518394e-01,1.738508460523254362e+00
8.056640625000000000e-01,4.034688070900671608e-01,-7.135036091574812334e-01,8.043152177211141396e-01,1.738956673586322665e+00
8.076171875000000000e-01,4.037298953904520649e-01,-7.065453260744560815e-01,8.030231298550190022e-01,1.739407670026049901e+00
8.095703125000000000e-01,4.039921916580902495e-01,-6.995704628140934078e-01,8.017467153293760251e-01,1.739860513115286889e+00
8.115234375000000000e-01,4.042552259803643411e-01,-6.925804556404813184e-01,8.004852750842159637e-01,1.740314398331073820e+00
8.134765625000000000e-01,4.045185921952679786e-01,-6.855765680819947416e-01,7.992382257090770992e-01,1.740768631104074426e+00
8.154296875000000000e-01,4.047819374704506035e-01,-6.785599175877643496e-01,7.980050796943396474e-01,1.741222608861970000e+00
8.173828125000000000e-01,4.050449538453962939e-01,-6.715314972920324310e-01,7.967854294588001540e-01,1.741675806450790231e+00
8.193359375000000000e-01,4.053073713257725474e-01,-6.644921938992295329e-01,7.955789343580992323e-01,1.742127764227669573e+00
8.212890625000000000e-01,4.055689522117834622e-01,-6.574428024747026589e-01,7.943853100585870353e-01,1.742578078277993603e+00
8.232421875000000000e-01,4.058294864131036794e-01,-6.503840387523015520e-01,7.932043197984375293e-01,1.743026392331524566e+00
8.251953125000000000e-01,4.060887875570933780e-01,-6.433165494371564375e-01,7.920357671627613616e-01,1.743472391045042258e+00
8.271484375000000000e-01,4.063466897384890864e-01,-6.362409208800227089e-01,7.908794900799092087e-01,1.743915794390355156e+00
8.291015625000000000e-01,4.066030447907275636e-01,-6.291576864210476350e-01,7.897353558081121605e-01,1.744356352941476729e+00
8.310546875000000000e-01,4.068577199837865033e-01,-6.220673326399738245e-01,7.886032567295029327e-01,1.744793843897276098e+00
8.330078125000000000e-01,4.071105960726417727e-01,-6.149703047024657199e-01,7.874831068057490668e-01,1.745228067708927577e+00
8.349609375000000000e-01,4.073615656354500070e-01,-6.078670109552473111e-01,7.863748385785462869e-01,1.745658845207238796e+00
8.369140625000000000e-01,4.076105316523270239e-01,-6.007578268936628607e-01,7.852784006209883039e-01,1.746086015145286163e+00
8.388671875000000000e-01,4.078574062849030790e-01,-5.936430986022401823e-01,7.841937553637685632e-01,1.746509432087698377e+00
8.408203125000000000e-01,4.081021098241940925e-01,-5.865231457505675206e-01,7.831208772343732916e-01,1.746928964590645617e+00
8.427734375000000000e-01,4.083445697802067786e-01,-5.793982642121853210e-01,7.820597510587411483e-01,1.747344493626687312e+00
8.447265625000000000e-01,4.085847200913974575e-01,-5.722687283624672272e-01,7.810103706839091053e-01,1.747755911216746894e+00
8.466796875000000000e-01,4.088225004358962966e-01,-5.651347931019796711e-01,7.799727377874386969e-01,1.748163119237983398e+00
8.486328125000000000e-01,4.090578556294734991e-01,-5.579966956441154702e-01,7.789468608452969622e-01,1.748566028381644877e+00
8.505859375000000000e-01,4.092907350977151859e-01,-5.508546570995443981e-01,7.779327542346370361e-01,1.748964557239264694e+00
8.525390625000000000e-01,4.095210924119172535e-01,-5.437088838848520567e-01,7.769304374518073431e-01,1.749358631499074113e+00
8.544921875000000000e-01,4.097488848798712668e-01,-5.365595689785259692e-01,7.759399344291090239e-01,1.749748183237394672e+00
8.564453125000000000e-01,4.099740731840896824e-01,-5.294068930439529419e-01,7.749612729364185881e-01,1.750133150292117801e+00
8.583984375000000000e-01,4.101966210611642238e-01,-5.222510254361645288e-01,7.739944840559829231e-01,1.750513475707392574e+00
8.603515625000000000e-01,4.104164950168900927e-01,-5.150921251066522544e-01,7.730396017204563819e-01,1.750889107240215514e+00
8.623046875000000000e-01,4.106336640725762321e-01,-5.079303414185584176e-01,7.720966623057576861e-01,1.751259996921042950e+00
8.642578125000000000e-01,4.108480995386293300e-01,-5.007658148828123545e-01,7.711657042715607258e-01,1.751626100661625163e+00
8.662109375000000000e-01,4.110597748120531914e-01,-4.935986778243529050e-01,7.702467678432725062e-01,1.751987377904229870e+00
8.681640625000000000e-01,4.112686651949599703e-01,-4.864290549863709012e-01,7.693398947302418911e-01,1.752343791307299892e+00
8.701171875000000000e-01,4.114747477315973678e-01,-4.792570640794596715e-01,7.684451278756654347e-01,1.752695306463191827e+00
8.720703125000000000e-01,4.116780010617305807e-01,-4.720828162816686491e-01,7.675625112342840950e-01,1.753041891644229411e+00
8.740234375000000000e-01,4.118784052884946756e-01,-4.649064166947163290e-01,7.666920895744943065e-01,1.753383517573834816e+00
8.759765625000000000e-01,4.120759418590875245e-01,-4.577279647609591162e-01,7.658339083019696236e-01,1.753720157219921694e+00
8.779296875000000000e-01,4.122705934568730024e-01,-4.505475546451581659e-01,7.649880133022368689e-01,1.754051785608055081e+00
8.798828125000000000e-01,4.124623439036493311e-01,-4.433652755846008153e-01,7.641544508000044367e-01,1.754378379652210329e+00
8.818359375000000000e-01,4.126511780709828381e-01,-4.361812122107372458e-01,7.633332672333230651e-01,1.754699918001275005e+00
8.837890625000000000e-01,4.128370817996516173e-01,-4.289954448450968294e-01,7.625245091408898723e-01,1.755016380899592887e+00
8.857421875000000000e-01,4.130200418263527129e-01,-4.218080497719617350e-01,7.617282230610280536e-01,1.755327750060097003e+00
8.876953125000000000e-01,4.132000457169224816e-01,-4.146190994899928151e-01,7.609444554410376149e-01,1.755634008548721203e+00
8.896484375000000000e-01,4.133770818054132157e-01,-4.074286629447658736e-01,7.601732525557923781e-01,1.755935140678967388e+00
8.916015625000000000e-01,4.135511391384379953e-01,-4.002368057439604221e-01,7.594146604345727303e-01,1.756231131915599430e+00
8.935546875000000000e-01,4.137222074242684622e-01,-3.930435903567667810e-01,7.586687247952634827e-01,1.756521968786585397e+00
8.955078125000000000e-01,4.138902769862236042e-01,-3.858490762988994738e-01,7.579354909851240274e-01,1.756807638802456273e+00
8.974609375000000000e-01,4.140553387199394919e-01,-3.786533203044863960e-01,7.572150039274465616e-01,1.757088130382383984e+00
8.994140625000000000e-01,4.142173840541507612e-01,-3.714563764859577510e-01,7.565073080734934230e-01,1.757363432786359425e+00
9.013671875000000000e-01,4.143764049146566042e-01,-3.642582964829565451e-01,7.558124473591611991e-01,1.757633536052882750e+00
9.033203125000000000e-01,4.145323936911814999e-01,-3.570591296011854654e-01,7.551304651658883316e-01,1.757898430941641887e+00
9.052734375000000000e-01,4.146853432068670076e-01,-3.498589229420204783e-01,7.544614042853792224e-01,1.758158108880736537e+00
9.072265625000000000e-01,4.148352466901563673e-01,-3.426577215236478735e-01,7.538053068877701435e-01,1.758412561918072159e+00
9.091796875000000000e-01,4.149820977488644091e-01,-3.354555683943986066e-01,7.531622144928904472e-01,1.758661782676524510e+00
9.111328125000000000e-01,4.151258903462373695e-01,-3.282525047389088790e-01,7.525321679442933398e-01,1.758905764312515885e+00
9.130859375000000000e-01,4.152666187788368601e-01,-3.210485699776645663e-01,7.519152073858050844e-01,1.759144500477737738e+00
9.150390625000000000e-01,4.154042776560860073e-01,-3.138438018604374768e-01,7.513113722403448325e-01,1.759377985283767210e+00
9.169921875000000000e-01,4.155388618813443680e-01,-3.066382365540887278e-01,7.507207011907846006e-01,1.759606213269286012e+00
9.189453125000000000e-01,4.156703666343811721e-01,-2.994319087251668399e-01,7.501432321626568811e-01,1.759829179369704732e+00
9.208984375000000000e-01,4.157987873551340363e-01,-2.922248516176846889e-01,7.495790023085374676e-01,1.760046878888996469e+00
9.228515625000000000e-01,4.159241197286496217e-01,-2.850170971264344710e-01,7.490280479939352976e-01,1.760259307473543755e+00
9.248046875000000000e-01,4.160463596711118095e-01,-2.778086758661723610e-01,7.484904047845497566e-01,1.760466461087833334e+00
9.267578125000000000e-01,4.161655033168720763e-01,-2.705996172369707908e-01,7.479661074347647709e-01,1.760668335991854239e+00
9.287109375000000000e-01,4.162815470064065160e-01,-2.633899494860129642e-01,7.474551898772652248e-01,1.760864928720052403e+00
9.306640625000000000e-01,4.163944872751274007e-01,-2.561796997660850672e-01,7.469576852136676770e-01,1.761056236061723901e+00
9.326171875000000000e-01,4.165043208429886623e-01,-2.489688941910004338e-01,7.464736257060757829e-01,1.761242255042722249e+00
9.345703125000000000e-01,4.166110446048231220e-01,-2.417575578881729359e-01,7.460030427694638311e-01,1.761422982908373180e+00
9.365234375000000000e-01,4.167146556213652264e-01,-2.345457150485359965e-01,7.455459669648153431e-01,1.761598417107476777e+00
9.384765625000000000e-01,4.168151511109064455e-01,-2.273333889739931890e-01,7.451024279929532312e-01,1.761768555277351433e+00
9.404296875000000000e-01,4.169125284415444166e-01,-2.201206021225723120e-01,7.446724546889798013e-01,1.761933395229764665e+00
9.423828125000000000e-01,4.170067851239869228e-01,-2.129073761514372332e-01,7.442560750172895201e-01,1.762092934937729005e+00
9.443359375000000000e-01,4.170979188048714592e-01,-2.056937319579059398e-01,7.438533160670894873e-01,1.762247172523066174e+00
9.462890625000000000e-01,4.171859272605757951e-01,-1.984796897186085485e-01,7.434642040483800951e-01,1.762396106244648930e+00
9.482421875000000000e-01,4.172708083914862254e-01,-1.912652689269174200e-01,7.430887642883527988e-01,1.762539734487262422e+00
9.501953125000000000e-01,4.173525602166957560e-01,-1.840504884287628984e-01,7.427270212281589234e-01,1.762678055751022432e+00
9.521484375000000000e-01,4.174311808691158476e-01,-1.768353664569438655e-01,7.423789984200130920e-01,1.762811068641257251e+00
9.541015625000000000e-01,4.175066685909707420e-01,-1.696199206640363610e-01,7.420447185245973021e-01,1.762938771858833631e+00
9.560546875000000000e-01,4.175790217296592721e-01,-1.624041681539966087e-01,7.417242033087241282e-01,1.763061164190834029e+00
9.580078125000000000e-01,4.176482387339632840e-01,-1.551881255125514558e-01,7.414174736432200818e-01,1.763178244501514502e+00
9.599609375000000000e-01,4.177143181505783009e-01,-1.479718088364525563e-01,7.411245495009992634e-01,1.763290011723531503e+00
9.619140625000000000e-01,4.177772586209466676e-01,-1.407552337616838345e-01,7.408454499552910022e-01,1.763396464849372736e+00
9.638671875000000000e-01,4.178370588783658635e-01,-1.335384154906875120e-01,7.405801931779877334e-01,1.763497602922989627e+00
9.658203125000000000e-01,4.178937177453399543e-01,-1.263213688186854700e-01,7.403287964381262132e-01,1.763593425031750872e+00
9.677734375000000000e-01,4.179472341311494255e-01,-1.191041081591583256e-01,7.400912761004730944e-01,1.763683930298712399e+00
9.697265625000000000e-01,4.179976070295868817e-01,-1.118866475685515449e-01,7.398676476241370370e-01,1.763769117875202186e+00
9.716796875000000000e-01,4.180448355168568941e-01,-1.046690007702582581e-01,7.396579255610736814e-01,1.763848986933373109e+00
9.736328125000000000e-01,4.180889187494924997e-01,-9.745118117795525947e-02,7.394621235542830906e-01,1.763923536658832392e+00
9.755859375000000000e-01,4.181298559624227473e-01,-9.023320191829926895e-02,7.392802543357501754e-01,1.763992766242878485e+00
9.775390625000000000e-01,4.181676464665458059e-01,-8.301507585314131521e-02,7.391123297241697365e-01,1.764056674877131359e+00
9.794921875000000000e-01,4.182022896470086737e-01,-7.579681560105971938e-02,7.389583606239439328e-01,1.764115261749033436e+00
9.814453125000000000e-01,4.182337849588667056e-01,-6.857843355878813496e-02,7.388183570259352351e-01,1.764168526053364161e+00
9.833984375000000000e-01,4.182621319279542504e-01,-6.135994192141315529e-02,7.386923280133064207e-01,1.764216466994713350e+00
9.853515625000000000e-01,4.182873301389179455e-01,-5.414135270384018428e-02,7.385802817673603471e-01,1.764259083844787135e+00
9.873046875000000000e-01,4.183093792531066279e-01,-4.692267775864833457e-02,7.384822255689229564e-01,1.764296375863918520e+00
9.892578125000000000e-01,4.183282789620215714e-01,-3.970392879999919133e-02,7.383981657832382473e-01,1.764328342455553367e+00
9.912109375000000000e-01,4.183440290816386464e-01,-3.248511741613754195e-02,7.383281077891530320e-01,1.764354982594309007e+00
9.931640625000000000e-01,4.183566293536344349e-01,-2.526625510005748448e-02,7.382720560120114017e-01,1.764376295738620204e+00
9.951171875000000000e-01,4.183660798100691247e-01,-1.804735325304754681e-02,7.382300137041830634e-01,1.764392279764654070e+00
9.970703125000000000e-01,4.183723800800848158e-01,-1.082842321855927159e-02,7.382019837675364293e-01,1.764402935853326193e+00
9.990234375000000000e-01,4.183755304300481592e-01,-3.609476295089850042e-03,7.381879674217390885e-01,1.764408260918118865e+00


==> figures/data/higr_igr_comparison/nc512_hre_t_0.500000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,2.837879926472068881e-01,2.564924568850419570e-03,4.286982984143697939e-01,1.510625452887595754e+00
2.929687500000000000e-03,2.837871459589910716e-01,7.694766901359786741e-03,4.287039746302293008e-01,1.510623646264491970e+00
4.882812500000000000e-03,2.837854528844194757e-01,1.282458885635411223e-02,4.287153264761227600e-01,1.510620030064564689e+00
6.835937500000000000e-03,2.837829136332510327e-01,1.795437680993261509e-02,4.287323545289375426e-01,1.510614606639334889e+00
8.789062500000000000e-03,2.837795287706911251e-01,2.308411708943589741e-02,4.287550590137159112e-01,1.510607375927036866e+00
1.074218750000000000e-02,2.837752988904354567e-01,2.821379595063827281e-02,4.287834405512998548e-01,1.510598339828962411e+00
1.269531250000000000e-02,2.837702248007986094e-01,3.334339955540022160e-02,4.288174998319765896e-01,1.510587500070352140e+00
1.464843750000000000e-02,2.837643074399207599e-01,3.847291395281325632e-02,4.288572377202891639e-01,1.510574859023297911e+00
1.660156250000000000e-02,2.837575479233795939e-01,4.360232505611710135e-02,4.289026552006385828e-01,1.510560419264210141e+00
1.855468750000000000e-02,2.837499475304604557e-01,4.873161862170514308e-02,4.289537533961458871e-01,1.510544183716444611e+00
2.050781250000000000e-02,2.837415077157923182e-01,5.386078022613473293e-02,4.290105335711991152e-01,1.510526155600872444e+00
2.246093750000000000e-02,2.837322301094068466e-01,5.898979524335435515e-02,4.290729971439591894e-01,1.510506338483660560e+00
2.441406250000000000e-02,2.837221165212286400e-01,6.411864882094243934e-02,4.291411456959166593e-01,1.510484736290574226e+00
2.636718750000000000e-02,2.837111689441004225e-01,6.924732585583300015e-02,4.292149809810988370e-01,1.510461353328374390e+00
2.832031250000000000e-02,2.836993895580358638e-01,7.437581096919762547e-02,4.292945049340938235e-01,1.510436194296048251e+00
3.027343750000000000e-02,2.836867807348051329e-01,7.950408848048989841e-02,4.293797196779161052e-01,1.510409264294281018e+00
3.222656250000000000e-02,2.836733450432057935e-01,8.463214238051067206e-02,4.294706275322732747e-01,1.510380568833279646e+00
3.417968750000000000e-02,2.836590852548455111e-01,8.975995630341387921e-02,4.295672310227109936e-01,1.510350113841591790e+00
3.613281250000000000e-02,2.836440043504496744e-01,9.488751349753501985e-02,4.296695328908577416e-01,1.510317905676657135e+00
3.808593750000000000e-02,2.836281055266678397e-01,1.000147967949338995e-01,4.297775361058410737e-01,1.510283951137524783e+00
4.003906250000000000e-02,2.836113922033992041e-01,1.051417885795337959e-01,4.298912438768625055e-01,1.510248257479621659e+00
4.199218750000000000e-02,2.835938680316651972e-01,1.102684707537266162e-01,4.300106596669173165e-01,1.510210832431419625e+00
4.394531250000000000e-02,2.835755369020751537e-01,1.153948247033058094e-01,4.301357872076799205e-01,1.510171684212881171e+00
4.589843750000000000e-02,2.835564029539386355e-01,1.205208312605811072e-01,4.302666305155593562e-01,1.510130821555461855e+00
4.785156250000000000e-02,2.835364705850762501e-01,1.256464706655094909e-01,4.304031939089917325e-01,1.510088253723695928e+00
4.980468750000000000e-02,2.835157444623921386e-01,1.307717225246625148e-01,4.305454820270702143e-01,1.510043990538441960e+00
5.175781250000000000e-02,2.834942295332640860e-01,1.358965657678518346e-01,4.306934998496017020e-01,1.509998042401879514e+00
5.371093750000000000e-02,2.834719310378192025e-01,1.410209786021921763e-01,4.308472527186921752e-01,1.509950420324332354e+00
5.566406250000000000e-02,2.834488545221628963e-01,1.461449384633790316e-01,4.310067463620054218e-01,1.509901135953151341e+00
5.761718750000000000e-02,2.834250058526351923e-01,1.512684219639383043e-01,4.311719869178204378e-01,1.509850201603802677e+00
5.957031250000000000e-02,2.834003912311766626e-01,1.563914048381686295e-01,4.313429809620262789e-01,1.509797630293315152e+00
6.152343750000000000e-02,2.833750172118957300e-01,1.615138618834872919e-01,4.315197355372265564e-01,1.509743435776318421e+00
6.347656250000000000e-02,2.833488907189324335e-01,1.666357668978552531e-01,4.317022581841142292e-01,1.509687632583861072e+00
6.542968750000000000e-02,2.833220190657345094e-01,1.717570926129116660e-01,4.318905569753129781e-01,1.509630236065220954e+00
6.738281250000000000e-02,2.832944099758600842e-01,1.768778106224375146e-01,4.320846405518952715e-01,1.509571262432997107e+00
6.933593750000000000e-02,2.832660716054449801e-01,1.819978913057070380e-01,4.322845181628082178e-01,1.509510728811729763e+00
7.128906250000000000e-02,2.832370125674813499e-01,1.871173037452481536e-01,4.324901997074699356e-01,1.509448653290385245e+00
7.324218750000000000e-02,2.832072419580700662e-01,1.922360156384815832e-01,4.327016957818177190e-01,1.509385054979039076e+00
7.519531250000000000e-02,2.831767693848318279e-01,1.973539932026505128e-01,4.329190177281380669e-01,1.509319954070171388e+00
7.714843750000000000e-02,2.831456049976734946e-01,2.024712010723895561e-01,4.331421776890184150e-01,1.509253371904978547e+00
7.910156250000000000e-02,2.831137595221417946e-01,2.075876021892042733e-01,4.333711886658292434e-01,1.509185331045200140e+00
8.105468750000000000e-02,2.830812442956085473e-01,2.127031576820503089e-01,4.336060645821675497e-01,1.509115855350994240e+00
8.300781250000000000e-02,2.830480713065709475e-01,2.178178267381154221e-01,4.338468203527631184e-01,1.509044970065479330e+00
8.496093750000000000e-02,2.830142532373827180e-01,2.229315664627879445e-01,4.340934719583901535e-01,1.508972701906572400e+00
8.691406250000000000e-02,2.829798035107601306e-01,2.280443317276888704e-01,4.343460365274057211e-01,1.508899079166930779e+00
8.886718750000000000e-02,2.829447363404645199e-01,2.331560750054997577e-01,4.346045324246043395e-01,1.508824131822788628e+00
9.082031250000000000e-02,2.829090667866018816e-01,2.382667461901546158e-01,4.348689793481737564e-01,1.508747891652675532e+00
9.277343750000000000e-02,2.828728108160375454e-01,2.433762924007978612e-01,4.351393984356283218e-01,1.508670392367090773e+00
9.472656250000000000e-02,2.828359853684950798e-01,2.484846577676959600e-01,4.354158123797012836e-01,1.508591669750276365e+00
9.667968750000000000e-02,2.827986084289718649e-01,2.535917831980538661e-01,4.356982455553320421e-01,1.508511761815538366e+00
9.863281250000000000e-02,2.827606991072000864e-01,2.586976061194098953e-01,4.359867241590117959e-01,1.508430708975608603e+00
1.005859375000000000e-01,2.827222777249741581e-01,2.638020601979800261e-01,4.362812763619344780e-01,1.508348554229815619e+00
1.025390625000000000e-01,2.826833659122786058e-01,2.689050750289411207e-01,4.365819324785974453e-01,1.508265343370076561e+00
1.044921875000000000e-01,2.826439867132879979e-01,2.740065757952243053e-01,4.368887251527324711e-01,1.508181125207987527e+00
1.064453125000000000e-01,2.826041647034618909e-01,2.791064828908945139e-01,4.372016895627133248e-01,1.508095951825613401e+00
1.083984375000000000e-01,2.825639261191376650e-01,2.842047115046084094e-01,4.375208636489022473e-01,1.508009878852965002e+00
1.103515625000000000e-01,2.825232990012375156e-01,2.893011711579610012e-01,4.378462883657870952e-01,1.507922965775649882e+00
1.123046875000000000e-01,2.824823133549522192e-01,2.943957651927329167e-01,4.381780079621667712e-01,1.507835276276624059e+00
1.142578125000000000e-01,2.824410013275631126e-01,2.994883902000768372e-01,4.385160702931908405e-01,1.507746878616678998e+00
1.162109375000000000e-01,2.823993974069064494e-01,3.045789353835700042e-01,4.388605271686512044e-01,1.507657846059007989e+00
1.181640625000000000e-01,2.823575386434129530e-01,3.096672818466614796e-01,4.392114347426682719e-01,1.507568257344063634e+00
1.201171875000000000e-01,2.823154648991410554e-01,3.147533017934222022e-01,4.395688539507759951e-01,1.507478197222021921e+00
1.220703125000000000e-01,2.822732191278396474e-01,3.198368576294701171e-01,4.399328510014922644e-01,1.507387757051457111e+00
1.240234375000000000e-01,2.822308476908103603e-01,3.249178009474681939e-01,4.403034979307252073e-01,1.507297035474350677e+00
1.259765625000000000e-01,2.821884007142445583e-01,3.299959713785162174e-01,4.406808732289491104e-01,1.507206139179493087e+00
1.279296875000000000e-01,2.821459324948246694e-01,3.350711952868736798e-01,4.410650625530332936e-01,1.507115183768770406e+00
1.298828125000000000e-01,2.821035019617903483e-01,3.401432842804956169e-01,4.414561595370229963e-01,1.507024294743722459e+00
1.318359375000000000e-01,2.820611732054456589e-01,3.452120335034437604e-01,4.418542667192350004e-01,1.506933608633561628e+00
1.337890625000000000e-01,2.820190160843600857e-01,3.502772196677974015e-01,4.422594966069209876e-01,1.506843274290652346e+00
1.357421875000000000e-01,2.819771069264798147e-01,3.553385987713948979e-01,4.426719729047851049e-01,1.506753454385728386e+00
1.376953125000000000e-01,2.819355293432920795e-01,3.603959034323500621e-01,4.430918319402333272e-01,1.506664327143332649e+00
1.396484375000000000e-01,2.818943751814150245e-01,3.654488397500350039e-01,4.435192243269848733e-01,1.506576088369116384e+00
1.416015625000000000e-01,2.818537456431369215e-01,3.704970835723223610e-01,4.439543169204419604e-01,1.506488953835531719e+00
1.435546875000000000e-01,2.818137526173028484e-01,3.755402760061635759e-01,4.443972951343504452e-01,1.506403162113257421e+00
1.455078125000000000e-01,2.817745202757837575e-01,3.805780179468134516e-01,4.448483657106331868e-01,1.506318977964809402e+00
1.474609375000000000e-01,2.817361870104773125e-01,3.856098633104112494e-01,4.453077600657004975e-01,1.506236696458031821e+00
1.494140625000000000e-01,2.816989078141928227e-01,3.906353105204076748e-01,4.457757383813096830e-01,1.506156648016624411e+00
1.513671875000000000e-01,2.816628572501986838e-01,3.956537915975457120e-01,4.462525946725873771e-01,1.506079204711566755e+00
1.533203125000000000e-01,2.816282332162640678e-01,4.006646579003180775e-01,4.467386631598898594e-01,1.506004788225050905e+00
1.552734375000000000e-01,2.815952617998523921e-01,4.056671611031790192e-01,4.472343264094869042e-01,1.505933880108121903e+00
1.572265625000000000e-01,2.815642036572726381e-01,4.106604272980463044e-01,4.477400259133179627e-01,1.505867035237722584e+00
1.591796875000000000e-01,2.815353625551071381e-01,4.156434210283366237e-01,4.482562760847715877e-01,1.505804899807859920e+00
1.611328125000000000e-01,2.815090970242243862e-01,4.206148944076587015e-01,4.487836831087482770e-01,1.505748235841027682e+00
1.630859375000000000e-01,2.814858365526033412e-01,4.255733139160759460e-01,4.493229707818027219e-01,1.505697955199682525e+00
1.650390625000000000e-01,2.814661044723031358e-01,4.305167535036646953e-01,4.498750165382334743e-01,1.505655167600496114e+00
1.669921875000000000e-01,2.814505508163381298e-01,4.354427364833237668e-01,4.504409024751684920e-01,1.505621249476420287e+00
1.689453125000000000e-01,2.814400001500245718e-01,4.403479991321583298e-01,4.510219886685918889e-01,1.505597944148550082e+00
1.708984375000000000e-01,2.814355220497690713e-01,4.452281340597049608e-01,4.516200198793426934e-01,1.505587509370038379e+00
1.728515625000000000e-01,2.814385360527092428e-01,4.500770481540088963e-01,4.522372826388110223e-01,1.505592937013059629e+00
1.748046875000000000e-01,2.814509693029326742e-01,4.548861339341599419e-01,4.528768388022073044e-01,1.505618283274436253e+00
1.767578125000000000e-01,2.814754952314182379e-01,4.596429960012188287e-01,4.535428759012567479e-01,1.505669168975545702e+00
1.787109375000000000e-01,2.815158970436006936e-01,4.643294878277706705e-01,4.542412370011795764e-01,1.505753543847266451e+00
1.806640625000000000e-01,2.815776247813891464e-01,4.689186706340331412e-01,4.549802272076737819e-01,1.505882859093616633e+00
1.826171875000000000e-01,2.816686534783816032e-01,4.733701014473337687e-01,4.557718562921834193e-01,1.506073893309951561e+00
1.845703125000000000e-01,2.818008058202512434e-01,4.776224996576918791e-01,4.566337414269511785e-01,1.506351559379463856e+00
1.865234375000000000e-01,2.819918426144236712e-01,4.815822678588710382e-01,4.575921771329642951e-01,1.506753494530812976e+00
1.884765625000000000e-01,2.822685665293734880e-01,4.851059993450312358e-01,4.586866142149580439e-01,1.507336770588096231e+00
1.904296875000000000e-01,2.826724786922450994e-01,4.879706257518496848e-01,4.599783959476546613e-01,1.508190936809529648e+00
1.923828125000000000e-01,2.832655602450827037e-01,4.898384848751370368e-01,4.615596239003135759e-01,1.509452852819805901e+00
1.943359375000000000e-01,2.841526183165165031e-01,4.901494721139264543e-01,4.635878628875798046e-01,1.511351641633350784e+00
1.962890625000000000e-01,2.854682581428972243e-01,4.881695734076018645e-01,4.662852539239941141e-01,1.514250141782617298e+00
1.982421875000000000e-01,2.875389352922649300e-01,4.822026215458435905e-01,4.701243681488763704e-01,1.518734086977758357e+00
2.001953125000000000e-01,2.905191700752629003e-01,4.716049381921312289e-01,4.757723120399229844e-01,1.526456759222702741e+00
2.021484375000000000e-01,2.959097176562984766e-01,4.483313881939965384e-01,4.846672652377511659e-01,1.537388461874179324e+00
2.041015625000000000e-01,3.024293470305227105e-01,4.241461640286643964e-01,5.016844652238116042e-01,1.568898504349860445e+00
2.060546875000000000e-01,3.188392922003789876e-01,3.444373214769202440e-01,5.272747082515478745e-01,1.594413365054119236e+00
2.080078125000000000e-01,3.252189530592588529e-01,3.459637060768192551e-01,5.686328147072268191e-01,1.688616045393735110e+00
2.099609375000000000e-01,4.024211288108358042e-01,1.696484083570160006e-02,8.975505927379388016e-01,2.230232507467111436e+00
2.119140625000000000e-01,5.309399914351271565e-01,-1.687651612463468287e-01,1.213476784390034258e+00,2.271284462403375670e+00
2.138671875000000000e-01,5.779971833534486292e-01,-3.108260198650648065e-01,1.289180533256270245e+00,2.182120609263259237e+00
2.158203125000000000e-01,6.126356528307853599e-01,-3.015364391673542865e-01,1.382743236152675248e+00,2.211577989598462857e+00
2.177734375000000000e-01,6.254161441622794193e-01,-3.391593638418649026e-01,1.432067833529549805e+00,2.232269388265034848e+00
2.197265625000000000e-01,6.459928133543590967e-01,-3.412806022930584549e-01,1.498114599135333735e+00,2.260852421694515169e+00
2.216796875000000000e-01,6.526784444721962508e-01,-3.529352673169626753e-01,1.520961047461883764e+00,2.268055837612614756e+00
2.236328125000000000e-01,6.618583674135578576e-01,-3.516622850633288611e-01,1.550030027821752920e+00,2.280102955027839329e+00
2.255859375000000000e-01,6.661259278428002251e-01,-3.538870168341833322e-01,1.563787841676448132e+00,2.284967898437631817e+00
2.275390625000000000e-01,6.710682516068307013e-01,-3.516317615845683808e-01,1.578859142423397977e+00,2.290932489705818309e+00
2.294921875000000000e-01,6.742067907079729583e-01,-3.503276238688213806e-01,1.588230523678881401e+00,2.294337631569806746e+00
2.314453125000000000e-01,6.774984101809145010e-01,-3.475048032882737670e-01,1.597815077877766221e+00,2.298024379002589157e+00
2.333984375000000000e-01,6.801482872107331712e-01,-3.449359075117860995e-01,1.605349409167745600e+00,2.300802856715769451e+00
2.353515625000000000e-01,6.828242309425249790e-01,-3.418500831346562574e-01,1.612878286053768928e+00,2.303638754887541218e+00
2.373046875000000000e-01,6.852750828449457599e-01,-3.388389806224298417e-01,1.619688526773787274e+00,2.306153710655527433e+00
2.392578125000000000e-01,6.877278581403047930e-01,-3.356498620329996241e-01,1.626479803981278227e+00,2.308674557198999278e+00
2.412109375000000000e-01,6.900980281942877825e-01,-3.324794770048306591e-01,1.633014034679556747e+00,2.311079518368850394e+00
2.431640625000000000e-01,6.924614214519242417e-01,-3.292442050290680933e-01,1.639537212366395380e+00,2.313493790393534866e+00
2.451171875000000000e-01,6.947936473166231863e-01,-3.260187083142722098e-01,1.645999455744652007e+00,2.315903836372362523e+00
2.470703125000000000e-01,6.971319979052225113e-01,-3.227934473677313565e-01,1.652545135517385244e+00,2.318393207606383566e+00
2.490234375000000000e-01,6.994861469675460741e-01,-3.196240197218281343e-01,1.659240968605470101e+00,2.321005774364140795e+00
2.509765625000000000e-01,7.018915513846499810e-01,-3.165392576598980434e-01,1.666231416481360084e+00,2.323817210374674591e+00
2.529296875000000000e-01,7.043727686552825329e-01,-3.135825641498887206e-01,1.673614266744838153e+00,2.326867867585377780e+00
2.548828125000000000e-01,7.069560134935630735e-01,-3.107687999075218754e-01,1.681464480920193072e+00,2.330168379238163556e+00
2.568359375000000000e-01,7.096532567563687000e-01,-3.080928510536083964e-01,1.689770833172977937e+00,2.333661187798639070e+00
2.587890625000000000e-01,7.124683835802102516e-01,-3.055177947577803477e-01,1.698444452713105068e+00,2.337216908999455445e+00
2.607421875000000000e-01,7.153976841873875836e-01,-3.029901492279073461e-01,1.707316842969073933e+00,2.340626818145389532e+00
2.626953125000000000e-01,7.184388198019279193e-01,-3.004512967062740736e-01,1.716175475787597104e+00,2.343621113732480499e+00
2.646484375000000000e-01,7.215934940266349740e-01,-2.978542343557055716e-01,1.724796405980495884e+00,2.345901900031904130e+00
2.666015625000000000e-01,7.248664659041736957e-01,-2.951702467352607107e-01,1.732977343874916754e+00,2.347191181393936343e+00
2.685546875000000000e-01,7.282579153923127713e-01,-2.923897796104759639e-01,1.740559277934820237e+00,2.347285498569863904e+00
2.705078125000000000e-01,7.317525423244637395e-01,-2.895168576518762360e-01,1.747469696598485278e+00,2.346150979019517635e+00
2.724609375000000000e-01,7.353081749764831532e-01,-2.865623236222495929e-01,1.753794047722901039e+00,2.344055323704227867e+00
2.744140625000000000e-01,7.388530893662919041e-01,-2.835381113504784611e-01,1.759815582330786388e+00,2.341623769461201654e+00
2.763671875000000000e-01,7.422994661619872758e-01,-2.804548172510467063e-01,1.765944768445020241e+00,2.339691863995176480e+00
2.783203125000000000e-01,7.455692647270764084e-01,-2.773214108868040650e-01,1.772555085263022523e+00,2.338998344700420784e+00
2.802734375000000000e-01,7.486188626278953429e-01,-2.741453784841265673e-01,1.779826009262055031e+00,2.339901669153845010e+00
2.822265625000000000e-01,7.514511959712640854e-01,-2.709328587098870922e-01,1.787677674378684856e+00,2.342264795573926417e+00
2.841796875000000000e-01,7.541107155239723525e-01,-2.676891278200156932e-01,1.795824042993939162e+00,2.345551089400867539e+00
2.861328125000000000e-01,7.566633339917855361e-01,-2.644190502873735582e-01,1.803916465774800582e+00,2.349082354740089862e+00
2.880859375000000000e-01,7.591722967212739537e-01,-2.611270750731270462e-01,1.811693398519505616e+00,2.352312423583719170e+00
2.900390625000000000e-01,7.616818836884207133e-01,-2.578171799726792224e-01,1.819053255221967369e+00,2.354971164648599569e+00
2.919921875000000000e-01,7.642119129852318338e-01,-2.544929589096081024e-01,1.826042661069094741e+00,2.357062094361407123e+00
2.939453125000000000e-01,7.667601494917198890e-01,-2.511576246756755948e-01,1.832803093665561933e+00,2.358781192932163151e+00
2.958984375000000000e-01,7.693103096991826817e-01,-2.478138926166170430e-01,1.839506612999455282e+00,2.360405487060567964e+00
2.978515625000000000e-01,7.718423683220000386e-01,-2.444640012096201409e-01,1.846296425052455836e+00,2.362182782444153251e+00
2.998046875000000000e-01,7.743410372093124661e-01,-2.411098198468117904e-01,1.853247914445997679e+00,2.364255640282211690e+00
3.017578125000000000e-01,7.768004250547295708e-01,-2.377528685709727474e-01,1.860359428031904683e+00,2.366636902690978594e+00
3.037109375000000000e-01,7.792239336493023139e-01,-2.343943137082649675e-01,1.867574035359911955e+00,2.369239962573253866e+00
3.056640625000000000e-01,7.816200770735722836e-01,-2.310350766741064432e-01,1.874820819082979151e+00,2.371945815203398311e+00
3.076171875000000000e-01,7.839976503174661548e-01,-2.276759420462026173e-01,1.882050620992474332e+00,2.374663799030655831e+00
3.095703125000000000e-01,7.863629726369066875e-01,-2.243175122790540821e-01,1.889248589509349152e+00,2.377355511853821657e+00
3.115234375000000000e-01,7.887194756021096431e-01,-2.209601706303737922e-01,1.896427656231011172e+00,2.380027034018050269e+00
3.134765625000000000e-01,7.910682576739465066e-01,-2.176042325842062752e-01,1.903615138205369206e+00,2.382709640109087257e+00
3.154296875000000000e-01,7.934095390728705954e-01,-2.142501323315279815e-01,1.910835308639718955e+00,2.385433031882206567e+00
3.173828125000000000e-01,7.957448131226320109e-01,-2.108984586274061379e-01,1.918094512192696888e+00,2.388200147024176268e+00
3.193359375000000000e-01,7.980769917130038360e-01,-2.075498428378531046e-01,1.925384544429784128e+00,2.390991355461665968e+00
3.212890625000000000e-01,8.004088433061635754e-01,-2.042048083304753847e-01,1.932698189895650343e+00,2.393788924396871742e+00
3.232421875000000000e-01,8.027424794588786661e-01,-2.008636406785067607e-01,1.940035395375786287e+00,2.396586252042703702e+00
3.251953125000000000e-01,8.050795470730274239e-01,-1.975262808916807833e-01,1.947399886125980029e+00,2.399382951763236349e+00
3.271484375000000000e-01,8.074210951682103676e-01,-1.941922802367441747e-01,1.954796413729496640e+00,2.402181763053314878e+00
3.291015625000000000e-01,8.097680243695906110e-01,-1.908609296906685904e-01,1.962228751356616563e+00,2.404984663106781273e+00
3.310546875000000000e-01,8.121214874292080887e-01,-1.875315785917246736e-01,1.969699430224718828e+00,2.407791295399153153e+00
3.330078125000000000e-01,8.144828809670383585e-01,-1.842040060596548123e-01,1.977211844324778811e+00,2.410601540818523514e+00
3.349609375000000000e-01,8.168540079902255613e-01,-1.808786487613000815e-01,1.984771357498367639e+00,2.413416347318699806e+00
3.369140625000000000e-01,8.192369436182038722e-01,-1.775565119684573701e-01,1.992385101022517313e+00,2.416237885136863550e+00
3.388671875000000000e-01,8.216337733558901624e-01,-1.742387672738558990e-01,2.000060676405261084e+00,2.419068799490682320e+00
3.408203125000000000e-01,8.240462407350097607e-01,-1.709261780389776386e-01,2.007804293409032770e+00,2.421911085613547066e+00
3.427734375000000000e-01,8.264753313241720578e-01,-1.676185366001246846e-01,2.015619527739928252e+00,2.424765915150256745e+00
3.447265625000000000e-01,8.289211369828888287e-01,-1.643143095666937670e-01,2.023506869628777682e+00,2.427633557942542097e+00
3.466796875000000000e-01,8.313829121940441436e-01,-1.610106461385509558e-01,2.031464080459908672e+00,2.430513650843272533e+00
3.486328125000000000e-01,8.338593830814760022e-01,-1.577038009336451385e-01,2.039486930150903543e+00,2.433405111322865633e+00
3.505859375000000000e-01,8.363490343204837973e-01,-1.543898299994392043e-01,2.047570322740589255e+00,2.436306541288601135e+00
3.525390625000000000e-01,8.388503064704442291e-01,-1.510653063915658179e-01,2.055709353333490697e+00,2.439216807477648796e+00
3.544921875000000000e-01,8.413617087019552576e-01,-1.477278456055698408e-01,2.063899547733471174e+00,2.442134923626544385e+00
3.564453125000000000e-01,8.438818071519738062e-01,-1.443763572825333130e-01,2.072136503555573661e+00,2.445059634149127969e+00
3.583984375000000000e-01,8.464091347125213272e-01,-1.410110315315081242e-01,2.080415591649170004e+00,2.447989347083486589e+00
3.603515625000000000e-01,8.489421272949705388e-01,-1.376331191139921473e-01,2.088732002898386675e+00,2.450922428629994432e+00
3.623046875000000000e-01,8.514791261252192545e-01,-1.342446255172860814e-01,2.097080886110574749e+00,2.453857417756699189e+00
3.642578125000000000e-01,8.540184264992018992e-01,-1.308480671754856661e-01,2.105457231827380760e+00,2.456792792120649160e+00
3.662109375000000000e-01,8.565582708635881559e-01,-1.274463400182868633e-01,2.113855642304575788e+00,2.459726746344687687e+00
3.681640625000000000e-01,8.590968531827800625e-01,-1.240426227843467871e-01,2.122270344498814687e+00,2.462657218161956152e+00
3.701171875000000000e-01,8.616322943222780584e-01,-1.206402475599628876e-01,2.130695410248137023e+00,2.465582239862860181e+00
3.720703125000000000e-01,8.641627236546429724e-01,-1.172425988134526142e-01,2.139124892951772772e+00,2.468499877304154211e+00
3.740234375000000000e-01,8.666861536439330882e-01,-1.138530638305605969e-01,2.147552756659891315e+00,2.471408513095365578e+00
3.759765625000000000e-01,8.692007235221833605e-01,-1.104749511719143595e-01,2.155972779214301749e+00,2.474306046382745539e+00
3.779296875000000000e-01,8.717045491725248230e-01,-1.071112817662296934e-01,2.164379156632945111e+00,2.477191040333158512e+00
3.798828125000000000e-01,8.741962832507843562e-01,-1.037645734056455160e-01,2.172767120013514131e+00,2.480061844196679743e+00
3.818359375000000000e-01,8.766745717593551479e-01,-1.004367065928127301e-01,2.181133419520047134e+00,2.482918688675920471e+00
3.837890625000000000e-01,8.791390025410938946e-01,-9.712893591704607754e-02,2.189475805093503258e+00,2.485760371033838734e+00
3.857421875000000000e-01,8.815886980511797866e-01,-9.384190738254316599e-02,2.197793329436056098e+00,2.488588573596138165e+00
3.876953125000000000e-01,8.840242338586503656e-01,-9.057572539733264871e-02,2.206085423897325093e+00,2.491401354077406261e+00
3.896484375000000000e-01,8.864447840407174706e-01,-8.732993932159209549e-02,2.214353147889944307e+00,2.494202621540639431e+00
3.916015625000000000e-01,8.888519320544731039e-01,-8.410363885459624933e-02,2.222597477454741455e+00,2.496989414073494284e+00
3.935546875000000000e-01,8.912440786045908725e-01,-8.089549908755906682e-02,2.230821356694403068e+00,2.499769954284270401e+00
3.955078125000000000e-01,8.936237275273102298e-01,-7.770403643983782305e-02,2.239025333610645596e+00,2.502538206685655187e+00
3.974609375000000000e-01,8.959869821842842974e-01,-7.452772873400242970e-02,2.247211658073233309e+00,2.505307973851338854e+00
3.994140625000000000e-01,8.983370303196798190e-01,-7.136528713392473189e-02,2.255376942079167613e+00,2.508066848963924400e+00
4.013671875000000000e-01,9.006653000841933210e-01,-6.821563710219523402e-02,2.263520940070294252e+00,2.510838792167034317e+00
4.033203125000000000e-01,9.029755952683500286e-01,-6.507818664300420164e-02,2.271633296109319744e+00,2.513601896060982277e+00
4.052734375000000000e-01,9.052512563612840069e-01,-6.195275205024688286e-02,2.279711272356034435e+00,2.516399744537034522e+00
4.072265625000000000e-01,9.074960847890169990e-01,-5.883984833671537795e-02,2.287733144418401032e+00,2.519197877597222579e+00
4.091796875000000000e-01,9.096818632792189607e-01,-5.574042907332028840e-02,2.295695842580819157e+00,2.522071447717911585e+00
4.111328125000000000e-01,9.118082540104919254e-01,-5.265632927642001360e-02,2.303555770639972966e+00,2.524973512961435684e+00
4.130859375000000000e-01,9.138373281921291502e-01,-4.958972393801109463e-02,2.311305838988807260e+00,2.528001582367386479e+00
4.150390625000000000e-01,9.157464982820638921e-01,-4.654395081599242701e-02,2.318859200606987692e+00,2.531123292433994809e+00
4.169921875000000000e-01,9.175066243453818826e-01,-4.352251276121542334e-02,2.326172836202773375e+00,2.534372831537238469e+00
4.189453125000000000e-01,9.190216501825878570e-01,-4.053040175235927273e-02,2.333112749066581060e+00,2.537870466906793077e+00
4.208984375000000000e-01,9.203095549260872366e-01,-3.757287465501923246e-02,2.339490743150018481e+00,2.541363523294887017e+00
4.228515625000000000e-01,9.211219061004143338e-01,-3.465623856739009911e-02,2.345205736129758911e+00,2.545431350210243693e+00
4.248046875000000000e-01,9.215145725823254974e-01,-3.178867949513964480e-02,2.349685914873565817e+00,2.549303483905980716e+00
4.267578125000000000e-01,9.211032489458810257e-01,-2.897688040218627387e-02,2.352987589986547334e+00,2.554112023909474338e+00
4.287109375000000000e-01,9.197044938492531241e-01,-2.623330177569564367e-02,2.354098558004393382e+00,2.559280844892411366e+00
4.306640625000000000e-01,9.171323917696562189e-01,-2.356575883123287682e-02,2.352782816114643794e+00,2.565091119654133500e+00
4.326171875000000000e-01,9.123553009520595225e-01,-2.098851246066872622e-02,2.348840742994259490e+00,2.574260034697466448e+00
4.345703125000000000e-01,9.056500300834857686e-01,-1.851699266916384881e-02,2.340037675610572521e+00,2.583649681101002571e+00
4.365234375000000000e-01,8.954119868053975750e-01,-1.615940341580155218e-02,2.329033418491609275e+00,2.600944084948705992e+00
4.384765625000000000e-01,8.808549671419838578e-01,-1.394224765442943909e-02,2.312891821334696729e+00,2.625637925143597950e+00
4.404296875000000000e-01,8.625410139964627687e-01,-1.187314328892331676e-02,2.291664090156495526e+00,2.656805016928743601e+00
4.423828125000000000e-01,8.369320727069757826e-01,-9.963771579588436011e-03,2.276877241451285450e+00,2.720454588556367792e+00
4.443359375000000000e-01,8.059136438881777664e-01,-8.242185931228508330e-03,2.260428151965549581e+00,2.804767973328877506e+00
4.462890625000000000e-01,7.722732131778977660e-01,-6.692619338720403634e-03,2.266556865952065181e+00,2.934893418251828923e+00
4.482421875000000000e-01,7.319867070880352600e-01,-5.318780075705300918e-03,2.366434973699778510e+00,3.232879227238382835e+00
4.501953125000000000e-01,6.924956951972989216e-01,-4.129282126940075383e-03,2.524006736285570263e+00,3.644789202197840527e+00
4.521484375000000000e-01,6.642472748646841563e-01,-3.124872871289565129e-03,2.608479773677105484e+00,3.926966100203383547e+00
4.541015625000000000e-01,6.458930110784946166e-01,-2.279506879181883699e-03,2.588748151780939200e+00,4.008011279421207718e+00
4.560546875000000000e-01,6.324183052236787006e-01,-1.604163359387430002e-03,2.543150350443966978e+00,4.021309180528541027e+00
4.580078125000000000e-01,6.211628354919431771e-01,-1.089787012029784117e-03,2.525463442479884968e+00,4.065702146559043939e+00
4.599609375000000000e-01,6.131476568974953967e-01,-7.154307426865272670e-04,2.520591303492211832e+00,4.110903985720519849e+00
4.619140625000000000e-01,6.080718518192169686e-01,-4.521948802374599623e-04,2.507443311777959316e+00,4.123596976421309179e+00
4.638671875000000000e-01,6.051147545007369288e-01,-2.744878729316470680e-04,2.488588223130336896e+00,4.112588863227837344e+00
4.658203125000000000e-01,6.031888441062022155e-01,-1.587951504243969106e-04,2.474098246108059396e+00,4.101697607105404764e+00
4.677734375000000000e-01,6.021363853665020471e-01,-8.538424434838127173e-05,2.465999864386753782e+00,4.095417453789719886e+00
4.697265625000000000e-01,6.014667995285145619e-01,-3.946287280056728929e-05,2.462200716454480798e+00,4.093660228488495534e+00
4.716796875000000000e-01,6.013813605934447137e-01,-1.079512867388472795e-05,2.459546267803884412e+00,4.089827901120441922e+00
4.736328125000000000e-01,6.013737943354097171e-01,6.960531395634155949e-06,2.457411115234389598e+00,4.086328899541683768e+00
4.755859375000000000e-01,6.018625441434903856e-01,1.778593545567451755e-05,2.454835405141729154e+00,4.078730980908614967e+00
4.775390625000000000e-01,6.020806709886996622e-01,2.382820589778266574e-05,2.452553075567450058e+00,4.073462566684118435e+00
4.794921875000000000e-01,6.029048758922221918e-01,2.683097676411860181e-05,2.449642791800137775e+00,4.063066811257685096e+00
4.814453125000000000e-01,6.028077475832543941e-01,2.748983774650027049e-05,2.447379838684974551e+00,4.059967457732775564e+00
4.833984375000000000e-01,6.038634053579116090e-01,2.701135118950442435e-05,2.443232257899817128e+00,4.046001522863292621e+00
4.853515625000000000e-01,6.026704106072269251e-01,2.544114843920894554e-05,2.440519074296330082e+00,4.049508705168252121e+00
4.873046875000000000e-01,6.039415019959124553e-01,2.346526573378830618e-05,2.432126605511225392e+00,4.027089705389075291e+00
4.892578125000000000e-01,6.006252139466186080e-01,2.108995546989331972e-05,2.429962094168825359e+00,4.045721087978195740e+00
4.912109375000000000e-01,6.015639462070895283e-01,1.764848939181136168e-05,2.417535770848897148e+00,4.018751100357619954e+00
4.931640625000000000e-01,5.956826660737022383e-01,1.321979481524836655e-05,2.426015956472004298e+00,4.072665018793392377e+00
4.951171875000000000e-01,5.936637487055527185e-01,1.204192099320917064e-05,2.413171952356514716e+00,4.064880090076655073e+00
4.970703125000000000e-01,5.914758911450560541e-01,-9.254868456872277949e-06,2.454725083993312573e+00,4.150169298051701539e+00
4.990234375000000000e-01,5.810129978241309612e-01,1.080218377997561871e-05,2.590078200396554564e+00,4.457866192430099517e+00
5.009765625000000000e-01,5.810129978236241444e-01,-1.080218350155737464e-05,2.590078200401752628e+00,4.457866192442934583e+00
5.029296875000000000e-01,5.914758911447657308e-01,9.254868658246024661e-06,2.454725083997651325e+00,4.150169298061073597e+00
5.048828125000000000e-01,5.936637487056166673e-01,-1.204192092579455020e-05,2.413171952353164507e+00,4.064880090070573715e+00
5.068359375000000000e-01,5.956826660738527845e-01,-1.321979488099214335e-05,2.426015956467467483e+00,4.072665018784746849e+00
5.087890625000000000e-01,6.015639462071395993e-01,-1.764848956435850197e-05,2.417535770848131982e+00,4.018751100356013239e+00
5.107421875000000000e-01,6.006252139466554674e-01,-2.108995569699270218e-05,2.429962094170589726e+00,4.045721087980885144e+00
5.126953125000000000e-01,6.039415019958938036e-01,-2.346526594671029511e-05,2.432126605513326822e+00,4.027089705392679519e+00
5.146484375000000000e-01,6.026704106071250067e-01,-2.544114857246164126e-05,2.440519074297616609e+00,4.049508705171071199e+00
5.166015625000000000e-01,6.038634053577693894e-01,-2.701135120045279614e-05,2.443232257899609294e+00,4.046001522863901023e+00
5.185546875000000000e-01,6.028077475831399301e-01,-2.748983765319680970e-05,2.447379838684252462e+00,4.059967457732349239e+00
5.205078125000000000e-01,6.029048758920244611e-01,-2.683097664665725314e-05,2.449642791800550778e+00,4.063066811259703037e+00
5.224609375000000000e-01,6.020806709885964114e-01,-2.382820584975562658e-05,2.452553075567147189e+00,4.073462566684313835e+00
5.244140625000000000e-01,6.018625441436188384e-01,-1.778593551730500071e-05,2.454835405140144644e+00,4.078730980905111103e+00
5.263671875000000000e-01,6.013737943353671955e-01,-6.960531513510941247e-06,2.457411115234990007e+00,4.086328899542970738e+00
5.283203125000000000e-01,6.013813605933258088e-01,1.079512861525919751e-05,2.459546267804443076e+00,4.089827901122179199e+00
5.302734375000000000e-01,6.014667995288039970e-01,3.946287289057743517e-05,2.462200716453644578e+00,4.093660228485135555e+00
5.322265625000000000e-01,6.021363853662324850e-01,8.538424458029084249e-05,2.465999864388396912e+00,4.095417453794282459e+00
5.341796875000000000e-01,6.031888441065178519e-01,1.587951506932317781e-04,2.474098246106539278e+00,4.101697607100738274e+00
5.361328125000000000e-01,6.051147545009678552e-01,2.744878731017414753e-04,2.488588223129364785e+00,4.112588863224660329e+00
5.380859375000000000e-01,6.080718518190575406e-01,4.521948802335865958e-04,2.507443311779819606e+00,4.123596976425449867e+00
5.400390625000000000e-01,6.131476568977471953e-01,7.154307425359288748e-04,2.520591303491780621e+00,4.110903985718127984e+00
5.419921875000000000e-01,6.211628354917364536e-01,1.089787011835422446e-03,2.525463442480048393e+00,4.065702146560660424e+00
5.439453125000000000e-01,6.324183052236422853e-01,1.604163359259792518e-03,2.543150350442950902e+00,4.021309180527165239e+00
5.458984375000000000e-01,6.458930110785581213e-01,2.279506879173105998e-03,2.588748151779169948e+00,4.008011279418075112e+00
5.478515625000000000e-01,6.642472748646603975e-01,3.124872871367955982e-03,2.608479773677938596e+00,3.926966100204777543e+00
5.498046875000000000e-01,6.924956951973589847e-01,4.129282127027596519e-03,2.524006736287258690e+00,3.644789202199962386e+00
5.517578125000000000e-01,7.319867070883385729e-01,5.318780075727615533e-03,2.366434973699972133e+00,3.232879227237307695e+00
5.537109375000000000e-01,7.722732131781455678e-01,6.692619338667495435e-03,2.266556865952053634e+00,2.934893418250872799e+00
5.556640625000000000e-01,8.059136438881927544e-01,8.242185931173894031e-03,2.260428151965915067e+00,2.804767973329278963e+00
5.576171875000000000e-01,8.369320727069402555e-01,9.963771579614260840e-03,2.276877241451528811e+00,2.720454588556773690e+00
5.595703125000000000e-01,8.625410139961597888e-01,1.187314328900529806e-02,2.291664090156837030e+00,2.656805016930071428e+00
5.615234375000000000e-01,8.808549671418872684e-01,1.394224765442881285e-02,2.312891821333546538e+00,2.625637925142580542e+00
5.634765625000000000e-01,8.954119868055933074e-01,1.615940341559836402e-02,2.329033418490194407e+00,2.600944084946560597e+00
5.654296875000000000e-01,9.056500300833817407e-01,1.851699266881336875e-02,2.340037675611766232e+00,2.583649681102623497e+00
5.673828125000000000e-01,9.123553009520916079e-01,2.098851246041822521e-02,2.348840742995329300e+00,2.574260034698553579e+00
5.693359375000000000e-01,9.171323917698551709e-01,2.356575883133298424e-02,2.352782816113845321e+00,2.565091119652703977e+00
5.712890625000000000e-01,9.197044938492364707e-01,2.623330177614003125e-02,2.354098558004315223e+00,2.559280844892361184e+00
5.732421875000000000e-01,9.211032489455974748e-01,2.897688040267430362e-02,2.352987589986939465e+00,2.554112023910672491e+00
5.751953125000000000e-01,9.215145725824188672e-01,3.178867949531746090e-02,2.349685914872905013e+00,2.549303483904999723e+00
5.771484375000000000e-01,9.211219061001616470e-01,3.465623856713478251e-02,2.345205736130007601e+00,2.545431350211221133e+00
5.791015625000000000e-01,9.203095549261934849e-01,3.757287465452858327e-02,2.339490743150933305e+00,2.541363523295605997e+00
5.810546875000000000e-01,9.190216501825241302e-01,4.053040175195984918e-02,2.333112749067765002e+00,2.537870466908273226e+00
5.830078125000000000e-01,9.175066243455731740e-01,4.352251276109208450e-02,2.326172836202515803e+00,2.534372831536434223e+00
5.849609375000000000e-01,9.157464982823515509e-01,4.654395081609636470e-02,2.318859200606691040e+00,2.531123292432870375e+00
5.869140625000000000e-01,9.138373281919041080e-01,4.958972393814104623e-02,2.311305838989752282e+00,2.528001582369037159e+00
5.888671875000000000e-01,9.118082540108398693e-01,5.265632927644748468e-02,2.303555770638883171e+00,2.524973512959275190e+00
5.908203125000000000e-01,9.096818632794769766e-01,5.574042907328240204e-02,2.295695842581041646e+00,2.522071447717442627e+00
5.927734375000000000e-01,9.074960847887605375e-01,5.883984833673982368e-02,2.287733144420957210e+00,2.519197877600749980e+00
5.947265625000000000e-01,9.052512563615828789e-01,6.195275205041312488e-02,2.279711272354716822e+00,2.516399744534737692e+00
5.966796875000000000e-01,9.029755952685249998e-01,6.507818664322559399e-02,2.271633296106830180e+00,2.513601896057723550e+00
5.986328125000000000e-01,9.006653000836361000e-01,6.821563710226716259e-02,2.263520940071026111e+00,2.510838792169396871e+00
6.005859375000000000e-01,8.983370303194142537e-01,7.136528713374547250e-02,2.255376942079073022e+00,2.508066848964574103e+00
6.025390625000000000e-01,8.959869821842778581e-01,7.452772873370157314e-02,2.247211658072032936e+00,2.505307973850039449e+00
6.044921875000000000e-01,8.936237275269913738e-01,7.770403643967349616e-02,2.239025333610719315e+00,2.502538206686644173e+00
6.064453125000000000e-01,8.912440786047303165e-01,8.089549908769272379e-02,2.230821356694447033e+00,2.499769954283917350e+00
6.083984375000000000e-01,8.888519320543768476e-01,8.410363885488968128e-02,2.222597477455332537e+00,2.496989414074406000e+00
6.103515625000000000e-01,8.864447840410234480e-01,8.732993932175457663e-02,2.214353147889977169e+00,2.494202621539800102e+00
6.123046875000000000e-01,8.840242338591799420e-01,9.057572539721339688e-02,2.206085423898228814e+00,2.491401354076944408e+00
6.142578125000000000e-01,8.815886980511941085e-01,9.384190738229304662e-02,2.197793329439213572e+00,2.488588573599702869e+00
6.162109375000000000e-01,8.791390025411375264e-01,9.712893591697091544e-02,2.189475805093785254e+00,2.485760371034043459e+00
6.181640625000000000e-01,8.766745717592925313e-01,1.004367065930219377e-01,2.181133419516580130e+00,2.482918688672122176e+00
6.201171875000000000e-01,8.741962832503025194e-01,1.037645734059007979e-01,2.172767120011216413e+00,2.480061844195394105e+00
6.220703125000000000e-01,8.717045491721349126e-01,1.071112817661863809e-01,2.164379156633386536e+00,2.477191040334779881e+00
6.240234375000000000e-01,8.692007235222178885e-01,1.104749511715051730e-01,2.155972779215457269e+00,2.474306046384021851e+00
6.259765625000000000e-01,8.666861536444196989e-01,1.138530638301176456e-01,2.147552756660837670e+00,2.471408513095116888e+00
6.279296875000000000e-01,8.641627236548150570e-01,1.172425988133409397e-01,2.139124892953357282e+00,2.468499877305508239e+00
6.298828125000000000e-01,8.616322943222012309e-01,1.206402475601559415e-01,2.130695410247490429e+00,2.465582239862306846e+00
6.318359375000000000e-01,8.590968531831737476e-01,1.240426227844762946e-01,2.122270344496025807e+00,2.462657218157561889e+00
6.337890625000000000e-01,8.565582708633587838e-01,1.274463400181089778e-01,2.113855642306321059e+00,2.459726746347408621e+00
6.357421875000000000e-01,8.540184264988988083e-01,1.308480671752606239e-01,2.105457231829912068e+00,2.456792792124517621e+00
6.376953125000000000e-01,8.514791261256100530e-01,1.342446255174674918e-01,2.097080886108412479e+00,2.453857417753004810e+00
6.396484375000000000e-01,8.489421272946705566e-01,1.376331191145664656e-01,2.088732002896724449e+00,2.450922428628826477e+00
6.416015625000000000e-01,8.464091347124598208e-01,1.410110315319175744e-01,2.080415591649269036e+00,2.447989347083724176e+00
6.435546875000000000e-01,8.438818071524645248e-01,1.443763572822167329e-01,2.072136503557355791e+00,2.445059634149857164e+00
6.455078125000000000e-01,8.413617087023264052e-01,1.477278456046436095e-01,2.063899547736649076e+00,2.442134923629376342e+00
6.474609375000000000e-01,8.388503064711138046e-01,1.510653063907818061e-01,2.055709353333923239e+00,2.439216807476326743e+00
6.494140625000000000e-01,8.363490343204111888e-01,1.543898299993706480e-01,2.047570322739875159e+00,2.436306541287970528e+00
6.513671875000000000e-01,8.338593830807417007e-01,1.577038009341299452e-01,2.039486930150800070e+00,2.433405111324819181e+00
6.533203125000000000e-01,8.313829121936097133e-01,1.610106461389547161e-01,2.031464080458483590e+00,2.430513650842770268e+00
6.552734375000000000e-01,8.289211369827791387e-01,1.643143095667439768e-01,2.023506869626549243e+00,2.427633557940168441e+00
6.572265625000000000e-01,8.264753313240473798e-01,1.676185366001939625e-01,2.015619527738854888e+00,2.424765915149314832e+00
6.591796875000000000e-01,8.240462407345694462e-01,1.709261780394047969e-01,2.007804293409245489e+00,2.421911085615034320e+00
6.611328125000000000e-01,8.216337733556935419e-01,1.742387672743275495e-01,2.000060676405117643e+00,2.419068799491007837e+00
6.630859375000000000e-01,8.192369436186266451e-01,1.775565119684278936e-01,1.992385101022614124e+00,2.416237885135732011e+00
6.650390625000000000e-01,8.168540079906416729e-01,1.808786487609101712e-01,1.984771357500058730e+00,2.413416347319603084e+00
6.669921875000000000e-01,8.144828809670239256e-01,1.842040060596815410e-01,1.977211844325464485e+00,2.410601540819403699e+00
6.689453125000000000e-01,8.121214874287001617e-01,1.875315785924463741e-01,1.969699430222875636e+00,2.407791295398264975e+00
6.708984375000000000e-01,8.097680243689495683e-01,1.908609296913391651e-01,1.962228751354348599e+00,2.404984663105770526e+00
6.728515625000000000e-01,8.074210951684190896e-01,1.941922802365786682e-01,1.954796413728724147e+00,2.402181763051764563e+00
6.748046875000000000e-01,8.050795470734762871e-01,1.975262808909259149e-01,1.947399886127660240e+00,2.399382951764123639e+00
6.767578125000000000e-01,8.027424794591533352e-01,2.008636406780778261e-01,1.940035395377623484e+00,2.396586252044251797e+00
6.787109375000000000e-01,8.004088433060289054e-01,2.042048083306023110e-01,1.932698189895987628e+00,2.393788924397673323e+00
6.806640625000000000e-01,7.980769917129821867e-01,2.075498428379286275e-01,1.925384544429397105e+00,2.390991355461230761e+00
6.826171875000000000e-01,7.957448131229465371e-01,2.108984586270842565e-01,1.918094512192934475e+00,2.388200147023589626e+00
6.845703125000000000e-01,7.934095390730290243e-01,2.142501323313149020e-01,1.910835308640211672e+00,2.385433031882392640e+00
6.865234375000000000e-01,7.910682576737807503e-01,2.176042325845149172e-01,1.903615138204706181e+00,2.382709640108686244e+00
6.884765625000000000e-01,7.887194756018829356e-01,2.209601706306817404e-01,1.896427656230568193e+00,2.380027034018111554e+00
6.904296875000000000e-01,7.863629726369057993e-01,2.243175122787171571e-01,1.889248589510502896e+00,2.377355511855366643e+00
6.923828125000000000e-01,7.839976503178187617e-01,2.276759420456488381e-01,1.882050620993071188e+00,2.374663799030463540e+00
6.943359375000000000e-01,7.816200770735071135e-01,2.310350766742896300e-01,1.874820819082317680e+00,2.371945815202709973e+00
6.962890625000000000e-01,7.792239336486699308e-01,2.343943137091698548e-01,1.867574035358992024e+00,2.369239962573806313e+00
6.982421875000000000e-01,7.768004250545667011e-01,2.377528685715512569e-01,1.860359428030982976e+00,2.366636902690156585e+00
7.001953125000000000e-01,7.743410372097823124e-01,2.411098198464904363e-01,1.853247914446578104e+00,2.364255640281586412e+00
7.021484375000000000e-01,7.718423683223827325e-01,2.444640012089727976e-01,1.846296425054620327e+00,2.362182782445929607e+00
7.041015625000000000e-01,7.693103096993736401e-01,2.478138926163062916e-01,1.839506613000524426e+00,2.360405487061441043e+00
7.060546875000000000e-01,7.667601494918021565e-01,2.511576246755813369e-01,1.832803093665357652e+00,2.358781192931663995e+00
7.080078125000000000e-01,7.642119129853479631e-01,2.544929589093906652e-01,1.826042661068629558e+00,2.357062094360490523e+00
7.099609375000000000e-01,7.616818836886825039e-01,2.578171799724369717e-01,1.819053255221012577e+00,2.354971164646587845e+00
7.119140625000000000e-01,7.591722967211863571e-01,2.611270750731206625e-01,1.811693398519393039e+00,2.352312423583848400e+00
7.138671875000000000e-01,7.566633339912133271e-01,2.644190502876040960e-01,1.803916465775495581e+00,2.349082354742749956e+00
7.158203125000000000e-01,7.541107155235973192e-01,2.676891278203369917e-01,1.795824042992708813e+00,2.345551089400334188e+00
7.177734375000000000e-01,7.514511959711391853e-01,2.709328587101961228e-01,1.787677674377016412e+00,2.342264795572017722e+00
7.197265625000000000e-01,7.486188626276319980e-01,2.741453784843165820e-01,1.779826009262981845e+00,2.339901669155867392e+00
7.216796875000000000e-01,7.455692647271960904e-01,2.773214108867841365e-01,1.772555085263793018e+00,2.338998344701078036e+00
7.236328125000000000e-01,7.422994661625430535e-01,2.804548172508645187e-01,1.765944768444328350e+00,2.339691863992514165e+00
7.255859375000000000e-01,7.388530893663489696e-01,2.835381113503431250e-01,1.759815582331701656e+00,2.341623769462295002e+00
7.275390625000000000e-01,7.353081749761503083e-01,2.865623236223717729e-01,1.753794047723736149e+00,2.344055323706408345e+00
7.294921875000000000e-01,7.317525423242996485e-01,2.895168576521957582e-01,1.747469696596631650e+00,2.346150979017427307e+00
7.314453125000000000e-01,7.282579153920913928e-01,2.923897796106307290e-01,1.740559277933283688e+00,2.347285498568435269e+00
7.333984375000000000e-01,7.248664659041652580e-01,2.951702467350060255e-01,1.732977343875168552e+00,2.347191181394386650e+00
7.353515625000000000e-01,7.215934940269020936e-01,2.978542343552399996e-01,1.724796405981124270e+00,2.345901900032028919e+00
7.373046875000000000e-01,7.184388198019855398e-01,3.004512967060177786e-01,1.716175475788217497e+00,2.343621113733229677e+00
7.392578125000000000e-01,7.153976841871676484e-01,3.029901492280622222e-01,1.707316842969430759e+00,2.340626818146574806e+00
7.412109375000000000e-01,7.124683835797932518e-01,3.055177947582271014e-01,1.698444452712934094e+00,2.337216909000474629e+00
7.431640625000000000e-01,7.096532567560142057e-01,3.080928510539802101e-01,1.689770833172429487e+00,2.333661187798941050e+00
7.451171875000000000e-01,7.069560134934116391e-01,3.107687999075928187e-01,1.681464480919238280e+00,2.330168379237300247e+00
7.470703125000000000e-01,7.043727686552758716e-01,3.135825641498605210e-01,1.673614266743859602e+00,2.326867867584019756e+00
7.490234375000000000e-01,7.018915513845574994e-01,3.165392576597655383e-01,1.666231416482077954e+00,2.323817210376052156e+00
7.509765625000000000e-01,6.994861469676243448e-01,3.196240197214069712e-01,1.659240968606736200e+00,2.321005774365819896e+00
7.529296875000000000e-01,6.971319979057117866e-01,3.227934473674743954e-01,1.652545135516635622e+00,2.318393207603727912e+00
7.548828125000000000e-01,6.947936473165003957e-01,3.260187083146960374e-01,1.645999455743799356e+00,2.315903836371415725e+00
7.568359375000000000e-01,6.924614214515705246e-01,3.292442050297061384e-01,1.639537212366545038e+00,2.313493790394750338e+00
7.587890625000000000e-01,6.900980281943112082e-01,3.324794770049905868e-01,1.633014034680219106e+00,2.311079518369676844e+00
7.607421875000000000e-01,6.877278581402925806e-01,3.356498620328844384e-01,1.626479803982329386e+00,2.308674557200608213e+00
7.626953125000000000e-01,6.852750828449742926e-01,3.388389806223241485e-01,1.619688526773719772e+00,2.306153710655366229e+00
7.646484375000000000e-01,6.828242309428789181e-01,3.418500831344375990e-01,1.612878286052989552e+00,2.303638754885250162e+00
7.666015625000000000e-01,6.801482872109312350e-01,3.449359075114137863e-01,1.605349409168619790e+00,2.300802856716495981e+00
7.685546875000000000e-01,6.774984101812950854e-01,3.475048032877334769e-01,1.597815077878951495e+00,2.298024379003201556e+00
7.705078125000000000e-01,6.742067907085896872e-01,3.503276238681974908e-01,1.588230523679579953e+00,2.294337631568906577e+00
7.724609375000000000e-01,6.710682516067745240e-01,3.516317615844034572e-01,1.578859142424410944e+00,2.290932489707582675e+00
7.744140625000000000e-01,6.661259278426157060e-01,3.538870168344713241e-01,1.563787841676166579e+00,2.284967898437757494e+00
7.763671875000000000e-01,6.618583674128226679e-01,3.516622850645113041e-01,1.550030027818862344e+00,2.280102955025657518e+00
7.783203125000000000e-01,6.526784444716355882e-01,3.529352673178680622e-01,1.520961047459274518e+00,2.268055837610299275e+00
7.802734375000000000e-01,6.459928133544430295e-01,3.412806022924534388e-01,1.498114599136751046e+00,2.260852421696614378e+00
7.822265625000000000e-01,6.254161441615055939e-01,3.391593638411506961e-01,1.432067833529178769e+00,2.232269388267516863e+00
7.841796875000000000e-01,6.126356528312024707e-01,3.015364391678438949e-01,1.382743236149472033e+00,2.211577989591549720e+00
7.861328125000000000e-01,5.779971833531962755e-01,3.108260198639617999e-01,1.289180533257177963e+00,2.182120609266146705e+00
7.880859375000000000e-01,5.309399914354016037e-01,1.687651612457188310e-01,1.213476784390038032e+00,2.271284462402307192e+00
7.900390625000000000e-01,4.024211288113304086e-01,-1.696484083054840969e-02,8.975505927383978788e-01,2.230232507465598424e+00
7.919921875000000000e-01,3.252189530594470357e-01,-3.459637060819423793e-01,5.686328147096471053e-01,1.688616045398393162e+00
7.939453125000000000e-01,3.188392922005031105e-01,-3.444373214746494494e-01,5.272747082516583417e-01,1.594413365054604181e+00
7.958984375000000000e-01,3.024293470306446130e-01,-4.241461640277870981e-01,5.016844652239720315e-01,1.568898504350094480e+00
7.978515625000000000e-01,2.959097176563669218e-01,-4.483313881930789391e-01,4.846672652378010149e-01,1.537388461874380274e+00
7.998046875000000000e-01,2.905191700752983719e-01,-4.716049381916661010e-01,4.757723120399439121e-01,1.526456759222794224e+00
8.017578125000000000e-01,2.875389352922921304e-01,-4.822026215454937037e-01,4.701243681488888049e-01,1.518734086977815645e+00
8.037109375000000000e-01,2.854682581429018873e-01,-4.881695734074288362e-01,4.662852539239803473e-01,1.514250141782626846e+00
8.056640625000000000e-01,2.841526183165103969e-01,-4.901494721138398014e-01,4.635878628875554908e-01,1.511351641633342568e+00
8.076171875000000000e-01,2.832655602450705468e-01,-4.898384848751078935e-01,4.615596239002844881e-01,1.509452852819787694e+00
8.095703125000000000e-01,2.826724786922304999e-01,-4.879706257518514056e-01,4.599783959476241302e-01,1.508190936809504779e+00
8.115234375000000000e-01,2.822685665293580559e-01,-4.851059993450512753e-01,4.586866142149276793e-01,1.507336770588067809e+00
8.134765625000000000e-01,2.819918426144084056e-01,-4.815822678588996819e-01,4.575921771329351517e-01,1.506753494530783888e+00
8.154296875000000000e-01,2.818008058202368105e-01,-4.776224996577233539e-01,4.566337414269242556e-01,1.506351559379436544e+00
8.173828125000000000e-01,2.816686534783687246e-01,-4.733701014473644109e-01,4.557718562921598826e-01,1.506073893309927580e+00
8.193359375000000000e-01,2.815776247813785993e-01,-4.689186706340573996e-01,4.549802272076549636e-01,1.505882859093598869e+00
8.212890625000000000e-01,2.815158970435935326e-01,-4.643294878277847149e-01,4.542412370011673639e-01,1.505753543847257570e+00
8.232421875000000000e-01,2.814754952314141301e-01,-4.596429960012254345e-01,4.535428759012498645e-01,1.505669168975541705e+00
8.251953125000000000e-01,2.814509693029310089e-01,-4.548861339341608856e-01,4.528768388022050839e-01,1.505618283274437363e+00
8.271484375000000000e-01,2.814385360527098534e-01,-4.500770481540037893e-01,4.522372826388117995e-01,1.505592937013061405e+00
8.291015625000000000e-01,2.814355220497718468e-01,-4.452281340596933035e-01,4.516200198793465237e-01,1.505587509370041488e+00
8.310546875000000000e-01,2.814400001500294568e-01,-4.403479991321406217e-01,4.510219886685981061e-01,1.505597944148552081e+00
8.330078125000000000e-01,2.814505508163443470e-01,-4.354427364833029501e-01,4.504409024751764301e-01,1.505621249476422063e+00
8.349609375000000000e-01,2.814661044723097416e-01,-4.305167535036424353e-01,4.498750165382436328e-01,1.505655167600504107e+00
8.369140625000000000e-01,2.814858365526102801e-01,-4.255733139160522982e-01,4.493229707818150453e-01,1.505697955199696958e+00
8.388671875000000000e-01,2.815090970242310475e-01,-4.206148944076364971e-01,4.487836831087602674e-01,1.505748235841042115e+00
8.408203125000000000e-01,2.815353625551125227e-01,-4.156434210283192487e-01,4.482562760847800254e-01,1.505804899807866803e+00
8.427734375000000000e-01,2.815642036572764129e-01,-4.106604272980333703e-01,4.477400259133235139e-01,1.505867035237726359e+00
8.447265625000000000e-01,2.815952617998542795e-01,-4.056671611031703040e-01,4.472343264094908455e-01,1.505933880108128786e+00
8.466796875000000000e-01,2.816282332162641788e-01,-4.006646579003135256e-01,4.467386631598919133e-01,1.506004788225059343e+00
8.486328125000000000e-01,2.816628572501971295e-01,-3.956537915975441022e-01,4.462525946725880432e-01,1.506079204711578523e+00
8.505859375000000000e-01,2.816989078141899916e-01,-3.906353105204082299e-01,4.457757383813085728e-01,1.506156648016635957e+00
8.525390625000000000e-01,2.817361870104732047e-01,-3.856098633104146356e-01,4.453077600656967783e-01,1.506236696458040258e+00
8.544921875000000000e-01,2.817745202757781509e-01,-3.805780179468210567e-01,4.448483657106242495e-01,1.506318977964806294e+00
8.564453125000000000e-01,2.818137526172959095e-01,-3.755402760061747891e-01,4.443972951343375666e-01,1.506403162113246097e+00
8.583984375000000000e-01,2.818537456431290389e-01,-3.704970835723364053e-01,4.439543169204288597e-01,1.506488953835524169e+00
8.603515625000000000e-01,2.818943751814073639e-01,-3.654488397500497698e-01,4.435192243269724388e-01,1.506576088369109723e+00
8.623046875000000000e-01,2.819355293432851406e-01,-3.603959034323656052e-01,4.430918319402199490e-01,1.506664327143318216e+00
8.642578125000000000e-01,2.819771069264729313e-01,-3.553385987714124394e-01,4.426719729047708940e-01,1.506753454385709956e+00
8.662109375000000000e-01,2.820190160843532023e-01,-3.502772196678167749e-01,4.422594966069062217e-01,1.506843274290631474e+00
8.681640625000000000e-01,2.820611732054388865e-01,-3.452120335034647436e-01,4.418542667192186801e-01,1.506933608633534316e+00
8.701171875000000000e-01,2.821035019617829098e-01,-3.401432842805185430e-01,4.414561595370061209e-01,1.507024294743696036e+00
8.720703125000000000e-01,2.821459324948170089e-01,-3.350711952868970500e-01,4.410650625530178059e-01,1.507115183768750200e+00
8.740234375000000000e-01,2.821884007142372308e-01,-3.299959713785376447e-01,4.406808732289357322e-01,1.507206139179479099e+00
8.759765625000000000e-01,2.822308476908037544e-01,-3.249178009474858464e-01,4.403034979307136054e-01,1.507297035474340463e+00
8.779296875000000000e-01,2.822732191278341518e-01,-3.198368576294833288e-01,4.399328510014821614e-01,1.507387757051447563e+00
8.798828125000000000e-01,2.823154648991366700e-01,-3.147533017934311395e-01,4.395688539507660586e-01,1.507478197222008154e+00
8.818359375000000000e-01,2.823575386434088452e-01,-3.096672818466665866e-01,4.392114347426584464e-01,1.507568257344049645e+00
8.837890625000000000e-01,2.823993974069017310e-01,-3.045789353835746116e-01,4.388605271686415454e-01,1.507657846058997997e+00
8.857421875000000000e-01,2.824410013275580611e-01,-2.994883902000816667e-01,4.385160702931809595e-01,1.507746878616670561e+00
8.876953125000000000e-01,2.824823133549476117e-01,-2.943957651927374131e-01,4.381780079621570012e-01,1.507835276276613179e+00
8.896484375000000000e-01,2.825232990012332412e-01,-2.893011711579651646e-01,4.378462883657771032e-01,1.507922965775636781e+00
8.916015625000000000e-01,2.825639261191335017e-01,-2.842047115046112404e-01,4.375208636488926439e-01,1.508009878852953012e+00
8.935546875000000000e-01,2.826041647034576165e-01,-2.791064828908966788e-01,4.372016895627030553e-01,1.508095951825599856e+00
8.955078125000000000e-01,2.826439867132837236e-01,-2.740065757952253045e-01,4.368887251527221460e-01,1.508181125207974205e+00
8.974609375000000000e-01,2.826833659122744424e-01,-2.689050750289402880e-01,4.365819324785877864e-01,1.508265343370065459e+00
8.994140625000000000e-01,2.827222777249704389e-01,-2.638020601979776947e-01,4.362812763619264844e-01,1.508348554229808292e+00
9.013671875000000000e-01,2.827606991071969778e-01,-2.586976061194053433e-01,4.359867241590065778e-01,1.508430708975608381e+00
9.033203125000000000e-01,2.827986084289693669e-01,-2.535917831980474269e-01,4.356982455553303213e-01,1.508511761815547247e+00
9.052734375000000000e-01,2.828359853684933034e-01,-2.484846577676893264e-01,4.354158123797011726e-01,1.508591669750287245e+00
9.072265625000000000e-01,2.828728108160363242e-01,-2.433762924007912554e-01,4.351393984356269895e-01,1.508670392367094104e+00
9.091796875000000000e-01,2.829090667866008824e-01,-2.382667461901478989e-01,4.348689793481713139e-01,1.508747891652673978e+00
9.111328125000000000e-01,2.829447363404636318e-01,-2.331560750054931519e-01,4.346045324246012864e-01,1.508824131822784187e+00
9.130859375000000000e-01,2.829798035107592424e-01,-2.280443317276824866e-01,4.343460365274032231e-01,1.508899079166928114e+00
9.150390625000000000e-01,2.830142532373820519e-01,-2.229315664627815607e-01,4.340934719583880996e-01,1.508972701906569958e+00
9.169921875000000000e-01,2.830480713065705034e-01,-2.178178267381086497e-01,4.338468203527617861e-01,1.509044970065478442e+00
9.189453125000000000e-01,2.830812442956079922e-01,-2.127031576820421210e-01,4.336060645821675497e-01,1.509115855350999125e+00
9.208984375000000000e-01,2.831137595221417391e-01,-2.075876021891951972e-01,4.333711886658290213e-01,1.509185331045201472e+00
9.228515625000000000e-01,2.831456049976738276e-01,-2.024712010723802580e-01,4.331421776890172493e-01,1.509253371904974328e+00
9.248046875000000000e-01,2.831767693848318279e-01,-1.973539932026416588e-01,4.329190177281362351e-01,1.509319954070166503e+00
9.267578125000000000e-01,2.832072419580697331e-01,-1.922360156384739782e-01,4.327016957818166643e-01,1.509385054979038854e+00
9.287109375000000000e-01,2.832370125674803507e-01,-1.871173037452419918e-01,4.324901997074694915e-01,1.509448653290390130e+00
9.306640625000000000e-01,2.832660716054434258e-01,-1.819978913057020975e-01,4.322845181628081068e-01,1.509510728811738645e+00
9.326171875000000000e-01,2.832944099758576417e-01,-1.768778106224334623e-01,4.320846405518947164e-01,1.509571262433008876e+00
9.345703125000000000e-01,2.833220190657317339e-01,-1.717570926129084463e-01,4.318905569753117568e-01,1.509630236065232056e+00
9.365234375000000000e-01,2.833488907189295469e-01,-1.666357668978533657e-01,4.317022581841121198e-01,1.509687632583869510e+00
9.384765625000000000e-01,2.833750172118932875e-01,-1.615138618834870698e-01,4.315197355372233368e-01,1.509743435776320419e+00
9.404296875000000000e-01,2.834003912311753304e-01,-1.563914048381697119e-01,4.313429809620231703e-01,1.509797630293311155e+00
9.423828125000000000e-01,2.834250058526343041e-01,-1.512684219639417182e-01,4.311719869178174958e-01,1.509850201603796460e+00
9.443359375000000000e-01,2.834488545221619527e-01,-1.461449384633853044e-01,4.310067463620004813e-01,1.509901135953138018e+00
9.462890625000000000e-01,2.834719310378175372e-01,-1.410209786022002809e-01,4.308472527186858470e-01,1.509950420324317699e+00
9.482421875000000000e-01,2.834942295332616435e-01,-1.358965657678595507e-01,4.306934998495963729e-01,1.509998042401872853e+00
9.501953125000000000e-01,2.835157444623891410e-01,-1.307717225246688986e-01,4.305454820270649963e-01,1.510043990538438852e+00
9.521484375000000000e-01,2.835364705850730860e-01,-1.256464706655150421e-01,4.304031939089849601e-01,1.510088253723688378e+00
9.541015625000000000e-01,2.835564029539360265e-01,-1.205208312605855203e-01,4.302666305155516957e-01,1.510130821555448311e+00
9.560546875000000000e-01,2.835755369020733774e-01,-1.153948247033075858e-01,4.301357872076734257e-01,1.510171684212867405e+00
9.580078125000000000e-01,2.835938680316637539e-01,-1.102684707537273517e-01,4.300106596669110992e-01,1.510210832431405414e+00
9.599609375000000000e-01,2.836113922033981494e-01,-1.051417885795359886e-01,4.298912438768561772e-01,1.510248257479604561e+00
9.619140625000000000e-01,2.836281055266669515e-01,-1.000147967949377020e-01,4.297775361058376875e-01,1.510283951137517233e+00
9.638671875000000000e-01,2.836440043504490638e-01,-9.488751349754045994e-02,4.296695328908552991e-01,1.510317905676651140e+00
9.658203125000000000e-01,2.836590852548454000e-01,-8.975995630342088749e-02,4.295672310227082180e-01,1.510350113841582020e+00
9.677734375000000000e-01,2.836733450432056269e-01,-8.463214238051845750e-02,4.294706275322698330e-01,1.510380568833267656e+00
9.697265625000000000e-01,2.836867807348043558e-01,-7.950408848049916877e-02,4.293797196779121639e-01,1.510409264294270359e+00
9.716796875000000000e-01,2.836993895580346425e-01,-7.437581096920789503e-02,4.292945049340918251e-01,1.510436194296046919e+00
9.736328125000000000e-01,2.837111689440984796e-01,-6.924732585584350564e-02,4.292149809810967276e-01,1.510461353328376610e+00
9.755859375000000000e-01,2.837221165212261420e-01,-6.411864882095363871e-02,4.291411456959119963e-01,1.510484736290570451e+00
9.775390625000000000e-01,2.837322301094037380e-01,-5.898979524336720598e-02,4.290729971439525281e-01,1.510506338483652788e+00
9.794921875000000000e-01,2.837415077157886545e-01,-5.386078022614764621e-02,4.290105335711914547e-01,1.510526155600864451e+00
9.814453125000000000e-01,2.837499475304571805e-01,-4.873161862171836167e-02,4.289537533961389482e-01,1.510544183716437061e+00
9.833984375000000000e-01,2.837575479233778730e-01,-4.360232505613165915e-02,4.289026552006329762e-01,1.510560419264199039e+00
9.853515625000000000e-01,2.837643074399204268e-01,-3.847291395282794596e-02,4.288572377202845010e-01,1.510574859023282812e+00
9.873046875000000000e-01,2.837702248007990535e-01,-3.334339955541423817e-02,4.288174998319734255e-01,1.510587500070338152e+00
9.892578125000000000e-01,2.837752988904362894e-01,-2.821379595065190080e-02,4.287834405512990776e-01,1.510598339828954861e+00
9.912109375000000000e-01,2.837795287706922354e-01,-2.308411708944894600e-02,4.287550590137165774e-01,1.510607375927033091e+00
9.931640625000000000e-01,2.837829136332520874e-01,-1.795437680994604185e-02,4.287323545289378757e-01,1.510614606639330226e+00
9.951171875000000000e-01,2.837854528844199753e-01,-1.282458885636863187e-02,4.287153264761238702e-01,1.510620030064565800e+00
9.970703125000000000e-01,2.837871459589912382e-01,-7.694766901375905792e-03,4.287039746302292453e-01,1.510623646264491082e+00
9.990234375000000000e-01,2.837879926472071102e-01,-2.564924568867787188e-03,4.286982984143689057e-01,1.510625452887591313e+00


==> figures/data/higr_igr_comparison/nc512_igr_t_0.125000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,9.999999994975572459e-01,1.166704783740775177e-10,2.499999998241472898e+00,2.499999999497579672e+00
2.929687500000000000e-03,9.999999994170578610e-01,3.686141770267212505e-10,2.499999997959717390e+00,2.499999999417072516e+00
4.882812500000000000e-03,9.999999992432084817e-01,6.794987232844397010e-10,2.499999997351238790e+00,2.499999999243217363e+00
6.835937500000000000e-03,9.999999989482755147e-01,1.098983712301060590e-09,2.499999996318971185e+00,2.499999998948282176e+00
8.789062500000000000e-03,9.999999984852443458e-01,1.693991017583059990e-09,2.499999994698367978e+00,2.499999998485257002e+00
1.074218750000000000e-02,9.999999977803828433e-01,2.559307887746906252e-09,2.499999992231359158e+00,2.499999997780402161e+00
1.269531250000000000e-02,9.999999967215837948e-01,3.832581182325109884e-09,2.499999988525565264e+00,2.499999996721605555e+00
1.464843750000000000e-02,9.999999951406697285e-01,5.716045964204856135e-09,2.499999982992366476e+00,2.499999995140691933e+00
1.660156250000000000e-02,9.999999927869005489e-01,8.508381420833554510e-09,2.499999974754178567e+00,2.499999992786927194e+00
1.855468750000000000e-02,9.999999892875509611e-01,1.265166731017217208e-08,2.499999962506459283e+00,2.499999989287581936e+00
2.050781250000000000e-02,9.999999840894173708e-01,1.880073552851174522e-08,2.499999944312995659e+00,2.499999984089452010e+00
2.246093750000000000e-02,9.999999763721900692e-01,2.792567926729142907e-08,2.499999917302702990e+00,2.499999976372226929e+00
2.441406250000000000e-02,9.999999649202684360e-01,4.146337978233795758e-08,2.499999877220973055e+00,2.499999964920299966e+00
2.636718750000000000e-02,9.999999479332319918e-01,6.154142721619712167e-08,2.499999817766346055e+00,2.499999947933261524e+00
2.832031250000000000e-02,9.999999227458007400e-01,9.130890267299331499e-08,2.499999729610342669e+00,2.499999922745830716e+00
3.027343750000000000e-02,9.999998854142649884e-01,1.354247625643856697e-07,2.499999598949972146e+00,2.499999885414287082e+00
3.222656250000000000e-02,9.999998301060896155e-01,2.007785268546269436e-07,2.499999405371377215e+00,2.499999830106104159e+00
3.417968750000000000e-02,9.999997481996005799e-01,2.975531259095094302e-07,2.499999118698717382e+00,2.499999748199607907e+00
3.613281250000000000e-02,9.999996269568754981e-01,4.407913401563621849e-07,2.499998694349291561e+00,2.499999626956866283e+00
3.808593750000000000e-02,9.999994475688662732e-01,6.527028372634349054e-07,2.499998066491485815e+00,2.499999447568801880e+00
4.003906250000000000e-02,9.999991822779450423e-01,9.660593879887329924e-07,2.499997137973768879e+00,2.499999182277770959e+00
4.199218750000000000e-02,9.999987901459322925e-01,1.429187458248652284e-06,2.499995765512848855e+00,2.499998790145533167e+00
4.394531250000000000e-02,9.999982108354070753e-01,2.113303158845734841e-06,2.499993737928452031e+00,2.499998210834500245e+00
4.589843750000000000e-02,9.999973554803860409e-01,3.123278040405129278e-06,2.499990744191198377e+00,2.499997355478362326e+00
4.785156250000000000e-02,9.999960932987763673e-01,4.613422989213027956e-06,2.499986326567173567e+00,2.499996093294328592e+00
4.980468750000000000e-02,9.999942319839620897e-01,6.810601126042715574e-06,2.499979811990605150e+00,2.499994231974237646e+00
5.175781250000000000e-02,9.999914890234560261e-01,1.004802682573707916e-05,2.499970211683792964e+00,2.499991489002235223e+00
5.371093750000000000e-02,9.999874498166168024e-01,1.481460833128900621e-05,2.499956074579199772e+00,2.499987449770415093e+00
5.566406250000000000e-02,9.999815066320536516e-01,2.182684425276327069e-05,2.499935273691970217e+00,2.499981506531628650e+00
5.761718750000000000e-02,9.999727698251739127e-01,3.213336352800848933e-05,2.499904695427929369e+00,2.499972769607243794e+00
5.957031250000000000e-02,9.999599390922897513e-01,4.726648010679315249e-05,2.499859789072796712e+00,2.499959938620161637e+00
6.152343750000000000e-02,9.999411174845787009e-01,6.946107105854143406e-05,2.499793916054549925e+00,2.499941116463614499e+00
6.347656250000000000e-02,9.999135437594299791e-01,1.019694884796128778e-04,2.499697413628028109e+00,2.499913541556141983e+00
6.542968750000000000e-02,9.998732093751012684e-01,1.495121268400965053e-04,2.499556255321084830e+00,2.499873204631346546e+00
6.738281250000000000e-02,9.998143156527783404e-01,2.189159815944735643e-04,2.499350153036958400e+00,2.499814305466790287e+00
6.933593750000000000e-02,9.997285124435429937e-01,3.200103527731072424e-04,2.499049896651118097e+00,2.499728490641436540e+00
7.128906250000000000e-02,9.996038425133344507e-01,4.668693548707137796e-04,2.498613668209749061e+00,2.499603796026920399e+00
7.324218750000000000e-02,9.994233131790892788e-01,6.794948126297043010e-04,2.497982060821285266e+00,2.499423214525512194e+00
7.519531250000000000e-02,9.991630454063823441e-01,9.860009761030856263e-04,2.497071637149741896e+00,2.499162837274477411e+00
7.714843750000000000e-02,9.987899934932156221e-01,1.425315462771574448e-03,2.495767020605783593e+00,2.498789557696675878e+00
7.910156250000000000e-02,9.982593278460241137e-01,2.050300333279085879e-03,2.493911873535509471e+00,2.498258424200882732e+00
8.105468750000000000e-02,9.975119760569273186e-01,2.930731960555682525e-03,2.491300544755667090e+00,2.497510125836958306e+00
8.300781250000000000e-02,9.964736908378991620e-01,4.154556905354839062e-03,2.487675239800156923e+00,2.496469964971659294e+00
8.496093750000000000e-02,9.950577623278371586e-01,5.824954410073342713e-03,2.482736171718022966e+00,2.495050422709438109e+00
8.691406250000000000e-02,9.931728686629075487e-01,8.051441172692550691e-03,2.476169885008917770e+00,2.493158816125156552e+00
8.886718750000000000e-02,9.907351536307900108e-01,1.093602810055081635e-02,2.467692380389908458e+00,2.490709173903776108e+00
9.082031250000000000e-02,9.876809472576940641e-01,1.455852469131233527e-02,2.457094181357058815e+00,2.487634816054602016e+00
9.277343750000000000e-02,9.839757924550307511e-01,1.896595999354443521e-02,2.444271858115829144e+00,2.483897373342359938e+00
9.472656250000000000e-02,9.796171930817647588e-01,2.416909349711387003e-02,2.429236853035376953e+00,2.479489693430278141e+00
9.667968750000000000e-02,9.746312979150397737e-01,3.014580993164141590e-02,2.412102525240396034e+00,2.474432816416985759e+00
9.863281250000000000e-02,9.690657299535011537e-01,3.684893500997409033e-02,2.393057499726242376e+00,2.468769151285555186e+00
1.005859375000000000e-01,9.629812260414924996e-01,4.421549118007680329e-02,2.372335007694008180e+00,2.462554434879536736e+00
1.025390625000000000e-01,9.564440876946167513e-01,5.217514738678909886e-02,2.350185451212037702e+00,2.455850418632862908e+00
1.044921875000000000e-01,9.495204380307840086e-01,6.065673082078385653e-02,2.326855740711877729e+00,2.448719260033410006e+00
1.064453125000000000e-01,9.422724624550036232e-01,6.959257393709658568e-02,2.302575971781988251e+00,2.441219807585388590e+00
1.083984375000000000e-01,9.347563480867924213e-01,7.892098578159699451e-02,2.277552331930156271e+00,2.433405519361212299e+00
1.103515625000000000e-01,9.270214727251228082e-01,8.858732525295123783e-02,2.251964548488166074e+00,2.425323592660000749e+00
1.123046875000000000e-01,9.191104075746857616e-01,9.854414716389575668e-02,2.225966258371339102e+00,2.417014890642083191e+00
1.142578125000000000e-01,9.110593869536440792e-01,1.087508006842181491e-01,2.199687022123297808e+00,2.408514333779854688e+00
1.162109375000000000e-01,9.028990010531074972e-01,1.191727510885124686e-01,2.173235091640517425e+00,2.399851520520273951e+00
1.181640625000000000e-01,8.946549561981903542e-01,1.297808008756254905e-01,2.146700370098612698e+00,2.391051425346758741e+00
1.201171875000000000e-01,8.863488127706714570e-01,1.405503147684499243e-01,2.120157245176636618e+00,2.382135085260382201e+00
1.220703125000000000e-01,8.779986552091347818e-01,1.514605041291731402e-01,2.093667138567678609e+00,2.373120228394612230e+00
1.240234375000000000e-01,8.696196759387271324e-01,1.624937953628991794e-01,2.067280714064287928e+00,2.364021825221015227e+00
1.259765625000000000e-01,8.612246712898384837e-01,1.736352880582392733e-01,2.041039744081325935e+00,2.354852558862024825e+00
1.279296875000000000e-01,8.528244555757040768e-01,1.848722987044401356e-01,2.014978662597981973e+00,2.345623219204640897e+00
1.298828125000000000e-01,8.444282029730624251e-01,1.961939813632273821e-01,1.989125843977818997e+00,2.336343029245311342e+00
1.318359375000000000e-01,8.360437279840677860e-01,2.075910146320153471e-01,1.963504649965077231e+00,2.327019913393633122e+00
1.337890625000000000e-01,8.276777147246362487e-01,2.190553445153940459e-01,1.938134284454641421e+00,2.317660717205451082e+00
1.357421875000000000e-01,8.193359041458622150e-01,2.305799736146445789e-01,1.913030490812558604e+00,2.308271387035524480e+00
1.376953125000000000e-01,8.110232470199683075e-01,2.421587883335548086e-01,1.888206121399934823e+00,2.298857116978671566e+00
1.396484375000000000e-01,8.027440291943436224e-01,2.537864170466912483e-01,1.863671603781725583e+00,2.289422469255475434e+00
1.416015625000000000e-01,7.945019744500312342e-01,2.654581133915464020e-01,1.839435323609228679e+00,2.279971473118874048e+00
1.435546875000000000e-01,7.863003292968486768e-01,2.771696599175543230e-01,1.815503940340529088e+00,2.270507706420929583e+00
1.455078125000000000e-01,7.781419331730292654e-01,2.889172881991796116e-01,1.791882648703191583e+00,2.261034363160859151e+00
1.474609375000000000e-01,7.700292768499186202e-01,3.006976123029582171e-01,1.768575396292055624e+00,2.251554309707402002e+00
1.494140625000000000e-01,7.619645512614222627e-01,3.125075730781077255e-01,1.745585065529027258e+00,2.242070131831050084e+00
1.513671875000000000e-01,7.539496885462244613e-01,3.243443912572209209e-01,1.722913626601952242e+00,2.232584174272029376e+00
1.533203125000000000e-01,7.459863967289770414e-01,3.362055277413809606e-01,1.700562266657521082e+00,2.223098574221705981e+00
1.552734375000000000e-01,7.380761891816076670e-01,3.480886497559625981e-01,1.678531499467655896e+00,2.213615289820388021e+00
1.572265625000000000e-01,7.302204097926507931e-01,3.599916018288520370e-01,1.656821258998015356e+00,2.204136124571590916e+00
1.591796875000000000e-01,7.224202545842473011e-01,3.719123807233727930e-01,1.635430979612304769e+00,2.194662748389046847e+00
1.611328125000000000e-01,7.146767903884452267e-01,3.838491136313055274e-01,1.614359665169678770e+00,2.185196715872333328e+00
1.630859375000000000e-01,7.069909710784018086e-01,3.958000390451735240e-01,1.593605948842192310e+00,2.175739482294590132e+00
1.650390625000000000e-01,6.993636517642166650e-01,4.077634898271607633e-01,1.573168145158283515e+00,2.166292417704107187e+00
1.669921875000000000e-01,6.917956012984598502e-01,4.197378780742636040e-01,1.553044295534751207e+00,2.156856819482110055e+00
1.689453125000000000e-01,6.842875133753372197e-01,4.317216814282495707e-01,1.533232208329462054e+00,2.147433923639929798e+00
1.708984375000000000e-01,6.768400164705790090e-01,4.437134305352454788e-01,1.513729494304510759e+00,2.138024915107345159e+00
1.728515625000000000e-01,6.694536828307104948e-01,4.557116973886210509e-01,1.494533598241535977e+00,2.128630937228094933e+00
1.748046875000000000e-01,6.621290366936958272e-01,4.677150843160031712e-01,1.475641827345403723e+00,2.119253100656131483e+00
1.767578125000000000e-01,6.548665619044726771e-01,4.797222133939829658e-01,1.457051376995705416e+00,2.109892491832501271e+00
1.787109375000000000e-01,6.476667090688195128e-01,4.917317160788978181e-01,1.438759354322482586e+00,2.100550181206266132e+00
1.806640625000000000e-01,6.405299023817130344e-01,5.037422228530914481e-01,1.420762800044085949e+00,2.091227231362092542e+00
1.826171875000000000e-01,6.334565462578065631e-01,5.157523526806760961e-01,1.403058708959956657e+00,2.081924705214377003e+00
1.845703125000000000e-01,6.264470318891732781e-01,5.277607020563037654e-01,1.385644049464838989e+00,2.072643674432920857e+00
1.865234375000000000e-01,6.195017438605447957e-01,5.397658334159675109e-01,1.368515782447688789e+00,2.063385228280426809e+00
1.884765625000000000e-01,6.126210669575958834e-01,5.517662626456376618e-01,1.351670879930642055e+00,2.054150483058473586e+00
1.904296875000000000e-01,6.058053933199081253e-01,5.637604453861391196e-01,1.335106343827127562e+00,2.044940592390465550e+00
1.923828125000000000e-01,5.990551301113484772e-01,5.757467617763971646e-01,1.318819225230310810e+00,2.035756758610121064e+00
1.943359375000000000e-01,5.923707079093365468e-01,5.877234992002712266e-01,1.302806644690623461e+00,2.026600245577101500e+00
1.962890625000000000e-01,5.857525900572295718e-01,5.996888325066961345e-01,1.287065814022913646e+00,2.017472393316146029e+00
1.982421875000000000e-01,5.792012832768972386e-01,6.116408010403381335e-01,1.271594060281233229e+00,2.008374634969342765e+00
2.001953125000000000e-01,5.727173499107844901e-01,6.235772816501319316e-01,1.256388852678847368e+00,1.999308516676115310e+00
2.021484375000000000e-01,5.663014222580713408e-01,6.354959566209410493e-01,1.241447833417805402e+00,1.990275721159961320e+00
2.041015625000000000e-01,5.599542195923986609e-01,6.473942751768405612e-01,1.226768853630078704e+00,1.981278096012997203e+00
2.060546875000000000e-01,5.536765686130673547e-01,6.592694068182548550e-01,1.212350015955992344e+00,1.972317687952141574e+00
2.080078125000000000e-01,5.474694282966305892e-01,6.711181842409617015e-01,1.198189725706134912e+00,1.963396784690978336e+00
2.099609375000000000e-01,5.413339203989053772e-01,6.829370329015033159e-01,1.184286753104604184e+00,1.954517966559072173e+00
2.119140625000000000e-01,5.352713672327207295e-01,6.947218833883046507e-01,1.170640309843712590e+00,1.945684170647608013e+00
2.138671875000000000e-01,5.292833388390847382e-01,7.064680615497865857e-01,1.157250144133026737e+00,1.936898771111334350e+00
2.158203125000000000e-01,5.233717123168195595e-01,7.181701497279205926e-01,1.144116659672446357e+00,1.928165680378255420e+00
2.177734375000000000e-01,5.175387469210844804e-01,7.298218103279343616e-01,1.131241065597043960e+00,1.919489477487512419e+00
2.197265625000000000e-01,5.117871796314041877e-01,7.414155601743837032e-01,1.118625566507617908e+00,1.910875571678345430e+00
2.216796875000000000e-01,5.061203472762644262e-01,7.529424805091766704e-01,1.106273604304012226e+00,1.902330411783843545e+00
2.236328125000000000e-01,5.005423430183321143e-01,7.643918429363963929e-01,1.094190166720927282e+00,1.893861755012975934e+00
2.255859375000000000e-01,4.950582170431693241e-01,7.757506260551358945e-01,1.082382181179263547e+00,1.885479012334253746e+00
2.275390625000000000e-01,4.896742335470197771e-01,7.870028911209518974e-01,1.070859016565008259e+00,1.877193691740474568e+00
2.294921875000000000e-01,4.843981982598012381e-01,7.981289785151675087e-01,1.059633119151827563e+00,1.869019964645854071e+00
2.314453125000000000e-01,4.792398720212617258e-01,8.091044817931015709e-01,1.048720810601661446e+00,1.860975383297465591e+00
2.333984375000000000e-01,4.742114848154445617e-01,8.198989563316534390e-01,1.038143272813542684e+00,1.853081775772548401e+00
2.353515625000000000e-01,4.693283582047471092e-01,8.304743324256600445e-01,1.027927730652788529e+00,1.845366334836564537e+00
2.373046875000000000e-01,4.646096269289065051e-01,8.407830416443115018e-01,1.018108809065414455e+00,1.837862888451178067e+00
2.392578125000000000e-01,4.600790134291973255e-01,8.507659537183716036e-01,1.008729968510639896e+00,1.830613277325211730e+00
2.412109375000000000e-01,4.557655381463522337e-01,8.603503956441943545e-01,9.998447855159893205e-01,1.823668644207036005e+00
2.431640625000000000e-01,4.517039256420534166e-01,8.694488322730701269e-01,9.915176098357932899e-01,1.817090229233285337e+00
2.451171875000000000e-01,4.479342794488323509e-01,8.779592629687115179e-01,9.838227735290461240e-01,1.810948943073505513e+00
2.470703125000000000e-01,4.445003711531947954e-01,8.857689762923541821e-01,9.768410981845370156e-01,1.805322594025099425e+00
2.490234375000000000e-01,4.414457509992831263e-01,8.927636862410021079e-01,9.706521952431008682e-01,1.800289395175046714e+00
2.509765625000000000e-01,4.388071585046882106e-01,8.988434549021823150e-01,9.653215987027186085e-01,1.795916819045414448e+00
2.529296875000000000e-01,4.366058385592702096e-01,9.039440703943669719e-01,9.608839673526126113e-01,1.792246768205739471e+00
2.548828125000000000e-01,4.348393682219626744e-01,9.080576161243618660e-01,9.573274636797075576e-01,1.789281441754485780e+00
2.568359375000000000e-01,4.334781251248416289e-01,9.112420998327238619e-01,9.545873266136092328e-01,1.786976930537961250e+00
2.587890625000000000e-01,4.324692444466636809e-01,9.136129468446567703e-01,9.525540718583120903e-01,1.785249480925328536e+00
2.607421875000000000e-01,4.317466435879018238e-01,9.153194648497473551e-01,9.510933957233396185e-01,1.783992161340147042e+00
2.626953125000000000e-01,4.312422778190247996e-01,9.165178364260365695e-01,9.500682594387400703e-01,1.783093810995761253e+00
2.646484375000000000e-01,4.308944280185763032e-01,9.173509012219820402e-01,9.493549925127109379e-01,1.782453130128390795e+00
2.666015625000000000e-01,4.306517569212460206e-01,9.179379933958811133e-01,9.488510431086691899e-01,1.781985694783840612e+00
2.685546875000000000e-01,4.304740257251316038e-01,9.183728367516380553e-01,9.484761949214726151e-01,1.781625340718560935e+00
2.705078125000000000e-01,4.303309678692140983e-01,9.187259520452134565e-01,9.481702122969506430e-01,1.781322414560186473e+00
2.724609375000000000e-01,4.302004836719240943e-01,9.190487770398911849e-01,9.478891953631503053e-01,1.781040850434570277e+00
2.744140625000000000e-01,4.300668724497902495e-01,9.193777623725845061e-01,9.476020435862939628e-01,1.780755283553015156e+00
2.763671875000000000e-01,4.299194420026616337e-01,9.197376117575380983e-01,9.472876870054758314e-01,1.780448779257571168e+00
2.783203125000000000e-01,4.297515487476248897e-01,9.201435220884318644e-01,9.469331816172332772e-01,1.780111274660596488e+00
2.802734375000000000e-01,4.295599992516869747e-01,9.206025752876831891e-01,9.465325262098074344e-01,1.779738623268950271e+00
2.822265625000000000e-01,4.293446508966588526e-01,9.211146554620981419e-01,9.460858751088179197e-01,1.779331976959262818e+00
2.841796875000000000e-01,4.291080471656480433e-01,9.216732733399803923e-01,9.455988186409898244e-01,1.778897234749881040e+00
2.861328125000000000e-01,4.288549611738692313e-01,9.222665937100131828e-01,9.450814806686553826e-01,1.778444350139920971e+00
2.880859375000000000e-01,4.285917841713083876e-01,9.228788167080981264e-01,9.445473095675882558e-01,1.777986392739766108e+00
2.900390625000000000e-01,4.283257704461108650e-01,9.234918907005531530e-01,9.440115885326167966e-01,1.777538383697378155e+00
2.919921875000000000e-01,4.280642025872969381e-01,9.240874112430860210e-01,9.434897954944730936e-01,1.777116012183359794e+00
2.939453125000000000e-01,4.278135869580605433e-01,9.246484511052376343e-01,9.429960333255935634e-01,1.776734417700319035e+00
2.958984375000000000e-01,4.275789859702859852e-01,9.251610705427728565e-01,9.425417430935176810e-01,1.776407219328353104e+00
2.978515625000000000e-01,4.273635565643764678e-01,9.256153409078637928e-01,9.421348379729179712e-01,1.776145912896751611e+00
2.998046875000000000e-01,4.271683339430982773e-01,9.260057841572698623e-01,9.417793346945273480e-01,1.775959707868630222e+00
3.017578125000000000e-01,4.269922564337845783e-01,9.263312316689792381e-01,9.414754739696018504e-01,1.775855804859103770e+00
3.037109375000000000e-01,4.268323760435301928e-01,9.265942266874469535e-01,9.412202203110189291e-01,1.775840030115789947e+00
3.056640625000000000e-01,4.266841843074035134e-01,9.268001309608158156e-01,9.410080032468219891e-01,1.775917719317341215e+00
3.076171875000000000e-01,4.265419754471773128e-01,9.269561144775577688e-01,9.408315480265809772e-01,1.776094731922325476e+00
3.095703125000000000e-01,4.263991722588519329e-01,9.270701990226251077e-01,9.406826515893085272e-01,1.776378485133371044e+00
3.115234375000000000e-01,4.262485700568208191e-01,9.271504552983504954e-01,9.405528197547261549e-01,1.776778949272089347e+00
3.134765625000000000e-01,4.260824718981674475e-01,9.272044098835270365e-01,9.404337177772654766e-01,1.777309579894005731e+00
3.154296875000000000e-01,4.258927048390696579e-01,9.272386778045093036e-01,9.403174199377067888e-01,1.777988194025863056e+00
3.173828125000000000e-01,4.256705281633343385e-01,9.272587849619617906e-01,9.401964868813006415e-01,1.778837838706023522e+00
3.193359375000000000e-01,4.254064468280778222e-01,9.272691371950995132e-01,9.400639051078932829e-01,1.779887710546802060e+00
3.212890625000000000e-01,4.250899414651042041e-01,9.272730950685215134e-01,9.399129205740660575e-01,1.781174190005307301e+00
3.232421875000000000e-01,4.247091276423576867e-01,9.272731079247064079e-01,9.397368026688464049e-01,1.782742066328450559e+00
3.251953125000000000e-01,4.242503511945330263e-01,9.272708720428490814e-01,9.395285648050808458e-01,1.784646031549493639e+00
3.271484375000000000e-01,4.236977196486390040e-01,9.272674911363846251e-01,9.392806560765710744e-01,1.786952525448839868e+00
3.291015625000000000e-01,4.230325645810015800e-01,9.272636274103041032e-01,9.389846295816217658e-01,1.789742022543528766e+00
3.310546875000000000e-01,4.222328290981435250e-01,9.272596315522947386e-01,9.386307926613535191e-01,1.793111872203256407e+00
3.330078125000000000e-01,4.212723731203567024e-01,9.272556439824919394e-01,9.382078410220957565e-01,1.797179824848619933e+00
3.349609375000000000e-01,4.201201842829818123e-01,9.272516750588256640e-01,9.377024663731289289e-01,1.802088395808444155e+00
3.369140625000000000e-01,4.187394885220709351e-01,9.272476671983491681e-01,9.370989330599732714e-01,1.808010256147845496e+00
3.388671875000000000e-01,4.170867659655407289e-01,9.272435346810300461e-01,9.363786289222267856e-01,1.815154882546160087e+00
3.408203125000000000e-01,4.151106877499036729e-01,9.272391903081623754e-01,9.355195909649444141e-01,1.823776725304304680e+00
3.427734375000000000e-01,4.127510165641241624e-01,9.272345666893851979e-01,9.344960190561613089e-01,1.834185182376456558e+00
3.447265625000000000e-01,4.099375622992268986e-01,9.272296233218809691e-01,9.332778227741290733e-01,1.846756687381197137e+00
3.466796875000000000e-01,4.065893408645759877e-01,9.272243451781724266e-01,9.318302611837383509e-01,1.861949174393215944e+00
3.486328125000000000e-01,4.026141789097562596e-01,9.272187434295552366e-01,9.301137727716225490e-01,1.880319031885448799e+00
3.505859375000000000e-01,3.979091577493258369e-01,9.272128519012544645e-01,9.280841687619212355e-01,1.902540297858871243e+00
3.525390625000000000e-01,3.923624248262187475e-01,9.272067202154131715e-01,9.256934161445602438e-01,1.929425364175880286e+00
3.544921875000000000e-01,3.858568250415910783e-01,9.272004117914003363e-01,9.228911993093000810e-01,1.961946705301737870e+00
3.564453125000000000e-01,3.782754656169559082e-01,9.271940025084052239e-01,9.196273117754640847e-01,2.001260471500153404e+00
3.583984375000000000e-01,3.695099651610912472e-01,9.271875740836457158e-01,9.158552044171401896e-01,2.048728597437441845e+00
3.603515625000000000e-01,3.594769697086758753e-01,9.271812095016453981e-01,9.115390848463552631e-01,2.105904591692708827e+00
3.623046875000000000e-01,3.481585773507184234e-01,9.271749919744429747e-01,9.066712899293792871e-01,2.174363854155385134e+00
3.642578125000000000e-01,3.356865130114784490e-01,9.271690020348288819e-01,9.013084627544774019e-01,2.255149553403403839e+00
3.662109375000000000e-01,3.224638162820669951e-01,9.271633145762470107e-01,8.956238517883416961e-01,2.347623938666738130e+00
3.681640625000000000e-01,3.092528400064122884e-01,9.271580003018262683e-01,8.899451272893508236e-01,2.447915632482531745e+00
3.701171875000000000e-01,2.971054829174584189e-01,9.271531287903390650e-01,8.847243920412950491e-01,2.548005940922088985e+00
3.720703125000000000e-01,2.870663637472644636e-01,9.271487691978759216e-01,8.804106120045090966e-01,2.637121201700643347e+00
3.740234375000000000e-01,2.797610714366874363e-01,9.271449915039770007e-01,8.772726616892304596e-01,2.705993554076484564e+00
3.759765625000000000e-01,2.751350863451326179e-01,9.271418695181856684e-01,8.752871290095469714e-01,2.751503536454157572e+00
3.779296875000000000e-01,2.725411316792915040e-01,9.271394838328673726e-01,8.741758663031991006e-01,2.777706872846159136e+00
3.798828125000000000e-01,2.711100218428027508e-01,9.271379220159277068e-01,8.735653759674290031e-01,2.792387953204987117e+00
3.818359375000000000e-01,2.701359253215581679e-01,9.271372772740447132e-01,8.731523848425526424e-01,2.802478743560182561e+00
3.837890625000000000e-01,2.692491832789508654e-01,9.271376503685057058e-01,8.727781113920050071e-01,2.811733455261014480e+00
3.857421875000000000e-01,2.683596427683705432e-01,9.271391514502701492e-01,8.724039083712670228e-01,2.821082445973743802e+00
3.876953125000000000e-01,2.675089049739111102e-01,9.271418988010295958e-01,8.720477643721840089e-01,2.830087071979426216e+00
3.896484375000000000e-01,2.667598671369160179e-01,9.271460188409592629e-01,8.717368338782425230e-01,2.838071130239783191e+00
3.916015625000000000e-01,2.661541268178708730e-01,9.271516475441617944e-01,8.714891320782065520e-01,2.844572590423579683e+00
3.935546875000000000e-01,2.657059184812725627e-01,9.271589319992508127e-01,8.713109298294987592e-01,2.849418574289533712e+00
3.955078125000000000e-01,2.654049787737062238e-01,9.271680319301767170e-01,8.711979853092073345e-01,2.852702864101329894e+00
3.974609375000000000e-01,2.652230022726298486e-01,9.271791197172055687e-01,8.711383190974615331e-01,2.854719843349809327e+00
3.994140625000000000e-01,2.651242648326535001e-01,9.271923816876656010e-01,8.711167796555185916e-01,2.855849534765981357e+00
4.013671875000000000e-01,2.650762792964699299e-01,9.272080210541285838e-01,8.711196223173682807e-01,2.856440551619637613e+00
4.033203125000000000e-01,2.650556408367212846e-01,9.272262588060253830e-01,8.711370227677934786e-01,2.856745175931709291e+00
4.052734375000000000e-01,2.650484407598271419e-01,9.272473344879990087e-01,8.711632565351975499e-01,2.856913892503579522e+00
4.072265625000000000e-01,2.650477833991979892e-01,9.272715076717406024e-01,8.711956328732606281e-01,2.857021782331381488e+00
4.091796875000000000e-01,2.650509111496384684e-01,9.272990572090683559e-01,8.712332609480225587e-01,2.857099413786978293e+00
4.111328125000000000e-01,2.650570680908159726e-01,9.273302817485788996e-01,8.712761316609629603e-01,2.857155846439142000e+00
4.130859375000000000e-01,2.650662323333039527e-01,9.273655016211777014e-01,8.713245703416666599e-01,2.857192280003819640e+00
4.150390625000000000e-01,2.650784943152398876e-01,9.274050553616373094e-01,8.713789675587517713e-01,2.857208751318908391e+00
4.169921875000000000e-01,2.650938281256371987e-01,9.274492949393036145e-01,8.714396753461925993e-01,2.857206583053429672e+00
4.189453125000000000e-01,2.651120638686883524e-01,9.274985822208891006e-01,8.715069823204748545e-01,2.857188635400679022e+00
4.208984375000000000e-01,2.651329383173327559e-01,9.275532773195303005e-01,8.715811164983908732e-01,2.857158698678836206e+00
4.228515625000000000e-01,2.651561539847413496e-01,9.276137174851758482e-01,8.716622403430785981e-01,2.857120761074770865e+00
4.248046875000000000e-01,2.651814156781048260e-01,9.276801863901614764e-01,8.717504150412358488e-01,2.857078448757225164e+00
4.267578125000000000e-01,2.652084384118362226e-01,9.277528614984090760e-01,8.718455233301436458e-01,2.857034685473614388e+00
4.287109375000000000e-01,2.652369271817988094e-01,9.278317292030582308e-01,8.719471331404582415e-01,2.856991508081808462e+00
4.306640625000000000e-01,2.652665286931107369e-01,9.279164549216927238e-01,8.720542719434494217e-01,2.856949935214118330e+00
4.326171875000000000e-01,2.652967545993104581e-01,9.280061745158727504e-01,8.721650723329648081e-01,2.856909777049035259e+00
4.345703125000000000e-01,2.653268662874475603e-01,9.280991637933312388e-01,8.722762172660787350e-01,2.856869280219419327e+00
4.365234375000000000e-01,2.653556985213310071e-01,9.281923226055470710e-01,8.723820669711488396e-01,2.856824503455849040e+00
4.384765625000000000e-01,2.653813893846200811e-01,9.282803622256790010e-01,8.724732905069889632e-01,2.856768263630851568e+00
4.404296875000000000e-01,2.654009638617281785e-01,9.283545270061749344e-01,8.725347199656667829e-01,2.856688397904909582e+00
4.423828125000000000e-01,2.654096832956245322e-01,9.284005836593739458e-01,8.725419827624334435e-01,2.856564997456019661e+00
4.443359375000000000e-01,2.654000237198688716e-01,9.283956587586875697e-01,8.724562134163040827e-01,2.856366053493883062e+00
4.462890625000000000e-01,2.653600741501123128e-01,9.283032631156052927e-01,8.722157515714359377e-01,2.856040559031041148e+00
4.482421875000000000e-01,2.652710329125957944e-01,9.280654064152614735e-01,8.717231438765072893e-01,2.855507626263166898e+00
4.501953125000000000e-01,2.651032574848802836e-01,9.275901662416200510e-01,8.708247025382227502e-01,2.854639249613634355e+00
4.521484375000000000e-01,2.648100535694906110e-01,9.267318487411392303e-01,8.692784386083654002e-01,2.853232968773664613e+00
4.541015625000000000e-01,2.643180574220987955e-01,9.252585944981267518e-01,8.667043325087347982e-01,2.850968780657621160e+00
4.560546875000000000e-01,2.635116758696750550e-01,9.228018604722267870e-01,8.625051875509208710e-01,2.847337797822319327e+00
4.580078125000000000e-01,2.622090641643390896e-01,9.187673389811582547e-01,8.557440880169298048e-01,2.841527896568884159e+00
4.599609375000000000e-01,2.601251884836701112e-01,9.121759006856728913e-01,8.449567243435089914e-01,2.832237095435696794e+00
4.619140625000000000e-01,2.568046328132697065e-01,9.014372755113153612e-01,8.278371150901798758e-01,2.817312041911088638e+00
4.638671875000000000e-01,2.515411136710657414e-01,8.837301285349058455e-01,8.008330327736326026e-01,2.793216847730471297e+00
4.658203125000000000e-01,2.431781273168242552e-01,8.536288235903168875e-01,7.582238843204280876e-01,2.753636230119773209e+00
4.677734375000000000e-01,2.295103306555039691e-01,7.997710889002400680e-01,6.896406946447038999e-01,2.685018190821545137e+00
4.697265625000000000e-01,2.059907959877214090e-01,6.857206127469679391e-01,5.747160004644823461e-01,2.554901774674483317e+00
4.716796875000000000e-01,1.657400052971892412e-01,4.313950320946031702e-01,3.957548050891811497e-01,2.294754113308130172e+00
4.736328125000000000e-01,1.440547445796660497e-01,2.375359215981008298e-01,3.111590634002122657e-01,2.131794001297292240e+00
4.755859375000000000e-01,1.378901576519906136e-01,1.635925798328494996e-01,2.898658921927868004e-01,2.088769439434649655e+00
4.775390625000000000e-01,1.325837116802553173e-01,1.011496079478330090e-01,2.725864975833757753e-01,2.050842038127861588e+00
4.794921875000000000e-01,1.298026015215595352e-01,6.508673736559636436e-02,2.640022494877067860e-01,2.031756729791671212e+00
4.814453125000000000e-01,1.280048528265489982e-01,4.133020969123152311e-02,2.586335888051445320e-01,2.019644216862374275e+00
4.833984375000000000e-01,1.269012440903966588e-01,2.634109252967530707e-02,2.554122710103249316e-01,2.012338392948155974e+00
4.853515625000000000e-01,1.262049358808673138e-01,1.675969743276238544e-02,2.534096164392861672e-01,2.007781153556964071e+00
4.873046875000000000e-01,1.257659989903311959e-01,1.065307784388030109e-02,2.521592626313828300e-01,2.004930809484316789e+00
4.892578125000000000e-01,1.254886109236474090e-01,6.753212811976772034e-03,2.513739603040758830e-01,2.003138746571584417e+00
4.912109375000000000e-01,1.253137165886574200e-01,4.254055638057244702e-03,2.508807735630648184e-01,2.002012600791972741e+00
4.931640625000000000e-01,1.252044063626183701e-01,2.637984093250915138e-03,2.505732971132719755e-01,2.001310247351259175e+00
4.951171875000000000e-01,1.251377386948863690e-01,1.569841312108468398e-03,2.503860601032967814e-01,2.000882455763105305e+00
4.970703125000000000e-01,1.250997724213227802e-01,8.279192880858390240e-04,2.502795300403252154e-01,2.000639028523322871e+00
4.990234375000000000e-01,1.250825818026974345e-01,2.580892846814835479e-04,2.502313182387758683e-01,2.000528854350041019e+00
5.009765625000000000e-01,1.250825818027718750e-01,-2.580892899580092921e-04,2.502313182389835911e-01,2.000528854350509533e+00
5.029296875000000000e-01,1.250997724215601736e-01,-8.279192943895040792e-04,2.502795300409896839e-01,2.000639028524832774e+00
5.048828125000000000e-01,1.251377386953333171e-01,-1.569841320673261804e-03,2.503860601045511669e-01,2.000882455765968793e+00
5.068359375000000000e-01,1.252044063633641624e-01,-2.637984105766822285e-03,2.505732971153690758e-01,2.001310247356054894e+00
5.087890625000000000e-01,1.253137165898526861e-01,-4.254055657011243663e-03,2.508807735664320138e-01,2.002012600799666586e+00
5.107421875000000000e-01,1.254886109255343163e-01,-6.753212841152021056e-03,2.513739603094083952e-01,2.003138746583760454e+00
5.126953125000000000e-01,1.257659989932974065e-01,-1.065307788913425618e-02,2.521592626398100334e-01,2.004930809503553846e+00
5.146484375000000000e-01,1.262049358855271142e-01,-1.675969750316306725e-02,2.534096164526353778e-01,2.007781153587421041e+00
5.166015625000000000e-01,1.269012440977674849e-01,-2.634109263959036676e-02,2.554122710317094924e-01,2.012338392996870784e+00
5.185546875000000000e-01,1.280048528381564354e-01,-4.133020986197680213e-02,2.586335888394791782e-01,2.019644216940328363e+00
5.205078125000000000e-01,1.298026015405968625e-01,-6.508673763559753855e-02,2.640022495457153839e-01,2.031756729922700622e+00
5.224609375000000000e-01,1.325837117095573503e-01,-1.011496083556323727e-01,2.725864976764937886e-01,2.050842038334563799e+00
5.244140625000000000e-01,1.378901577085554775e-01,-1.635925805278694023e-01,2.898658923853186797e-01,2.088769439854881949e+00
5.263671875000000000e-01,1.440547446436140633e-01,-2.375359224212438281e-01,3.111590636322190684e-01,2.131794001753454459e+00
5.283203125000000000e-01,1.657400055892584434e-01,-4.313950345083265581e-01,3.957548063238982561e-01,2.294754115508763626e+00
5.302734375000000000e-01,2.059907962712096974e-01,-6.857206145395251529e-01,5.747160018914712065e-01,2.554901776533069935e+00
5.322265625000000000e-01,2.295103308365096240e-01,-7.997710899605049439e-01,6.896406956677939570e-01,2.685018192061489728e+00
5.341796875000000000e-01,2.431781274238120072e-01,-8.536288242678748972e-01,7.582238850122053897e-01,2.753636231014350955e+00
5.361328125000000000e-01,2.515411137222538507e-01,-8.837301289734424969e-01,8.008330332088923198e-01,2.793216848425417176e+00
5.380859375000000000e-01,2.568046328198645423e-01,-9.014372757796099700e-01,8.278371153211996347e-01,2.817312042486047829e+00
5.400390625000000000e-01,2.601251884547182147e-01,-9.121759008334749952e-01,8.449567244177713654e-01,2.832237095947894190e+00
5.419921875000000000e-01,2.622090641074434902e-01,-9.187673390456897460e-01,8.557440879766602393e-01,2.841527897064170194e+00
5.439453125000000000e-01,2.635116757907890461e-01,-9.228018604822789683e-01,8.625051874307780864e-01,2.847337798336968984e+00
5.458984375000000000e-01,2.643180573257812305e-01,-9.252585944757950598e-01,8.667043323362086937e-01,2.850968781220438064e+00
5.478515625000000000e-01,2.648100534590949184e-01,-9.267318487030594687e-01,8.692784384044636159e-01,2.853232969407453634e+00
5.498046875000000000e-01,2.651032573626972422e-01,-9.275901662001728720e-01,8.708247023181424629e-01,2.854639250335862410e+00
5.517578125000000000e-01,2.652710327801448553e-01,-9.280654063790100272e-01,8.717231436508582343e-01,2.855507627086968370e+00
5.537109375000000000e-01,2.653600740083514320e-01,-9.283032630899790139e-01,8.722157513472279522e-01,2.856040559965848047e+00
5.556640625000000000e-01,2.654000235692525189e-01,-9.283956587472101951e-01,8.724562131974329393e-01,2.856366054545434352e+00
5.576171875000000000e-01,2.654096831363357833e-01,-9.284005836638327125e-01,8.725419825507043647e-01,2.856564998627185048e+00
5.595703125000000000e-01,2.654009636938833849e-01,-9.283545270267813398e-01,8.725347197616550865e-01,2.856688399196235739e+00
5.615234375000000000e-01,2.653813892082939052e-01,-9.282803622618720496e-01,8.724732903102763171e-01,2.856768265040388055e+00
5.634765625000000000e-01,2.653556983366115452e-01,-9.281923226564677831e-01,8.723820667806099216e-01,2.856824504979095014e+00
5.654296875000000000e-01,2.653268660945600210e-01,-9.280991638578265368e-01,8.722762170803357584e-01,2.856869281849496289e+00
5.673828125000000000e-01,2.652967543987024834e-01,-9.280061745925294314e-01,8.721650721507006043e-01,2.856909778776773656e+00
5.693359375000000000e-01,2.652665284854429650e-01,-9.279164550091636432e-01,8.720542717634099938e-01,2.856949937027880360e+00
5.712890625000000000e-01,2.652369269679556441e-01,-9.278317293002049659e-01,8.719471329615005040e-01,2.856991509967401033e+00
5.732421875000000000e-01,2.652084381930037149e-01,-9.277528616040698894e-01,8.718455231514827819e-01,2.857034687414468088e+00
5.751953125000000000e-01,2.651814154557807224e-01,-9.276801865031784056e-01,8.717504148624645177e-01,2.857078450734319208e+00
5.771484375000000000e-01,2.651561537606661467e-01,-9.276137176047273281e-01,8.716622401639476658e-01,2.857120763066345770e+00
5.791015625000000000e-01,2.651329380934928093e-01,-9.275532774450505613e-01,8.715811163188489363e-01,2.857158700660584305e+00
5.810546875000000000e-01,2.651120636473561776e-01,-9.274985823517680750e-01,8.715069821408462092e-01,2.857188637346188553e+00
5.830078125000000000e-01,2.650938279093298933e-01,-9.274492950749405606e-01,8.714396751670969721e-01,2.857206584934351756e+00
5.849609375000000000e-01,2.650784941066445244e-01,-9.274050555015891373e-01,8.713789673809566594e-01,2.857208753105189292e+00
5.869140625000000000e-01,2.650662321352296735e-01,-9.273655017651065702e-01,8.713245701660752296e-01,2.857192281664302058e+00
5.888671875000000000e-01,2.650570679061592383e-01,-9.273302818961522975e-01,8.712761314886312558e-01,2.857155847942159266e+00
5.908203125000000000e-01,2.650509109813341535e-01,-9.272990573599929620e-01,8.712332607800956641e-01,2.857099415100694983e+00
5.927734375000000000e-01,2.650477832501783593e-01,-9.272715078258917387e-01,8.711956327108610898e-01,2.857021783423761452e+00
5.947265625000000000e-01,2.650484406330663179e-01,-9.272473346453137255e-01,8.711632563794919903e-01,2.856913893342182043e+00
5.966796875000000000e-01,2.650556407353468757e-01,-9.272262589662569887e-01,8.711370226201726741e-01,2.856745176483211690e+00
5.986328125000000000e-01,2.650762792237778553e-01,-9.272080212170118463e-01,8.711196221793463534e-01,2.856440551849126930e+00
6.005859375000000000e-01,2.651242647919660467e-01,-9.271923818530914962e-01,8.711167795285591486e-01,2.855849534637973086e+00
6.025390625000000000e-01,2.652230022668715104e-01,-9.271791198849771432e-01,8.711383189829347007e-01,2.854719842833753685e+00
6.044921875000000000e-01,2.654049788044159364e-01,-9.271680321000163039e-01,8.711979852079592135e-01,2.852702863182557724e+00
6.064453125000000000e-01,2.657059185472412377e-01,-9.271589321710589360e-01,8.713109297411071319e-01,2.849418572983415388e+00
6.083984375000000000e-01,2.661541269141468602e-01,-9.271516477178854965e-01,8.714891320006262765e-01,2.844572588786583811e+00
6.103515625000000000e-01,2.667598672548316951e-01,-9.271460190163376414e-01,8.717368338079665158e-01,2.838071128369243912e+00
6.123046875000000000e-01,2.675089051023047393e-01,-9.271418989776926134e-01,8.720477643046993244e-01,2.830087069998749705e+00
6.142578125000000000e-01,2.683596428956402380e-01,-9.271391516279733347e-01,8.724039083017951501e-01,2.821082444008382595e+00
6.162109375000000000e-01,2.692491833952278535e-01,-9.271376505471196072e-01,8.727781113164377880e-01,2.811733453414881900e+00
6.181640625000000000e-01,2.701359254202544413e-01,-9.271372774533086503e-01,8.731523847582635112e-01,2.802478741901020420e+00
6.201171875000000000e-01,2.711100219209194861e-01,-9.271379221954338945e-01,8.735653758734385210e-01,2.792387951763443787e+00
6.220703125000000000e-01,2.725411317362074204e-01,-9.271394840123037273e-01,8.741758661995580049e-01,2.777706871629683771e+00
6.240234375000000000e-01,2.751350863802374258e-01,-9.271418696972751894e-01,8.752871288964032548e-01,2.751503535470980921e+00
6.259765625000000000e-01,2.797610714467296811e-01,-9.271449916822844806e-01,8.772726615658318350e-01,2.705993553357519676e+00
6.279296875000000000e-01,2.870663637243753286e-01,-9.271487693749946857e-01,8.804106118682096804e-01,2.637121201306166896e+00
6.298828125000000000e-01,2.971054828485442112e-01,-9.271531289660263075e-01,8.847243918871084967e-01,2.548005940930946789e+00
6.318359375000000000e-01,3.092528398741192786e-01,-9.271580004757316029e-01,8.899451271104212857e-01,2.447915632973748590e+00
6.337890625000000000e-01,3.224638160673153342e-01,-9.271633147477423842e-01,8.956238515770780229e-01,2.347623939702274676e+00
6.357421875000000000e-01,3.356865126975392410e-01,-9.271690022032961220e-01,9.013084625041276610e-01,2.255149555012447848e+00
6.376953125000000000e-01,3.481585769282867782e-01,-9.271749921394794036e-01,9.066712896361317497e-01,2.174363856319831534e+00
6.396484375000000000e-01,3.594769691803144651e-01,-9.271812096627388700e-01,9.115390845115103335e-01,2.105904594338909419e+00
6.416015625000000000e-01,3.695099645428458479e-01,-9.271875742400618181e-01,9.158552040479190914e-01,2.048728600440210101e+00
6.435546875000000000e-01,3.782754649361828037e-01,-9.271940026594719386e-01,9.196273113839095181e-01,2.001260474700180758e+00
6.455078125000000000e-01,3.858568243320661395e-01,-9.272004119364618546e-01,9.228911989102229763e-01,1.961946708531081773e+00
6.474609375000000000e-01,3.923624241222795073e-01,-9.272067203537729396e-01,9.256934157530605223e-01,1.929425367282588955e+00
6.494140625000000000e-01,3.979091570808084288e-01,-9.272128520322705514e-01,9.280841683911416062e-01,1.902540300724183231e+00
6.513671875000000000e-01,4.026141782989429707e-01,-9.272187435524950061e-01,9.301137724315391431e-01,1.880319034431594316e+00
6.533203125000000000e-01,4.065893403251602534e-01,-9.272243452922589446e-01,9.318302608806792175e-01,1.861949176582587073e+00
6.552734375000000000e-01,4.099375618368962249e-01,-9.272296234264422177e-01,9.332778225109248371e-01,1.846756689209790636e+00
6.572265625000000000e-01,4.127510161782633191e-01,-9.272345667836390248e-01,9.344960188330193596e-01,1.834185183865006508e+00
6.591796875000000000e-01,4.151106874355342535e-01,-9.272391903912472477e-01,9.355195907802601463e-01,1.823776726489093614e+00
6.611328125000000000e-01,4.170867657149729402e-01,-9.272435347524329297e-01,9.363786287730067048e-01,1.815154883470911473e+00
6.630859375000000000e-01,4.187394883264882739e-01,-9.272476672576366319e-01,9.370989329426904213e-01,1.808010256858054499e+00
6.650390625000000000e-01,4.201201841336750786e-01,-9.272516751052353179e-01,9.377024662845280245e-01,1.802088396347742982e+00
6.669921875000000000e-01,4.212723730092071683e-01,-9.272556440153969515e-01,9.382078409590869361e-01,1.797179825256139285e+00
6.689453125000000000e-01,4.222328290179503396e-01,-9.272596315713169668e-01,9.386307926210790686e-01,1.793111872512443083e+00
6.708984375000000000e-01,4.230325645257847489e-01,-9.272636274149372859e-01,9.389846295618371474e-01,1.789742022782186748e+00
6.728515625000000000e-01,4.236977196135737200e-01,-9.272674911261487019e-01,9.392806560755132539e-01,1.786952525639302847e+00
6.748046875000000000e-01,4.242503511758450863e-01,-9.272708720173150621e-01,9.395285648214030116e-01,1.784646031709193448e+00
6.767578125000000000e-01,4.247091276372255697e-01,-9.272731078834037799e-01,9.397368027016415049e-01,1.782742066470704323e+00
6.787109375000000000e-01,4.250899414714653379e-01,-9.272730950110236181e-01,9.399129206227246902e-01,1.781174190140002889e+00
6.806640625000000000e-01,4.254064468445638014e-01,-9.272691371208139355e-01,9.400639051722157191e-01,1.779887710681249624e+00
6.826171875000000000e-01,4.256705281890660331e-01,-9.272587848702871227e-01,9.401964869613057552e-01,1.778837838845462649e+00
6.845703125000000000e-01,4.258927048735047238e-01,-9.272386776949163023e-01,9.403174200335111532e-01,1.777988194173916181e+00
6.865234375000000000e-01,4.260824719411479000e-01,-9.272044097552100128e-01,9.404337178893331650e-01,1.777309580053356264e+00
6.884765625000000000e-01,4.262485701083420508e-01,-9.271504551505981295e-01,9.405528198835286791e-01,1.776778949444542510e+00
6.904296875000000000e-01,4.263991723188809146e-01,-9.270701988551053319e-01,9.406826517350541650e-01,1.776378485319900724e+00
6.923828125000000000e-01,4.265419755157012216e-01,-9.269561142900991646e-01,9.408315481893838594e-01,1.776094732123423725e+00
6.943359375000000000e-01,4.266841843842494875e-01,-9.268001307537545586e-01,9.410080034263907933e-01,1.775917719532900119e+00
6.962890625000000000e-01,4.268323761281451745e-01,-9.265942264620925517e-01,9.412202205062558669e-01,1.775840030344867593e+00
6.982421875000000000e-01,4.269922565252131097e-01,-9.263312314276278547e-01,9.414754741785815728e-01,1.775855805099979756e+00
7.001953125000000000e-01,4.271683340398175210e-01,-9.260057839035638061e-01,9.417793349141805326e-01,1.775959708118583169e+00
7.021484375000000000e-01,4.273635566641636463e-01,-9.256153406470913891e-01,9.421348381987761922e-01,1.776145913151872868e+00
7.041015625000000000e-01,4.275789860703206324e-01,-9.251610702816127629e-01,9.425417433199214656e-01,1.776407219583744812e+00
7.060546875000000000e-01,4.278135870549145126e-01,-9.246484508517657241e-01,9.429960335456728515e-01,1.776734417950099232e+00
7.080078125000000000e-01,4.280642026770484776e-01,-9.240874110065069313e-01,9.434897957003711699e-01,1.777116012420850710e+00
7.099609375000000000e-01,4.283257705246468205e-01,-9.234918904904928505e-01,9.440115887160882568e-01,1.777538383915604703e+00
7.119140625000000000e-01,4.285917842345048356e-01,-9.228788165341753613e-01,9.445473097203622714e-01,1.777986392931772297e+00
7.138671875000000000e-01,4.288549612178502723e-01,-9.222665935812431881e-01,9.450814807829470698e-01,1.778444350299182686e+00
7.158203125000000000e-01,4.291080471871340229e-01,-9.216732732639680847e-01,9.455988187101972420e-01,1.778897234870882693e+00
7.177734375000000000e-01,4.293446508932149963e-01,-9.211146554444692436e-01,9.460858751280234458e-01,1.779331977037908352e+00
7.197265625000000000e-01,4.295599992218482877e-01,-9.206025753318083371e-01,9.465325261760328956e-01,1.779738623302764555e+00
7.216796875000000000e-01,4.297515486909654348e-01,-9.201435221952672938e-01,9.469331815295801702e-01,1.780111274648837449e+00
7.236328125000000000e-01,4.299194419198729689e-01,-9.197376119254483395e-01,9.472876868652837512e-01,1.780448779201353915e+00
7.255859375000000000e-01,4.300668723426073203e-01,-9.193777625975209089e-01,9.476020433969947199e-01,1.780755283455186744e+00
7.275390625000000000e-01,4.302004835428914209e-01,-9.190487773159299323e-01,9.478891951297987450e-01,1.781040850299321132e+00
7.294921875000000000e-01,4.303309677214798290e-01,-9.187259523650272985e-01,9.481702120258141964e-01,1.781322414392719100e+00
7.314453125000000000e-01,4.304740255622058198e-01,-9.183728371070509766e-01,9.484761946195412463e-01,1.781625340524682466e+00
7.333984375000000000e-01,4.306517567466491281e-01,-9.179379937786679156e-01,9.488510427829502936e-01,1.781985694569395262e+00
7.353515625000000000e-01,4.308944278355375523e-01,-9.173509016245593450e-01,9.493549921696217142e-01,1.782453129898761146e+00
7.373046875000000000e-01,4.312422776303705962e-01,-9.165178368417158383e-01,9.500682590838759323e-01,1.783093810755677300e+00
7.392578125000000000e-01,4.317466433961764105e-01,-9.153194652724409019e-01,9.510933953617157766e-01,1.783992161093902684e+00
7.412109375000000000e-01,4.324692442544033621e-01,-9.136129472682328334e-01,9.525540714949105592e-01,1.785249480677243650e+00
7.431640625000000000e-01,4.334781249348300669e-01,-9.112421002504347278e-01,9.545873262538935311e-01,1.786976930292787591e+00
7.451171875000000000e-01,4.348393680371832604e-01,-9.080576165289970803e-01,9.573274633295445479e-01,1.789281441517310833e+00
7.470703125000000000e-01,4.366058383824316658e-01,-9.039440707794083041e-01,9.608839670173455749e-01,1.792246767981181543e+00
7.490234375000000000e-01,4.388071583376316198e-01,-8.988434552632094121e-01,9.653215983859932958e-01,1.795916818836627016e+00
7.509765625000000000e-01,4.414457508427220844e-01,-8.927636865762962337e-01,9.706521949463458032e-01,1.800289394983290769e+00
7.529296875000000000e-01,4.445003710069126979e-01,-8.857689766024106071e-01,9.768410979073405276e-01,1.805322593850068102e+00
7.548828125000000000e-01,4.479342793121129374e-01,-8.779592632552197795e-01,9.838227732700060013e-01,1.810948942914039517e+00
7.568359375000000000e-01,4.517039255140890552e-01,-8.694488325379512439e-01,9.915176095933293521e-01,1.817090229088053066e+00
7.587890625000000000e-01,4.557655380265165368e-01,-8.603503958889651138e-01,9.998447852888936449e-01,1.823668644074988299e+00
7.607421875000000000e-01,4.600790133171951402e-01,-8.507659539438247043e-01,1.008729968298383906e+00,1.830613277205805245e+00
7.626953125000000000e-01,4.646096268248267602e-01,-8.407830418504093073e-01,1.018108808868272153e+00,1.837862888344465873e+00
7.646484375000000000e-01,4.693283581090668122e-01,-8.304743326115470170e-01,1.027927730471863033e+00,1.845366334743201442e+00
7.666015625000000000e-01,4.742114847290082036e-01,-8.198989564957283038e-01,1.038143272650737581e+00,1.853081775693739663e+00
7.685546875000000000e-01,4.792398719452515277e-01,-8.091044819331115745e-01,1.048720810459633501e+00,1.860975383234898972e+00
7.705078125000000000e-01,4.843981981956939076e-01,-7.981289786283120025e-01,1.059633119033918325e+00,1.869019964601642769e+00
7.724609375000000000e-01,4.896742334965555332e-01,-7.870028912039740421e-01,1.070859016475188774e+00,1.877193691717081947e+00
7.744140625000000000e-01,4.950582170083133171e-01,-7.757506261044209150e-01,1.082382181122065301e+00,1.885479012334420501e+00
7.763671875000000000e-01,5.005423430012437835e-01,-7.643918429480498489e-01,1.094190166701394240e+00,1.893861755039673911e+00
7.783203125000000000e-01,5.061203472792650260e-01,-7.529424804790892933e-01,1.106273604327646431e+00,1.902330411840235769e+00
7.802734375000000000e-01,5.117871796569570808e-01,-7.414155600982852423e-01,1.118625566580345732e+00,1.910875571767741032e+00
7.822265625000000000e-01,5.175387469717747102e-01,-7.298218102014439879e-01,1.131241065725180572e+00,1.919489477613327777e+00
7.841796875000000000e-01,5.233717123953376404e-01,-7.181701495465832030e-01,1.144116659862671970e+00,1.928165680543989291e+00
7.861328125000000000e-01,5.292833389482152207e-01,-7.064680613091005590e-01,1.157250144392367064e+00,1.936898771320541890e+00
7.880859375000000000e-01,5.352713673753304313e-01,-6.947218830837516013e-01,1.170640310179521748e+00,1.945684170903877463e+00
7.900390625000000000e-01,5.413339205779280627e-01,-6.829370325285750720e-01,1.184286753524545821e+00,1.954517966866018863e+00
7.919921875000000000e-01,5.474694285150556450e-01,-6.711181837951858409e-01,1.198189726218156670e+00,1.963396785052209381e+00
7.939453125000000000e-01,5.536765688739273550e-01,-6.592694062952169087e-01,1.212350016568313649e+00,1.972317688371255207e+00
7.958984375000000000e-01,5.599542198987499386e-01,-6.473942745722158776e-01,1.226768854351149907e+00,1.981278096493551910e+00
7.978515625000000000e-01,5.663014226129796658e-01,-6.354959559305236594e-01,1.241447834256275584e+00,1.990275721705444534e+00
7.998046875000000000e-01,5.727173503173106361e-01,-6.235772808698669678e-01,1.256388853643532144e+00,1.999308517289914988e+00
8.017578125000000000e-01,5.792012837380732249e-01,-6.116408001663575789e-01,1.271594061381072338e+00,2.008374635654734952e+00
8.037109375000000000e-01,5.857525905760330165e-01,-5.996888315353524623e-01,1.287065815266915436e+00,2.017472394076271769e+00
8.056640625000000000e-01,5.923707084886742358e-01,-5.877234981281709292e-01,1.302806646087816045e+00,2.026600246414924200e+00
8.076171875000000000e-01,5.990551307540296078e-01,-5.757467606004369465e-01,1.318819226789677890e+00,2.035756759528398518e+00
8.095703125000000000e-01,6.058053940286178829e-01,-5.637604441035405367e-01,1.335106345557543595e+00,2.044940593391725070e+00
8.115234375000000000e-01,6.126210677348682410e-01,-5.517662612539856459e-01,1.351670881840804306e+00,2.054150484144986244e+00
8.134765625000000000e-01,6.195017447087368678e-01,-5.397658319132442317e-01,1.368515784546040059e+00,2.063385229454167913e+00
8.154296875000000000e-01,6.264470328104374541e-01,-5.277607004409248237e-01,1.385644051759495454e+00,2.072643675695550858e+00
8.173828125000000000e-01,6.334565472540589770e-01,-5.157523509515304916e-01,1.403058711458608165e+00,2.081924706567193972e+00
8.193359375000000000e-01,6.405299034545978154e-01,-5.037422210095821029e-01,1.420762802753901433e+00,2.091227232806013081e+00
8.212890625000000000e-01,6.476667102196764780e-01,-4.917317141209804898e-01,1.438759357249998594e+00,2.100550182741775629e+00
8.232421875000000000e-01,6.548665631342949212e-01,-4.797222113222172624e-01,1.457051380146704211e+00,2.109892493459623708e+00
8.251953125000000000e-01,6.621290380030868672e-01,-4.677150821316025664e-01,1.475641830724776504e+00,2.119253102374383246e+00
8.271484375000000000e-01,6.694536842198368642e-01,-4.557116950935058974e-01,1.494533601853126115e+00,2.128630939036434633e+00
8.291015625000000000e-01,6.768400179391176330e-01,-4.437134281321002405e-01,1.513729498150946817e+00,2.138024917004129222e+00
8.310546875000000000e-01,6.842875149224239006e-01,-4.317216789205910454e-01,1.533232212411969275e+00,2.147433925622841855e+00
8.330078125000000000e-01,6.917956029226260961e-01,-4.197378754665061495e-01,1.553044299852954335e+00,2.156856821548122305e+00
8.349609375000000000e-01,6.993636534633187463e-01,-4.077634871246852422e-01,1.573168149709964547e+00,2.166292419849416895e+00
8.369140625000000000e-01,7.069909728495599177e-01,-3.958000362544031314e-01,1.593605953623054461e+00,2.175739484514539246e+00
8.388671875000000000e-01,7.146767922279655405e-01,-3.838491107597766239e-01,1.614359670173080685e+00,2.185196718161356078e+00
8.408203125000000000e-01,7.224202564875452648e-01,-3.719123777798162833e-01,1.635430984828979195e+00,2.194662750740603574e+00
8.427734375000000000e-01,7.302204117541737372e-01,-3.599915988232703645e-01,1.656821264415767825e+00,2.204136126978090360e+00
8.447265625000000000e-01,7.380761911947535392e-01,-3.480886466997112350e-01,1.678531505071044760e+00,2.213615292273110491e+00
8.466796875000000000e-01,7.459863987860070322e-01,-3.362055246472477332e-01,1.700562272427518007e+00,2.223098576710735852e+00
8.486328125000000000e-01,7.539496906381757402e-01,-3.243443881395086104e-01,1.722913632515582716e+00,2.232584176786176933e+00
8.505859375000000000e-01,7.619645533780077251e-01,-3.125075699527153916e-01,1.745585071558983570e+00,2.242070134357790678e+00
8.525390625000000000e-01,7.700292789794382919e-01,-3.006976091874614676e-01,1.768575402406302288e+00,2.251554312232791233e+00
8.544921875000000000e-01,7.781419353022756003e-01,-2.889172851129158115e-01,1.791882654864538793e+00,2.261034365669437829e+00
8.564453125000000000e-01,7.863003314110030839e-01,-2.771696568817037520e-01,1.815503946506191735e+00,2.270507708895658450e+00
8.583984375000000000e-01,7.945019765325547212e-01,-2.654581104292119687e-01,1.839435329730371826e+00,2.279971475541083592e+00
8.603515625000000000e-01,8.027440312268816491e-01,-2.537864141829779263e-01,1.863671609802989959e+00,2.289422471604769971e+00
8.623046875000000000e-01,8.110232489822586377e-01,-2.421587855956355007e-01,1.888206127258959866e+00,2.298857119232839086e+00
8.642578125000000000e-01,8.193359060156362172e-01,-2.305799710318105489e-01,1.913030496439506845e+00,2.308271389170488241e+00
8.662109375000000000e-01,8.276777164775332984e-01,-2.190553421190956918e-01,1.938134289771768159e+00,2.317660719195254071e+00
8.681640625000000000e-01,8.360437295935851942e-01,-2.075910124558554004e-01,1.963504654886347511e+00,2.327019915210398082e+00
8.701171875000000000e-01,8.444282044105433371e-01,-1.961939794429104489e-01,1.989125848408635377e+00,2.336343030859236780e+00
8.720703125000000000e-01,8.528244568103520162e-01,-1.848722970776401353e-01,2.014978666435073507e+00,2.345623220584128976e+00
8.740234375000000000e-01,8.612246722888409201e-01,-1.736352867643652653e-01,2.041039747212917366e+00,2.354852559973828363e+00
8.759765625000000000e-01,8.696196766674957335e-01,-1.624937944427033432e-01,2.067280716370657245e+00,2.364021826030511253e+00
8.779296875000000000e-01,8.779986556316894397e-01,-1.514605036241591374e-01,2.093667139922263942e+00,2.373120228866279824e+00
8.798828125000000000e-01,8.863488128502657881e-01,-1.405503147200079794e-01,2.120157245447925831e+00,2.382135085358462412e+00
8.818359375000000000e-01,8.946549558982189732e-01,-1.297808013238304914e-01,2.146700369153050847e+00,2.391051425036214706e+00
8.837890625000000000e-01,9.028990003383984275e-01,-1.191727520704712467e-01,2.173235089346825966e+00,2.399851519768163133e+00
8.857421875000000000e-01,9.110593857922280048e-01,-1.087508022318941919e-01,2.199687018358512880e+00,2.408514332557134097e+00
8.876953125000000000e-01,9.191104059401673521e-01,-9.854414930129423711e-02,2.225966253029008080e+00,2.417014888925934635e+00
8.896484375000000000e-01,9.270214705997158466e-01,-8.858732799258035862e-02,2.251964541489137606e+00,2.425323590436887500e+00
8.916015625000000000e-01,9.347563454651246495e-01,-7.892098912014844370e-02,2.277552323236271103e+00,2.433405516630627652e+00
8.935546875000000000e-01,9.422724593487266098e-01,-6.959257785037531452e-02,2.302575961412779648e+00,2.441219804364244350e+00
8.955078125000000000e-01,9.495204344737928626e-01,-6.065673525806474647e-02,2.326855728763840503e+00,2.448719256361044927e+00
8.974609375000000000e-01,9.564440837485284064e-01,-5.217515226506666548e-02,2.350185437879144690e+00,2.455850414576213669e+00
8.994140625000000000e-01,9.629812218005573410e-01,-4.421549637913343295e-02,2.372334993286541849e+00,2.462554430537649441e+00
9.013671875000000000e-01,9.690657255475563225e-01,-3.684894036983112769e-02,2.393057484682914016e+00,2.468769146792081148e+00
9.033203125000000000e-01,9.746312935083881746e-01,-3.014581525468280898e-02,2.412102510126140409e+00,2.474432811938690691e+00
9.052734375000000000e-01,9.796171888654616744e-01,-2.416909855769349552e-02,2.429236838515507202e+00,2.479489689159043664e+00
9.072265625000000000e-01,9.839757886303135415e-01,-1.896596455749106555e-02,2.444271844898246560e+00,2.483897369478583528e+00
9.091796875000000000e-01,9.876809440101927962e-01,-1.455852854567169126e-02,2.457094170100925457e+00,2.487634812781668092e+00
9.111328125000000000e-01,9.907351510989821364e-01,-1.093603108956547366e-02,2.467692371593007472e+00,2.490709171357043061e+00
9.130859375000000000e-01,9.931728669091378636e-01,-8.051443230510454616e-03,2.476169878903488275e+00,2.493158814363729547e+00
9.150390625000000000e-01,9.950577613232782781e-01,-5.824955577298392834e-03,2.482736168215526895e+00,2.495050421701637600e+00
9.169921875000000000e-01,9.964736904700323139e-01,-4.154557319549739662e-03,2.487675238516008136e+00,2.496469964602867186e+00
9.189453125000000000e-01,9.975119761591367817e-01,-2.930731821270671916e-03,2.491300545112558495e+00,2.497510125939241821e+00
9.208984375000000000e-01,9.982593282381455602e-01,-2.050299854571714826e-03,2.493911874905949233e+00,2.498258424593363447e+00
9.228515625000000000e-01,9.987899940172983992e-01,-1.425314831475124871e-03,2.495767022438267091e+00,2.498789558221119922e+00
9.248046875000000000e-01,9.991630459468469061e-01,-9.860003284812878573e-04,2.497071639040084445e+00,2.499162837815201765e+00
9.267578125000000000e-01,9.994233136659859129e-01,-6.794942308255273082e-04,2.497982062524618740e+00,2.499423215012560817e+00
9.287109375000000000e-01,9.996038429145064352e-01,-4.668688763267348136e-04,2.498613669613403143e+00,2.499603796428185642e+00
9.306640625000000000e-01,9.997285127527953952e-01,-3.200099843134509019e-04,2.499049897733269354e+00,2.499728490950742454e+00
9.326171875000000000e-01,9.998143158787572427e-01,-2.189157125883874132e-04,2.499350153827766707e+00,2.499814305692794392e+00
9.345703125000000000e-01,9.998732095329223579e-01,-1.495119390995046339e-04,2.499556255873401689e+00,2.499873204789178960e+00
9.365234375000000000e-01,9.999135438653329322e-01,-1.019693625695970387e-04,2.499697413998660078e+00,2.499913541662047933e+00
9.384765625000000000e-01,9.999411175530743545e-01,-6.946098965970687550e-05,2.499793916294268836e+00,2.499941116532107710e+00
9.404296875000000000e-01,9.999599391350409983e-01,-4.726642931866853107e-05,2.499859789222413475e+00,2.499959938662906556e+00
9.423828125000000000e-01,9.999727698508965590e-01,-3.213333297240859605e-05,2.499904695517950248e+00,2.499972769632960112e+00
9.443359375000000000e-01,9.999815066469123215e-01,-2.182682659525329841e-05,2.499935273743973507e+00,2.499981506546486099e+00
9.462890625000000000e-01,9.999874498247817156e-01,-1.481459861427628421e-05,2.499956074607776468e+00,2.499987449778579673e+00
9.482421875000000000e-01,9.999914890276436763e-01,-1.004802182468180281e-05,2.499970211698445688e+00,2.499991489006418544e+00
9.501953125000000000e-01,9.999942319858783346e-01,-6.810598813947748865e-06,2.499979811997307788e+00,2.499994231976149894e+00
9.521484375000000000e-01,9.999960932994569340e-01,-4.613422136037287654e-06,2.499986326569561434e+00,2.499996093295015154e+00
9.541015625000000000e-01,9.999973554804437725e-01,-3.123277923251618637e-06,2.499990744191403991e+00,2.499997355478423611e+00
9.560546875000000000e-01,9.999982108351870291e-01,-2.113303368031004469e-06,2.499993737927683313e+00,2.499998210834281753e+00
9.580078125000000000e-01,9.999987901456207640e-01,-1.429187774698524063e-06,2.499995765511760837e+00,2.499998790145223637e+00
9.599609375000000000e-01,9.999991822776332917e-01,-9.660597023536092436e-07,2.499997137972682637e+00,2.499999182277464094e+00
9.619140625000000000e-01,9.999994475685958228e-01,-6.527031031778665903e-07,2.499998066490541238e+00,2.499999447568533206e+00
9.638671875000000000e-01,9.999996269566593377e-01,-4.407915434600195212e-07,2.499998694348529060e+00,2.499999626956644239e+00
9.658203125000000000e-01,9.999997481994328252e-01,-2.975532675924163323e-07,2.499999118698134737e+00,2.499999748199444927e+00
9.677734375000000000e-01,9.999998301059647154e-01,-2.007786165121386035e-07,2.499999405370950889e+00,2.499999830105990473e+00
9.697265625000000000e-01,9.999998854141777249e-01,-1.354248095514132924e-07,2.499999598949673718e+00,2.499999885414207146e+00
9.716796875000000000e-01,9.999999227457400108e-01,-9.130891753222728000e-08,2.499999729610137500e+00,2.499999922745777425e+00
9.736328125000000000e-01,9.999999479331899144e-01,-6.154141858725154474e-08,2.499999817766209276e+00,2.499999947933229993e+00
9.755859375000000000e-01,9.999999649202416796e-01,-4.146335512413783617e-08,2.499999877220883793e+00,2.499999964920277318e+00
9.775390625000000000e-01,9.999999763721734158e-01,-2.792564367620614832e-08,2.499999917302647034e+00,2.499999976372212274e+00
9.794921875000000000e-01,9.999999840894071568e-01,-1.880069207941447576e-08,2.499999944312962796e+00,2.499999984089444460e+00
9.814453125000000000e-01,9.999999892875470753e-01,-1.265161800383593302e-08,2.499999962506439743e+00,2.499999989287571722e+00
9.833984375000000000e-01,9.999999927868993277e-01,-8.508328947844310041e-09,2.499999974754170573e+00,2.499999992786922309e+00
9.853515625000000000e-01,9.999999951406679521e-01,-5.715991379719990855e-09,2.499999982992368253e+00,2.499999995140698150e+00
9.873046875000000000e-01,9.999999967215840169e-01,-3.832525881968139834e-09,2.499999988525568817e+00,2.499999996721608664e+00
9.892578125000000000e-01,9.999999977803841755e-01,-2.559252215539262069e-09,2.499999992231360935e+00,2.499999997780400385e+00
9.912109375000000000e-01,9.999999984852454560e-01,-1.693935146423466814e-09,2.499999994698369754e+00,2.499999998485256114e+00
9.931640625000000000e-01,9.999999989482755147e-01,-1.098927323037404007e-09,2.499999996318975626e+00,2.499999998948286617e+00
9.951171875000000000e-01,9.999999992432090368e-01,-6.794413339318898347e-10,2.499999997351244119e+00,2.499999999243221360e+00
9.970703125000000000e-01,9.999999994170596374e-01,-3.685572921595189173e-10,2.499999997959722275e+00,2.499999999417072960e+00
9.990234375000000000e-01,9.999999994975589113e-01,-1.166153142045199441e-10,2.499999998241475119e+00,2.499999999497577896e+00


==> figures/data/higr_igr_comparison/nc512_igr_t_0.250000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,7.481303699433321519e-01,5.686771058764102278e-03,1.665137386088766380e+00,2.225715404635042916e+00
2.929687500000000000e-03,7.480986453023368288e-01,1.705949769434512639e-02,1.665136129236582274e+00,2.225678767688248794e+00
4.882812500000000000e-03,7.480351275153047652e-01,2.842977064856518771e-02,1.665133263945175468e+00,2.225605325626715203e+00
6.835937500000000000e-03,7.479396388927209705e-01,3.979592366745411669e-02,1.665128057667930150e+00,2.225494825113723873e+00
8.789062500000000000e-03,7.478119143975707761e-01,5.115624534642222027e-02,1.665119393605126064e+00,2.225346860746840960e+00
1.074218750000000000e-02,7.476515904745510976e-01,6.250895885357637960e-02,1.665105754267137250e+00,2.225160890164381122e+00
1.269531250000000000e-02,7.474581965713934517e-01,7.385220049171133117e-02,1.665085195989093325e+00,2.224936230526207037e+00
1.464843750000000000e-02,7.472311447813122509e-01,8.518399602612616861e-02,1.665055315416950954e+00,2.224672051513122195e+00
1.660156250000000000e-02,7.469697169876714504e-01,9.650223413727423982e-02,1.665013206877327345e+00,2.224367365467111224e+00
1.855468750000000000e-02,7.466730495946121149e-01,1.078046362066327757e-01,1.664955409171608114e+00,2.224021012770979855e+00
2.050781250000000000e-02,7.463401152730788635e-01,1.190887215002955080e-01,1.664877839931346859e+00,2.223631642052582347e+00
2.246093750000000000e-02,7.459697010307706488e-01,1.303517666355979154e-01,1.664775715205596418e+00,2.223197684630438431e+00
2.441406250000000000e-02,7.455603817765177332e-01,1.415907579999621524e-01,1.664643451406725205e+00,2.222717322415110441e+00
2.636718750000000000e-02,7.451104883649102284e-01,1.528023355370876635e-01,1.664474546111323283e+00,2.222188448323692000e+00
2.832031250000000000e-02,7.446180689312588141e-01,1.639827260311235990e-01,1.664261433511792898e+00,2.221608618006771785e+00
3.027343750000000000e-02,7.440808421527402849e-01,1.751276637242048795e-01,1.663995309584660465e+00,2.220974991402132392e+00
3.222656250000000000e-02,7.434961409142890609e-01,1.862322958302219111e-01,1.663665921360771627e+00,2.220284262362556493e+00
3.417968750000000000e-02,7.428608447550439919e-01,1.972910703159429235e-01,1.663261314186307072e+00,2.219532574402557579e+00
3.613281250000000000e-02,7.421712994880574898e-01,2.082976033114560255e-01,1.662767530793645587e+00,2.218715420556400364e+00
3.808593750000000000e-02,7.414232226345367494e-01,2.192445238541838315e-01,1.662168256761893170e+00,2.217827525569793679e+00
4.003906250000000000e-02,7.406115939662637482e-01,2.301232946234372800e-01,1.661444409163367109e+00,2.216862709362573902e+00
4.199218750000000000e-02,7.397305317548622527e-01,2.409240092611461270e-01,1.660573669778869110e+00,2.215813732198617103e+00
4.394531250000000000e-02,7.387731576306668657e-01,2.516351703226948344e-01,1.659529972501353257e+00,2.214672124699103684e+00
4.589843750000000000e-02,7.377314567095638598e-01,2.622434575447625260e-01,1.658282968115388556e+00,2.213428010282139091e+00
4.785156250000000000e-02,7.365961453788838487e-01,2.727335047611455510e-01,1.656797510517914240e+00,2.212069934456062814e+00
4.980468750000000000e-02,7.353565673402260305e-01,2.830877162232911526e-01,1.655033238542137131e+00,2.210584725268215589e+00
5.175781250000000000e-02,7.340006494238644486e-01,2.932861697074786722e-01,1.652944367845611051e+00,2.208957422453505792e+00
5.371093750000000000e-02,7.325149618524260386e-01,3.033066740325255917e-01,1.650479856281620528e+00,2.207171328972428626e+00
5.566406250000000000e-02,7.308849411829820841e-01,3.131250698571721447e-01,1.647584157141958272e+00,2.205208255571796894e+00
5.761718750000000000e-02,7.290953439362287680e-01,3.227158788528671773e-01,1.644198812494936046e+00,2.203049041885790871e+00
5.957031250000000000e-02,7.271309976385166296e-01,3.320534068011196105e-01,1.640265136782022237e+00,2.200674437753526114e+00
6.152343750000000000e-02,7.249778932428088130e-01,3.411133751599212949e-01,1.635728160423252975e+00,2.198066403259015367e+00
6.347656250000000000e-02,7.226246072830497802e-01,3.498750754508394567e-01,1.630541802146258323e+00,2.195209821347494650e+00
6.542968750000000000e-02,7.200639471846060902e-01,3.583239000626256554e-01,1.624674892591011721e+00,2.192094503873602385e+00
6.738281250000000000e-02,7.172945873368757885e-01,3.664539116649838668e-01,1.618117210542536544e+00,2.188717219042871420e+00
6.933593750000000000e-02,7.143223410407337770e-01,3.742699198253601756e-01,1.610884241591015176e+00,2.185083314847485081e+00
7.128906250000000000e-02,7.111606567392958489e-01,3.817884307207656813e-01,1.603019155434559861e+00,2.181207434079747376e+00
7.324218750000000000e-02,7.078300077709199778e-01,3.890369363564900040e-01,1.594590784653262094e+00,2.177112900945102680e+00
7.519531250000000000e-02,7.043560984123482527e-01,3.960513770080560936e-01,1.585687303168603624e+00,2.172829655896549639e+00
7.714843750000000000e-02,7.007671807687833043e-01,4.028721751028733755e-01,1.576406649323677467e+00,2.168391065809505580e+00
7.910156250000000000e-02,6.970911110825934731e-01,4.095397697338618581e-01,1.566845951297528128e+00,2.163830355601146671e+00
8.105468750000000000e-02,6.933528833909008426e-01,4.160907854581328835e-01,1.557092615954521087e+00,2.159177563084754059e+00
8.300781250000000000e-02,6.895731750476152833e-01,4.225556914830663202e-01,1.547219018258782164e+00,2.154457691717919676e+00
8.496093750000000000e-02,6.857680196965492136e-01,4.289581770408871786e-01,1.537281226358896635e+00,2.149690232622255337e+00
8.691406250000000000e-02,6.819493208504818771e-01,4.353158379205492312e-01,1.527320750297698204e+00,2.144889728268939866e+00
8.886718750000000000e-02,6.781257369009260350e-01,4.416414643747884061e-01,1.517367641362562747e+00,2.140066812129769236e+00
9.082031250000000000e-02,6.743035442723831485e-01,4.479443189171804507e-01,1.507443533525534729e+00,2.135229239148240143e+00
9.277343750000000000e-02,6.704872961697756484e-01,4.542311123217236402e-01,1.497563968749199947e+00,2.130382675941023596e+00
9.472656250000000000e-02,6.666802774306570534e-01,4.605066729615405752e-01,1.487740002801017702e+00,2.125531246335002677e+00
9.667968750000000000e-02,6.628848290176350133e-01,4.667744223776896795e-01,1.477979351140269015e+00,2.120677920863779153e+00
9.863281250000000000e-02,6.591026002944475604e-01,4.730367472698672748e-01,1.468287280954066798e+00,2.115824821341661277e+00
1.005859375000000000e-01,6.553347488451446434e-01,4.792952971203806589e-01,1.458667318838628990e+00,2.110973464026629109e+00
1.025390625000000000e-01,6.515820894215129666e-01,4.855512073211021296e-01,1.449121778807776595e+00,2.106124941973768649e+00
1.044921875000000000e-01,6.478451970700029872e-01,4.918052535224523569e-01,1.439652127892574018e+00,2.101280051674216942e+00
1.064453125000000000e-01,6.441244768077449834e-01,4.980579554794232200e-01,1.430259233056297985e+00,2.096439378741595583e+00
1.083984375000000000e-01,6.404202124545481656e-01,5.043096497549119928e-01,1.420943534234223815e+00,2.091603358128561130e+00
1.103515625000000000e-01,6.367326022684584030e-01,5.105605429635814430e-01,1.411705170670711329e+00,2.086772318283735661e+00
1.123046875000000000e-01,6.330617847742676663e-01,5.168107504645047534e-01,1.402544072520225171e+00,2.081946513318015501e+00
1.142578125000000000e-01,6.294078568258704154e-01,5.230603233440890287e-01,1.393460024885040838e+00,2.077126145582316674e+00
1.162109375000000000e-01,6.257708860157954467e-01,5.293092668093226649e-01,1.384452711768816346e+00,2.072311381222752935e+00
1.181640625000000000e-01,6.221509193539123128e-01,5.355575529294200887e-01,1.375521746777826904e+00,2.067502361097273589e+00
1.201171875000000000e-01,6.185479894870352657e-01,5.418051296680199691e-01,1.366666695090080985e+00,2.062699208637383652e+00
1.220703125000000000e-01,6.149621191623564354e-01,5.480519272483003190e-01,1.357887089181593732e+00,2.057902035521361750e+00
1.240234375000000000e-01,6.113933243923856953e-01,5.542978625191872233e-01,1.349182439927342436e+00,2.053110945720364899e+00
1.259765625000000000e-01,6.078416167014515370e-01,5.605428418914815136e-01,1.340552244424077166e+00,2.048326038390035908e+00
1.279296875000000000e-01,6.043070047520442412e-01,5.667867632978754733e-01,1.331995991594412843e+00,2.043547409982857221e+00
1.298828125000000000e-01,6.007894955485693078e-01,5.730295174749107101e-01,1.323513166273023289e+00,2.038775155830387487e+00
1.318359375000000000e-01,5.972890953429131899e-01,5.792709887499553068e-01,1.315103252214704810e+00,2.034009371351911621e+00
1.337890625000000000e-01,5.938058103299995727e-01,5.855110554613565110e-01,1.306765734335294527e+00,2.029250153000793588e+00
1.357421875000000000e-01,5.903396472008712870e-01,5.917495901096806454e-01,1.298500100423491732e+00,2.024497599034817075e+00
1.376953125000000000e-01,5.868906136023624986e-01,5.979864593093290326e-01,1.290305842495676591e+00,2.019751810173638695e+00
1.396484375000000000e-01,5.834587185369699558e-01,6.042215235849530686e-01,1.282182457910461926e+00,2.015012890186949512e+00
1.416015625000000000e-01,5.800439727266788470e-01,6.104546370409082989e-01,1.274129450324246182e+00,2.010280946444528372e+00
1.435546875000000000e-01,5.766463889587500891e-01,6.166856469222107284e-01,1.266146330548246546e+00,2.005556090452301987e+00
1.455078125000000000e-01,5.732659824275114779e-01,6.229143930780672855e-01,1.258232617352749161e+00,2.000838438393535146e+00
1.474609375000000000e-01,5.699027710831248150e-01,6.291407073328348920e-01,1.250387838252860817e+00,1.996128111690571139e+00
1.494140625000000000e-01,5.665567759963504590e-01,6.353644127643858219e-01,1.242611530302348610e+00,1.991425237600268350e+00
1.513671875000000000e-01,5.632280217472852568e-01,6.415853228861350122e-01,1.234903240917543554e+00,1.986729949855067900e+00
1.533203125000000000e-01,5.599165368455698566e-01,6.478032407258181857e-01,1.227262528750626913e+00,1.982042389361347468e+00
1.552734375000000000e-01,5.566223541895207738e-01,6.540179577910502084e-01,1.219688964630232020e+00,1.977362704966896256e+00
1.572265625000000000e-01,5.533455115719152495e-01,6.602292529087346873e-01,1.212182132586945071e+00,1.972691054310164782e+00
1.591796875000000000e-01,5.500860522408284048e-01,6.664368909222637694e-01,1.204741630981958522e+00,1.968027604765137939e+00
1.611328125000000000e-01,5.468440255248971926e-01,6.726406212270545915e-01,1.197367073758600409e+00,1.963372534497429100e+00
1.630859375000000000e-01,5.436194875336781696e-01,6.788401761211387830e-01,1.190058091838765542e+00,1.958726033649558884e+00
1.650390625000000000e-01,5.404125019454293355e-01,6.850352689429926034e-01,1.182814334689305191e+00,1.954088305676205950e+00
1.669921875000000000e-01,5.372231408967633737e-01,6.912255919635096335e-01,1.175635472087493305e+00,1.949459568853805003e+00
1.689453125000000000e-01,5.340514859911680290e-01,6.974108139926598060e-01,1.168521196119636230e+00,1.944840057993269644e+00
1.708984375000000000e-01,5.308976294466117851e-01,7.035905776536779399e-01,1.161471223453249824e+00,1.940230026390082907e+00
1.728515625000000000e-01,5.277616754064033966e-01,7.097644962682050362e-01,1.154485297930988530e+00,1.935629748052616783e+00
1.748046875000000000e-01,5.246437414423500423e-01,7.159321502843075669e-01,1.147563193544231641e+00,1.931039520257857411e+00
1.767578125000000000e-01,5.215439602853193524e-01,7.220930831650183013e-01,1.140704717856265926e+00,1.926459666493945955e+00
1.787109375000000000e-01,5.184624818258907197e-01,7.282467966373064039e-01,1.133909715960094822e+00,1.921890539861712321e+00
1.806640625000000000e-01,5.153994754372306364e-01,7.343927451792815475e-01,1.127178075074741770e+00,1.917332527023313915e+00
1.826171875000000000e-01,5.123551326842623599e-01,7.405303295955339982e-01,1.120509729907720242e+00,1.912786052806245030e+00
1.845703125000000000e-01,5.093296704982572809e-01,7.466588894953456457e-01,1.113904668941374076e+00,1.908251585596352440e+00
1.865234375000000000e-01,5.063233349151308182e-01,7.527776944437797324e-01,1.107362941838973880e+00,1.903729643685738271e+00
1.884765625000000000e-01,5.033364055001595672e-01,7.588859334985202931e-01,1.100884668215218909e+00,1.899220802782738415e+00
1.904296875000000000e-01,5.003692006132191006e-01,7.649827027720237371e-01,1.094470048078227453e+00,1.894725704943788669e+00
1.923828125000000000e-01,4.974220837089749492e-01,7.710669905639642163e-01,1.088119374330490885e+00,1.890245069255279686e+00
1.943359375000000000e-01,4.944954709186847319e-01,7.771376594864396470e-01,1.081833047820084381e+00,1.885779704681433522e+00
1.962890625000000000e-01,4.915898402279582635e-01,7.831934248451734026e-01,1.075611595567834478e+00,1.881330525608429172e+00
1.982421875000000000e-01,4.887057426527816606e-01,7.892328283323079008e-01,1.069455692970561422e+00,1.876898570763632090e+00
2.001953125000000000e-01,4.858438159306810444e-01,7.952542058150823268e-01,1.063366191007200978e+00,1.872485026382383566e+00
2.021484375000000000e-01,4.830048013930130502e-01,8.012556476498391422e-01,1.057344149768971064e+00,1.868091254747242136e+00
2.041015625000000000e-01,4.801895648783328641e-01,8.072349494870894038e-01,1.051390880016634721e+00,1.863718829553294265e+00
2.060546875000000000e-01,4.773991227981154717e-01,8.131895509288775692e-01,1.045507994961149656e+00,1.859369579979798903e+00
2.080078125000000000e-01,4.746346747898215757e-01,8.191164586158137251e-01,1.039697475097095980e+00,1.855045645899247253e+00
2.099609375000000000e-01,4.718976448051894201e-01,8.250121493135729178e-01,1.033961749722359436e+00,1.850749547359006542e+00
2.119140625000000000e-01,4.691897330000880384e-01,8.308724472918050941e-01,1.028303799782289696e+00,1.846484272357551637e+00
2.138671875000000000e-01,4.665129814279574960e-01,8.366923687052367775e-01,1.022727287900948578e+00,1.842253388028588068e+00
2.158203125000000000e-01,4.638698572888952931e-01,8.424659237914678966e-01,1.017236722895287215e+00,1.838061181640807673e+00
2.177734375000000000e-01,4.612633583153713523e-01,8.481858655611661524e-01,1.011837667633344928e+00,1.833912839262461958e+00
2.197265625000000000e-01,4.586971456811010928e-01,8.538433714986214396e-01,1.006537000585472352e+00,1.829814671361508438e+00
2.216796875000000000e-01,4.561757103723784734e-01,8.594276431425728058e-01,1.001343242368318176e+00,1.825774395632490110e+00
2.236328125000000000e-01,4.537045788004273605e-01,8.649254083668849180e-01,9.962669580825149751e-01,1.821801487188825286e+00
2.255859375000000000e-01,4.512905616953317711e-01,8.703203148004522438e-01,9.913212425996418276e-01,1.817907603479051781e+00
2.275390625000000000e-01,4.489420454761193779e-01,8.755922138294642831e-01,9.865222861714504354e-01,1.814107083289725919e+00
2.294921875000000000e-01,4.466693147799107866e-01,8.807163592686173548e-01,9.818899968373412390e-01,1.810417501647770377e+00
2.314453125000000000e-01,4.444848747109740317e-01,8.856625927830402700e-01,9.774486164437017344e-01,1.806860228621221420e+00
2.333984375000000000e-01,4.424037063350453880e-01,8.903946726369803555e-01,9.732271984100743234e-01,1.803460880883140049e+00
2.353515625000000000e-01,4.404433338576657087e-01,8.948700362699287814e-01,9.692597078258025078e-01,1.800249461591594269e+00
2.373046875000000000e-01,4.386235072912729738e-01,8.990404700122339721e-01,9.655843592884276738e-01,1.797259857210176781e+00
2.392578125000000000e-01,4.369652296253108137e-01,9.028543448062931187e-01,9.622416633653241291e-01,1.794528231706562726e+00
2.412109375000000000e-01,4.354888429840217956e-01,9.062611196319384499e-01,9.592706272552278257e-01,1.792089830810212225e+00
2.431640625000000000e-01,4.342110499517009004e-01,9.092184341469972120e-01,9.567028763736965535e-01,1.789973977704519603e+00
2.451171875000000000e-01,4.331412057166168506e-01,9.117010132575551484e-01,9.545553687203609528e-01,1.788197813568112249e+00
2.470703125000000000e-01,4.322779161557663841e-01,9.137089222742339478e-01,9.528237472819780507e-01,1.786760517890222832e+00
2.490234375000000000e-01,4.316074564358318155e-01,9.152715412904328662e-01,9.514793105300028975e-01,1.785640561715652774e+00
2.509765625000000000e-01,4.311051015014073506e-01,9.164446110900372755e-01,9.504717347981939124e-01,1.784797848602697412e+00
2.529296875000000000e-01,4.307390650731694470e-01,9.173010208435398161e-01,9.497369260194432616e-01,1.784180257694703009e+00
2.548828125000000000e-01,4.304754286918751616e-01,9.179191621542253099e-01,9.492067911404288294e-01,1.783731883827091469e+00
2.568359375000000000e-01,4.302823110166813514e-01,9.183730205351676723e-01,9.488174758975098655e-01,1.783400033841645138e+00
2.587890625000000000e-01,4.301323897076225755e-01,9.187261423479482492e-01,9.485143277662038130e-01,1.783139477623741698e+00
2.607421875000000000e-01,4.300038061629489761e-01,9.190294289572777942e-01,9.482536554533487205e-01,1.782913993938556541e+00
2.626953125000000000e-01,4.298799823385879293e-01,9.193215153767022585e-01,9.480023382922602160e-01,1.782696091716239106e+00
2.646484375000000000e-01,4.297489534216415996e-01,9.196303075589432607e-01,9.477364831197289119e-01,1.782465915297198444e+00
2.666015625000000000e-01,4.296026384559519240e-01,9.199746787000312453e-01,9.474399643651927327e-01,1.782210040036582788e+00
2.685546875000000000e-01,4.294362478430335250e-01,9.203658507348738693e-01,9.471032398388756768e-01,1.781920492400012712e+00
2.705078125000000000e-01,4.292478485558476886e-01,9.208084067043381671e-01,9.467224810841226024e-01,1.781594031502652609e+00
2.724609375000000000e-01,4.290380207392000544e-01,9.213010859010043463e-01,9.462988845350794875e-01,1.781231583169076815e+00
2.744140625000000000e-01,4.288095263159268922e-01,9.218375464355502702e-01,9.458380047485981379e-01,1.780837694990081266e+00
2.763671875000000000e-01,4.285669180224144226e-01,9.224072635007550813e-01,9.453489674273161114e-01,1.780419893039685952e+00
2.783203125000000000e-01,4.283160661917933543e-01,9.229966190439928830e-01,9.448435182239300900e-01,1.779987901540555750e+00
2.802734375000000000e-01,4.280636177298139389e-01,9.235901524216740821e-01,9.443349376335102852e-01,1.779552748279465746e+00
2.822265625000000000e-01,4.278164153142524628e-01,9.241719093615731184e-01,9.438368791330542518e-01,1.779125801365120774e+00
2.841796875000000000e-01,4.275809322731243256e-01,9.247267612502753087e-01,9.433622418433900148e-01,1.778717829052774091e+00
2.861328125000000000e-01,4.273627761254884527e-01,9.252415706964671749e-01,9.429221832268808168e-01,1.778338170996074830e+00
2.880859375000000000e-01,4.271663035700843936e-01,9.257061015463626807e-01,9.425253562663720164e-01,1.777994092947186910e+00
2.900390625000000000e-01,4.269943809068064144e-01,9.261135911471649607e-01,9.421774376005183083e-01,1.777690382662195479e+00
2.919921875000000000e-01,4.268483070833574144e-01,9.264609417908529210e-01,9.418809795598268586e-01,1.777429216850843652e+00
2.939453125000000000e-01,4.267279027332736563e-01,9.267485212542579953e-01,9.416355917839729361e-01,1.777210305719119088e+00
2.958984375000000000e-01,4.266317352867323720e-01,9.269796412935696894e-01,9.414383922674851579e-01,1.777031265758409084e+00
2.978515625000000000e-01,4.265574342893551085e-01,9.271598214656548986e-01,9.412846364535838450e-01,1.776888144360950772e+00
2.998046875000000000e-01,4.265020475101363173e-01,9.272959548069318325e-01,9.411684263065511757e-01,1.776776013568073020e+00
3.017578125000000000e-01,4.264623812288750315e-01,9.273955090467940199e-01,9.410833871263134531e-01,1.776689538122112610e+00
3.037109375000000000e-01,4.264352858807480828e-01,9.274658553113548365e-01,9.410232352727916361e-01,1.776623452661840519e+00
3.056640625000000000e-01,4.264178671602936732e-01,9.275137716122252574e-01,9.409821975087655499e-01,1.776572914585088148e+00
3.076171875000000000e-01,4.264076149111188929e-01,9.275451393956936075e-01,9.409552668395737562e-01,1.776533719637625630e+00
3.095703125000000000e-01,4.264024596144104784e-01,9.275648102059395050e-01,9.409383144250336173e-01,1.776502396557984031e+00
3.115234375000000000e-01,4.264007753520797639e-01,9.275765981467245513e-01,9.409280951139580296e-01,1.776476212284357592e+00
3.134765625000000000e-01,4.264013435789647533e-01,9.275833644061192151e-01,9.409221750796794570e-01,1.776453111684982655e+00
3.154296875000000000e-01,4.264032950075243855e-01,9.275871531926854763e-01,9.409188159574954913e-01,1.776431620715774207e+00
3.173828125000000000e-01,4.264060452757603703e-01,9.275893423044490049e-01,9.409168466515102081e-01,1.776410739170367625e+00
3.193359375000000000e-01,4.264092302339550500e-01,9.275907946095535150e-01,9.409155344056474579e-01,1.776389832778691780e+00
3.212890625000000000e-01,4.264126465116930831e-01,9.275919971617094806e-01,9.409144664017017323e-01,1.776368534106109731e+00
3.232421875000000000e-01,4.264162022801156748e-01,9.275931764420555226e-01,9.409134516686731287e-01,1.776346660451472825e+00
3.251953125000000000e-01,4.264198787797695567e-01,9.275943883921319300e-01,9.409124444372192198e-01,1.776324149697260824e+00
3.271484375000000000e-01,4.264237006039887645e-01,9.275955879412248750e-01,9.409114849344653031e-01,1.776301010763118970e+00
3.291015625000000000e-01,4.264277134359112376e-01,9.275966810737550361e-01,9.409106550251871148e-01,1.776277286493941343e+00
3.310546875000000000e-01,4.264319696348340405e-01,9.275975585087788966e-01,9.409100494859203856e-01,1.776253029642570480e+00
3.330078125000000000e-01,4.264365190274069239e-01,9.275981171699896333e-01,9.409097576412865926e-01,1.776228287541940620e+00
3.349609375000000000e-01,4.264414023526311714e-01,9.275982753992257912e-01,9.409098502763433292e-01,1.776203091218645946e+00
3.369140625000000000e-01,4.264466495654845035e-01,9.275979767345631233e-01,9.409103762085990752e-01,1.776177452624768227e+00
3.388671875000000000e-01,4.264522814462120559e-01,9.275971858499466594e-01,9.409113654134015903e-01,1.776151367404211090e+00
3.408203125000000000e-01,4.264583103443874701e-01,9.275958863549845779e-01,9.409128303751136402e-01,1.776124816250091998e+00
3.427734375000000000e-01,4.264647420119301868e-01,9.275940757966724126e-01,9.409147695245815290e-01,1.776097768116137843e+00
3.447265625000000000e-01,4.264715789944906188e-01,9.275917566286067117e-01,9.409171736469470471e-01,1.776070186072238544e+00
3.466796875000000000e-01,4.264788223916506360e-01,9.275889303926708740e-01,9.409200288268070311e-01,1.776042030500833535e+00
3.486328125000000000e-01,4.264864744132310648e-01,9.275855891019152422e-01,9.409233206379887804e-01,1.776013263690312538e+00
3.505859375000000000e-01,4.264945440156116541e-01,9.275816979607161006e-01,9.409270439252093166e-01,1.775983859644019391e+00
3.525390625000000000e-01,4.265030524830268899e-01,9.275771759339483946e-01,9.409312116163914830e-01,1.775953813899376676e+00
3.544921875000000000e-01,4.265120401066864186e-01,9.275718701845510061e-01,9.409358643618874751e-01,1.775923155298300360e+00
3.564453125000000000e-01,4.265215777564546062e-01,9.275655134932176971e-01,9.409410877707891085e-01,1.775891966053482651e+00
3.583984375000000000e-01,4.265317833589236107e-01,9.275576614717251367e-01,9.409470360334448724e-01,1.775860410161218983e+00
3.603515625000000000e-01,4.265428465433255267e-01,9.275475969933456577e-01,9.409539664787500701e-01,1.775828775626092204e+00
3.623046875000000000e-01,4.265550698504249061e-01,9.275341744473449834e-01,9.409622987258720039e-01,1.775797544517977000e+00
3.642578125000000000e-01,4.265689338845289891e-01,9.275155743845945322e-01,9.409727083244381340e-01,1.775767503198897312e+00
3.662109375000000000e-01,4.265851973698073785e-01,9.274889238265111580e-01,9.409862691765775722e-01,1.775739911036827490e+00
3.681640625000000000e-01,4.266050550549730369e-01,9.274496986474266569e-01,9.410046786218053683e-01,1.775716765910412498e+00
3.701171875000000000e-01,4.266303869094081325e-01,9.273907829133652969e-01,9.410306133007269036e-01,1.775701222365984711e+00
3.720703125000000000e-01,4.266641480455655167e-01,9.273009961228745324e-01,9.410682853826045635e-01,1.775698245104023965e+00
3.740234375000000000e-01,4.267109823149169978e-01,9.271627795398813543e-01,9.411243194323201111e-01,1.775715636745095249e+00
3.759765625000000000e-01,4.267781903614427663e-01,9.269485566390749387e-01,9.412091408758018751e-01,1.775765659658352202e+00
3.779296875000000000e-01,4.268772530625324357e-01,9.266150193431623716e-01,9.413391696443857981e-01,1.775867591389172828e+00
3.798828125000000000e-01,4.270262321891156732e-01,9.260941571842595810e-01,9.415402989108880849e-01,1.776051761896566106e+00
3.818359375000000000e-01,4.272535662186962013e-01,9.252791597305219939e-01,9.418534532460332009e-01,1.776365965592701546e+00
3.837890625000000000e-01,4.276040903808675520e-01,9.240022616901727437e-01,9.423435438450131763e-01,1.776885704308605263e+00
3.857421875000000000e-01,4.281486508296580284e-01,9.219998754814768827e-01,9.431141227152304296e-01,1.777730728681373940e+00
3.876953125000000000e-01,4.289995028637321739e-01,9.188578686067229162e-01,9.443316685852272130e-01,1.779091980217111457e+00
3.896484375000000000e-01,4.303358992719560350e-01,9.139241954657340017e-01,9.462682387374796722e-01,1.781277393577340051e+00
3.916015625000000000e-01,4.324444323084140063e-01,9.061758456585988775e-01,9.493729843319036465e-01,1.784786773915674196e+00
3.935546875000000000e-01,4.357984400328324126e-01,8.939849056540238870e-01,9.544280034826793102e-01,1.790463002070039167e+00
3.955078125000000000e-01,4.411663763600146559e-01,8.748171347535442788e-01,9.627875954299951466e-01,1.799715973149982329e+00
3.974609375000000000e-01,4.498989627006476644e-01,8.445878568177018764e-01,9.770739946253710340e-01,1.815098839858650059e+00
3.994140625000000000e-01,4.646542204165489687e-01,7.962041051379269430e-01,1.003095377150506451e+00,1.841829180299562552e+00
4.013671875000000000e-01,4.884906282181799009e-01,7.230153362171740650e-01,1.048856766505208871e+00,1.885762362695279748e+00
4.033203125000000000e-01,5.397236323890803877e-01,5.905967029143267544e-01,1.164627223717749516e+00,1.983419203684709808e+00
4.052734375000000000e-01,6.716836252502764726e-01,3.448434231897515301e-01,1.524507430131790464e+00,2.210222310056702000e+00
4.072265625000000000e-01,7.520732082937333640e-01,2.331234320324288289e-01,1.768135388911576955e+00,2.323841726223180082e+00
4.091796875000000000e-01,7.949936452357619920e-01,1.805956875393425753e-01,1.906289726629330605e+00,2.381560478713399487e+00
4.111328125000000000e-01,8.243405659316485057e-01,1.535076329113395921e-01,2.003816112398932425e+00,2.419028699662790771e+00
4.130859375000000000e-01,8.419191599196425013e-01,1.361341080201634024e-01,2.063107446670228828e+00,2.441215395788513209e+00
4.150390625000000000e-01,8.514616111549826449e-01,1.238109245170920802e-01,2.096163806278255493e+00,2.454177251962519346e+00
4.169921875000000000e-01,8.590154166405183922e-01,1.187938340633946932e-01,2.123883587387886962e+00,2.465406725322022208e+00
4.189453125000000000e-01,8.626761084965210991e-01,1.149204885496661888e-01,2.139303625159177713e+00,2.473242325599518399e+00
4.208984375000000000e-01,8.630730276396496592e-01,1.109560692705845453e-01,2.144844059166327810e+00,2.478969029318911055e+00
4.228515625000000000e-01,8.637459272310276104e-01,1.105565439263235666e-01,2.153773933423146048e+00,2.487415790545830507e+00
4.248046875000000000e-01,8.622029597307825366e-01,1.097775656994818272e-01,2.157904230782460075e+00,2.496754335435117156e+00
4.267578125000000000e-01,8.580146131970969314e-01,1.079412733819736792e-01,2.156856155585577639e+00,2.507949890037073803e+00
4.287109375000000000e-01,8.534175616253429908e-01,1.084511560211372516e-01,2.160516690016327956e+00,2.525724787284417516e+00
4.306640625000000000e-01,8.457898045389615760e-01,1.084217847100603926e-01,2.161816872431595371e+00,2.550096503211948029e+00
4.326171875000000000e-01,8.338639663526051793e-01,1.071972554314843673e-01,2.159410419462391317e+00,2.583897897135162047e+00
4.345703125000000000e-01,8.185127478455627159e-01,1.077257552803697338e-01,2.161208908476904611e+00,2.634607170248261188e+00
4.365234375000000000e-01,7.966672788857268594e-01,1.079217422975993768e-01,2.161894532308072492e+00,2.707849508534204919e+00
4.384765625000000000e-01,7.660241545178267941e-01,1.068841669377085246e-01,2.159315609611336839e+00,2.813148881401870582e+00
4.404296875000000000e-01,7.262048958832856282e-01,1.071350386878408695e-01,2.159873748694156159e+00,2.968454359548795551e+00
4.423828125000000000e-01,6.762397218973619228e-01,1.075342099739635959e-01,2.160676446430831898e+00,3.189352076834937932e+00
4.443359375000000000e-01,6.233222400601889923e-01,1.066216860661418769e-01,2.158449697520259392e+00,3.457131060128479483e+00
4.462890625000000000e-01,5.832579456234248116e-01,1.062515101835325576e-01,2.157637271554524894e+00,3.693640140576996966e+00
4.482421875000000000e-01,5.634110178983517958e-01,1.067758007323888758e-01,2.158924325736915506e+00,3.826181087289255878e+00
4.501953125000000000e-01,5.564032813177992587e-01,1.063649005712606760e-01,2.158384116380484663e+00,3.873515409937069442e+00
4.521484375000000000e-01,5.527856637920985916e-01,1.053252632442161774e-01,2.156672635911355052e+00,3.895915971905946851e+00
4.541015625000000000e-01,5.497662277386274887e-01,1.052432205074293331e-01,2.157154304925453125e+00,3.918228428072748404e+00
4.560546875000000000e-01,5.476287648125979235e-01,1.053209496737300133e-01,2.158193874275448287e+00,3.935433501759096231e+00
4.580078125000000000e-01,5.463049940291451190e-01,1.042598477356286718e-01,2.157120299584197376e+00,3.943129064974369324e+00
4.599609375000000000e-01,5.457988016619090832e-01,1.031639655534382222e-01,2.156291541153755986e+00,3.945386321515880645e+00
4.619140625000000000e-01,5.459553738557767488e-01,1.029231922169595026e-01,2.157588637905284656e+00,3.946653954443001044e+00
4.638671875000000000e-01,5.460582644362275140e-01,1.021924344866510098e-01,2.158230815936238223e+00,3.947160281063281317e+00
4.658203125000000000e-01,5.458915595078797089e-01,1.004997416406601951e-01,2.157256206324543957e+00,3.946753457461368075e+00
4.677734375000000000e-01,5.459785164166714999e-01,9.924414459176338077e-02,2.157627168560348974e+00,3.946928905260480125e+00
4.697265625000000000e-01,5.463235642586210528e-01,9.840514408026512783e-02,2.159372368046466484e+00,3.947710344663823090e+00
4.716796875000000000e-01,5.464387149449261294e-01,9.658405756639353024e-02,2.159744678824361053e+00,3.947736312354625188e+00
4.736328125000000000e-01,5.465083338872358532e-01,9.411529736206944441e-02,2.159805079065879152e+00,3.947578737249965108e+00
4.755859375000000000e-01,5.469919797949898133e-01,9.201856169352198855e-02,2.162148053598202502e+00,3.948562920739729254e+00
4.775390625000000000e-01,5.476656047814836281e-01,8.928211682611955635e-02,2.165485607967418513e+00,3.950043213692028043e+00
4.794921875000000000e-01,5.483179848087682551e-01,8.486630928525951134e-02,2.168560658198181557e+00,3.951331427256684403e+00
4.814453125000000000e-01,5.493927824306753527e-01,7.963565531741273462e-02,2.173870077315104510e+00,3.953688630205828947e+00
4.833984375000000000e-01,5.511180351168077918e-01,7.375646748285261123e-02,2.182540290652461579e+00,3.957484796499504132e+00
4.853515625000000000e-01,5.530039459556319592e-01,6.621507380257593556e-02,2.191945956156767128e+00,3.961515405042880911e+00
4.873046875000000000e-01,5.550444553390760927e-01,5.738772183464282278e-02,2.201710728332576750e+00,3.965081948234728149e+00
4.892578125000000000e-01,5.573697804578692239e-01,4.846349063404349622e-02,2.213435830369597568e+00,3.970041717339548804e+00
4.912109375000000000e-01,5.596749873187840674e-01,3.950836128438579148e-02,2.224552665918487548e+00,3.973941868047685677e+00
4.931640625000000000e-01,5.607507478281988922e-01,3.013855255243599873e-02,2.232944964569444579e+00,3.981609118123249136e+00
4.951171875000000000e-01,5.608084949276405107e-01,2.100067924974126019e-02,2.240397631631202202e+00,3.994721880322956942e+00
4.970703125000000000e-01,5.536859729037264533e-01,1.272671869508446366e-02,2.245959709052622877e+00,4.056297213365346543e+00
4.990234375000000000e-01,5.251828195223489093e-01,4.431965102686647763e-03,2.247817865647914637e+00,4.280057580309249765e+00
5.009765625000000000e-01,5.251828195429196766e-01,-4.431964527612398258e-03,2.247817865143798333e+00,4.280057579184266103e+00
5.029296875000000000e-01,5.536859727743284054e-01,-1.272671815841814290e-02,2.245959707742350986e+00,4.056297211953710402e+00
5.048828125000000000e-01,5.608084946010141181e-01,-2.100067852997765730e-02,2.240397629545305414e+00,3.994721878945363791e+00
5.068359375000000000e-01,5.607507473518575924e-01,-3.013855155685830900e-02,2.232944961459649935e+00,3.981609115990130565e+00
5.087890625000000000e-01,5.596749867250736532e-01,-3.950836015070841034e-02,2.224552662139233306e+00,3.973941865556323894e+00
5.107421875000000000e-01,5.573697797774865847e-01,-4.846348932016940336e-02,2.213435826138687723e+00,3.970041714660048182e+00
5.126953125000000000e-01,5.550444544789219226e-01,-5.738772018284077348e-02,2.201710723273634152e+00,3.965081945362291194e+00
5.146484375000000000e-01,5.530039449537078600e-01,-6.621507193111729472e-02,2.191945950524708309e+00,3.961515402163703126e+00
5.166015625000000000e-01,5.511180340576269376e-01,-7.375646559431041360e-02,2.182540284970288624e+00,3.957484793939556322e+00
5.185546875000000000e-01,5.493927812592120929e-01,-7.963565328505123331e-02,2.173870071276685856e+00,3.953688627813761514e+00
5.205078125000000000e-01,5.483179834998528346e-01,-8.486630702733612142e-02,2.168560651662534866e+00,3.951331424969863892e+00
5.224609375000000000e-01,5.476656034560466457e-01,-8.928211464320441604e-02,2.165485601604824062e+00,3.950043211838632828e+00
5.244140625000000000e-01,5.469919784862871115e-01,-9.201855965712649188e-02,2.162148047574367737e+00,3.948562919371701341e+00
5.263671875000000000e-01,5.465083325110884349e-01,-9.411529520018403761e-02,2.159805072856468389e+00,3.947578736042903103e+00
5.283203125000000000e-01,5.464387135596228129e-01,-9.658405539772720039e-02,2.159744672692211154e+00,3.947736311361979222e+00
5.302734375000000000e-01,5.463235630043692392e-01,-9.840514223604285293e-02,2.159372362699452985e+00,3.947710344132324245e+00
5.322265625000000000e-01,5.459785152467289127e-01,-9.924414288285607344e-02,2.157627163623044186e+00,3.946928904855215858e+00
5.341796875000000000e-01,5.458915583541052996e-01,-1.004997398193177988e-01,2.157256201280082664e+00,3.946753456756010081e+00
5.361328125000000000e-01,5.460582634467898711e-01,-1.021924328897776263e-01,2.158230811487206857e+00,3.947160280240501251e+00
5.380859375000000000e-01,5.459553731251592934e-01,-1.029231910321197346e-01,2.157588634448595943e+00,3.946653953522145208e+00
5.400390625000000000e-01,5.457988010572889515e-01,-1.031639643548711294e-01,2.156291537800324232e+00,3.945386319871929004e+00
5.419921875000000000e-01,5.463049935384898248e-01,-1.042598464559853083e-01,2.157120296185589314e+00,3.943129062433044396e+00
5.439453125000000000e-01,5.476287646018955790e-01,-1.053209488094827007e-01,2.158193871864609203e+00,3.935433498964103549e+00
5.458984375000000000e-01,5.497662277229231620e-01,-1.052432199624583481e-01,2.157154303299241072e+00,3.918228425284181249e+00
5.478515625000000000e-01,5.527856637125969641e-01,-1.053252624715772939e-01,2.156672633914547887e+00,3.895915968936170870e+00
5.498046875000000000e-01,5.564032811482917396e-01,-1.063648998334898038e-01,2.158384114551012090e+00,3.873515407909294161e+00
5.517578125000000000e-01,5.634110174639721524e-01,-1.067758005416173106e-01,2.158924325144724321e+00,3.826181089212854491e+00
5.537109375000000000e-01,5.832579443235947902e-01,-1.062515100458329975e-01,2.157637271132969214e+00,3.693640148112975474e+00
5.556640625000000000e-01,6.233222378330333102e-01,-1.066216855535752212e-01,2.158449696284232111e+00,3.457131070572942555e+00
5.576171875000000000e-01,6.762397196294587243e-01,-1.075342098300464816e-01,2.160676445970929116e+00,3.189352086885836712e+00
5.595703125000000000e-01,7.262048939076334308e-01,-1.071350390211432968e-01,2.159873749236130180e+00,2.968454368350738726e+00
5.615234375000000000e-01,7.660241522763852062e-01,-1.068841668044957366e-01,2.159315608761243510e+00,2.813148888554551252e+00
5.634765625000000000e-01,7.966672769346783145e-01,-1.079217422763437823e-01,2.161894531416611365e+00,2.707849514063331409e+00
5.654296875000000000e-01,8.185127469230069064e-01,-1.077257560067594877e-01,2.161208909219325847e+00,2.634607174053085199e+00
5.673828125000000000e-01,8.338639657349160572e-01,-1.071972555625643475e-01,2.159410418621139804e+00,2.583897898030542706e+00
5.693359375000000000e-01,8.457898045846412582e-01,-1.084217845996495594e-01,2.161816871533861928e+00,2.550096502024461032e+00
5.712890625000000000e-01,8.534175631799951756e-01,-1.084511566082921596e-01,2.160516692673512651e+00,2.525724785722549992e+00
5.732421875000000000e-01,8.580146151838867752e-01,-1.079412726822144147e-01,2.156856158411155633e+00,2.507949887584950854e+00
5.751953125000000000e-01,8.622029627423891673e-01,-1.097775637349344968e-01,2.157904236405871146e+00,2.496754333430911466e+00
5.771484375000000000e-01,8.637459329206491621e-01,-1.105565418861380322e-01,2.153773948116992187e+00,2.487415791357924899e+00
5.791015625000000000e-01,8.630730349013404634e-01,-1.109560644360950282e-01,2.144844079019093464e+00,2.478969031948497381e+00
5.810546875000000000e-01,8.626761180321380618e-01,-1.149204809124558246e-01,2.139303652743849149e+00,2.473242331041838771e+00
5.830078125000000000e-01,8.590154302792245566e-01,-1.187938258317107754e-01,2.123883629312245169e+00,2.465406735849392739e+00
5.849609375000000000e-01,8.514616263707454058e-01,-1.238109131514868594e-01,2.096163853436039837e+00,2.454177264760685873e+00
5.869140625000000000e-01,8.419191756049100306e-01,-1.361340947776613075e-01,2.063107495326636176e+00,2.441215409730138841e+00
5.888671875000000000e-01,8.243405820011548979e-01,-1.535076229724469665e-01,2.003816162807774415e+00,2.419028714953317838e+00
5.908203125000000000e-01,7.949936556607029026e-01,-1.805956807115890739e-01,1.906289757963175013e+00,2.381560487916605684e+00
5.927734375000000000e-01,7.520732080298669908e-01,-2.331234335621517051e-01,1.768135385928949255e+00,2.323841722725549896e+00
5.947265625000000000e-01,6.716836016291665157e-01,-3.448434673562102981e-01,1.524507360811549805e+00,2.210222271440384301e+00
5.966796875000000000e-01,5.397236048109115281e-01,-5.905967667990081882e-01,1.164627155934025105e+00,1.983419150622777183e+00
5.986328125000000000e-01,4.884906199325812493e-01,-7.230153625381200433e-01,1.048856750460529064e+00,1.885762347238377323e+00
6.005859375000000000e-01,4.646542135256748196e-01,-7.962041269808848298e-01,1.003095364495478981e+00,1.841829167687985214e+00
6.025390625000000000e-01,4.498989587103789933e-01,-8.445878705738852910e-01,9.770739880210133066e-01,1.815098832822619634e+00
6.044921875000000000e-01,4.411663737258783025e-01,-8.748171440033210011e-01,9.627875912615955212e-01,1.799715968640116071e+00
6.064453125000000000e-01,4.357984383611219759e-01,-8.939849116036469034e-01,9.544280009268349962e-01,1.790462999287463219e+00
6.083984375000000000e-01,4.324444312542569113e-01,-9.061758493930219815e-01,9.493729827440098301e-01,1.784786772211302219e+00
6.103515625000000000e-01,4.303358986252752150e-01,-9.139241977090178937e-01,9.462682377644118237e-01,1.781277392570339790e+00
6.123046875000000000e-01,4.289995024819844294e-01,-9.188578698690750279e-01,9.443316680023396970e-01,1.779091979657263733e+00
6.142578125000000000e-01,4.281486506162913708e-01,-9.219998761171235291e-01,9.431141223769259341e-01,1.777730728402896698e+00
6.162109375000000000e-01,4.276040902704832947e-01,-9.240022619423570172e-01,9.423435436552978217e-01,1.776885704200811489e+00
6.181640625000000000e-01,4.272535661673837470e-01,-9.252791597636828014e-01,9.418534531414204380e-01,1.776365965581918172e+00
6.201171875000000000e-01,4.270262321679303419e-01,-9.260941571070485656e-01,9.415402988498337011e-01,1.776051761934481554e+00
6.220703125000000000e-01,4.268772530529070242e-01,-9.266150192251410012e-01,9.413391696002628706e-01,1.775867591444894700e+00
6.240234375000000000e-01,4.267781903521148390e-01,-9.269485565223664070e-01,9.412091408324607666e-01,1.775765659713183231e+00
6.259765625000000000e-01,4.267109822996327240e-01,-9.271627794478327633e-01,9.411243193807877772e-01,1.775715636788672169e+00
6.279296875000000000e-01,4.266641480213017590e-01,-9.273009960666042106e-01,9.410682853184837438e-01,1.775698245131351438e+00
6.298828125000000000e-01,4.266303868752505668e-01,-9.273907828960977762e-01,9.410306132226378129e-01,1.775701222375559940e+00
6.318359375000000000e-01,4.266050550113109630e-01,-9.274496986675768717e-01,9.410046785302679240e-01,1.775716765902910943e+00
6.337890625000000000e-01,4.265851973177046119e-01,-9.274889238799834956e-01,9.409862690730812496e-01,1.775739911014038386e+00
6.357421875000000000e-01,4.265689338254157192e-01,-9.275155744660460444e-01,9.409727082110469487e-01,1.775767503163220074e+00
6.376953125000000000e-01,4.265550697858260243e-01,-9.275341745511650471e-01,9.409622986048213900e-01,1.775797544471971134e+00
6.396484375000000000e-01,4.265428464746060522e-01,-9.275475971144421239e-01,9.409539663520135599e-01,1.775828775572048990e+00
6.416015625000000000e-01,4.265317832873437021e-01,-9.275576616054956869e-01,9.409470359028818676e-01,1.775860410101249842e+00
6.435546875000000000e-01,4.265215776832117500e-01,-9.275655136354842289e-01,9.409410876382493516e-01,1.775891965989606636e+00
6.455078125000000000e-01,4.265120400327809258e-01,-9.275718703318664993e-01,9.409358642289329389e-01,1.775923155232202566e+00
6.474609375000000000e-01,4.265030524092652264e-01,-9.275771760835648250e-01,9.409312114842945940e-01,1.775953813832418904e+00
6.494140625000000000e-01,4.264945439427056950e-01,-9.275816981103141012e-01,9.409270437951382515e-01,1.775983859577408674e+00
6.513671875000000000e-01,4.264864743418108617e-01,-9.275855892495357136e-01,9.409233205110164588e-01,1.776013263625122685e+00
6.533203125000000000e-01,4.264788223222770736e-01,-9.275889305366497029e-01,9.409200287039194421e-01,1.776042030438018005e+00
6.552734375000000000e-01,4.264715789276425362e-01,-9.275917567675693309e-01,9.409171735290056127e-01,1.776070186012614460e+00
6.572265625000000000e-01,4.264647419480012136e-01,-9.275940759295181470e-01,9.409147694123100036e-01,1.776097768060386217e+00
6.591796875000000000e-01,4.264583102837826711e-01,-9.275958864806375104e-01,9.409128302692785217e-01,1.776124816198912049e+00
6.611328125000000000e-01,4.264522813893250053e-01,-9.275971859673990405e-01,9.409113653147592737e-01,1.776151367358274502e+00
6.630859375000000000e-01,4.264466495126240098e-01,-9.275979768430336891e-01,9.409103761177481928e-01,1.776177452584605021e+00
6.650390625000000000e-01,4.264414023041642743e-01,-9.275982754978133737e-01,9.409098501940069692e-01,1.776203091184888061e+00
6.669921875000000000e-01,4.264365189837384662e-01,-9.275981172577161260e-01,9.409097575682687786e-01,1.776228287515285276e+00
6.689453125000000000e-01,4.264319695962140999e-01,-9.275975585850393390e-01,9.409100494227203848e-01,1.776253029623454660e+00
6.708984375000000000e-01,4.264277134025515892e-01,-9.275966811380395027e-01,9.409106549722272561e-01,1.776277286482732309e+00
6.728515625000000000e-01,4.264237005761790655e-01,-9.275955879928418080e-01,9.409114848923256780e-01,1.776301010760318988e+00
6.748046875000000000e-01,4.264198787577744287e-01,-9.275943884304493903e-01,9.409124444064329573e-01,1.776324149703335964e+00
6.767578125000000000e-01,4.264162022641559968e-01,-9.275931764665465984e-01,9.409134516496838740e-01,1.776346660466808780e+00
6.787109375000000000e-01,4.264126465019560386e-01,-9.275919971719276402e-01,9.409144663948865173e-01,1.776368534131035570e+00
6.806640625000000000e-01,4.264092302306312643e-01,-9.275907946050455655e-01,9.409155344113917518e-01,1.776389832813544789e+00
6.826171875000000000e-01,4.264060452790602307e-01,-9.275893422847150127e-01,9.409168466702377831e-01,1.776410739215515511e+00
6.845703125000000000e-01,4.264032950176075421e-01,-9.275871531573444129e-01,9.409188159895286452e-01,1.776431620771499631e+00
6.865234375000000000e-01,4.264013435960036236e-01,-9.275833643547612972e-01,9.409221751253671329e-01,1.776453111751591152e+00
6.884765625000000000e-01,4.264007753763158770e-01,-9.275765980787779030e-01,9.409280951737857279e-01,1.776476212362267271e+00
6.904296875000000000e-01,4.264024596460435079e-01,-9.275648101209328367e-01,9.409383144994027948e-01,1.776502396647538840e+00
6.923828125000000000e-01,4.264076149503477908e-01,-9.275451392931534089e-01,9.409552669288858695e-01,1.776533719739175066e+00
6.943359375000000000e-01,4.264178672074122600e-01,-9.275137714914567511e-01,9.409821976136110155e-01,1.776572914699138694e+00
6.962890625000000000e-01,4.264352859360006076e-01,-9.274658551717813726e-01,9.410232353936629490e-01,1.776623452788814950e+00
6.982421875000000000e-01,4.264623812923997725e-01,-9.273955088880917463e-01,9.410833872634928321e-01,1.776689538262253176e+00
7.001953125000000000e-01,4.265020475820013868e-01,-9.272959546289438748e-01,9.411684264601816174e-01,1.776776013721501846e+00
7.021484375000000000e-01,4.265574343694248927e-01,-9.271598212687046647e-01,9.412846366234046691e-01,1.776888144527451141e+00
7.041015625000000000e-01,4.266317353745712193e-01,-9.269796410786820262e-01,9.414383924526410485e-01,1.777031265937269344e+00
7.060546875000000000e-01,4.267279028281008024e-01,-9.267485210232720982e-01,9.416355919829186849e-01,1.777210305909038945e+00
7.080078125000000000e-01,4.268483071839108689e-01,-9.264609415467350839e-01,9.418809797700603559e-01,1.777429217049723009e+00
7.099609375000000000e-01,4.269943810112915017e-01,-9.261135908941271477e-01,9.421774378184757381e-01,1.777690382867046059e+00
7.119140625000000000e-01,4.271663036762053389e-01,-9.257061012897870311e-01,9.425253564874920276e-01,1.777994093154193544e+00
7.138671875000000000e-01,4.273627762304533784e-01,-9.252415704428877952e-01,9.429221834456084084e-01,1.778338171200595230e+00
7.158203125000000000e-01,4.275809323737185252e-01,-9.247267610072040789e-01,9.433622420533227526e-01,1.778717829249469640e+00
7.177734375000000000e-01,4.278164154070098757e-01,-9.241719091370929062e-01,9.438368793272804425e-01,1.779125801548240071e+00
7.197265625000000000e-01,4.280636178111647538e-01,-9.235901522240939077e-01,9.443349378048997433e-01,1.779552748443083754e+00
7.216796875000000000e-01,4.283160662581854128e-01,-9.229966188815619255e-01,9.448435183653813851e-01,1.779987901678790729e+00
7.236328125000000000e-01,4.285669180705183323e-01,-9.224072633811856159e-01,9.453489675321632424e-01,1.780419893147032306e+00
7.255859375000000000e-01,4.288095263428842729e-01,-9.218375463654457924e-01,9.458380048111094673e-01,1.780837695061820325e+00
7.275390625000000000e-01,4.290380207427879067e-01,-9.213010858854798757e-01,9.462988845507867008e-01,1.781231583201545288e+00
7.294921875000000000e-01,4.292478485345792016e-01,-9.208084067467935396e-01,9.467224810500300958e-01,1.781594031493416219e+00
7.314453125000000000e-01,4.294362477963042934e-01,-9.203658508366615587e-01,9.471032397537537673e-01,1.781920492348100460e+00
7.333984375000000000e-01,4.296026383841603513e-01,-9.199746788601820269e-01,9.474399642298200197e-01,1.782210039942682345e+00
7.353515625000000000e-01,4.297489533261686923e-01,-9.196303077742121745e-01,9.477364829368517540e-01,1.782465915163621073e+00
7.373046875000000000e-01,4.298799822216972100e-01,-9.193215156418015344e-01,9.480023380663951116e-01,1.782696091546759343e+00
7.392578125000000000e-01,4.300038060276618612e-01,-9.190294292651621788e-01,9.482536551905296207e-01,1.782913993738203473e+00
7.412109375000000000e-01,4.301323895575220879e-01,-9.187261426902693096e-01,9.485143274735871044e-01,1.783139477398470785e+00
7.431640625000000000e-01,4.302823108556143583e-01,-9.183730209029503655e-01,9.488174755827768481e-01,1.783400033597860146e+00
7.451171875000000000e-01,4.304754285236556122e-01,-9.179191625385541009e-01,9.492067908111865293e-01,1.783731883571143984e+00
7.470703125000000000e-01,4.307390649013901895e-01,-9.173010212359963278e-01,9.497369256828500639e-01,1.784180257432587569e+00
7.490234375000000000e-01,4.311051013293912271e-01,-9.164446114828079804e-01,9.504717344608618612e-01,1.784797848339977788e+00
7.509765625000000000e-01,4.316074562666614156e-01,-9.152715416762480238e-01,9.514793101980587586e-01,1.785640561457503050e+00
7.529296875000000000e-01,4.322779159922775505e-01,-9.137089226464034653e-01,9.528237469610532084e-01,1.786760517641396318e+00
7.548828125000000000e-01,4.331412055612419154e-01,-9.117010136103472773e-01,9.545553684152909835e-01,1.788197813332690123e+00
7.568359375000000000e-01,4.342110498062078383e-01,-9.092184344762702652e-01,9.567028760880077476e-01,1.789973977485463497e+00
7.587890625000000000e-01,4.354888428493155494e-01,-9.062611199355944391e-01,9.592706269907389505e-01,1.792089830609039813e+00
7.607421875000000000e-01,4.369652295014440080e-01,-9.028543450842532181e-01,9.622416631221648586e-01,1.794528231523363493e+00
7.626953125000000000e-01,4.386235071776319883e-01,-8.990404702659871017e-01,9.655843590654011876e-01,1.797259857043923326e+00
7.646484375000000000e-01,4.404433337532350778e-01,-8.948700365018952274e-01,9.692597076209081841e-01,1.800249461440594834e+00
7.666015625000000000e-01,4.424037062386564356e-01,-8.903946728499282370e-01,9.732271982209959038e-01,1.803460880745439754e+00
7.685546875000000000e-01,4.444848746214711266e-01,-8.856625929796915209e-01,9.774486162681434998e-01,1.806860228494894249e+00
7.705078125000000000e-01,4.466693146962522620e-01,-8.807163594514150207e-01,9.818899966732312912e-01,1.810417501531088380e+00
7.724609375000000000e-01,4.489420453974232172e-01,-8.755922140004680498e-01,9.865222860170308472e-01,1.814107083181227376e+00
7.744140625000000000e-01,4.512905616208831017e-01,-8.703203149613306655e-01,9.913212424534871836e-01,1.817907603377552084e+00
7.763671875000000000e-01,4.537045787296694055e-01,-8.649254085189396202e-01,9.962669579435141642e-01,1.821801487093396510e+00
7.783203125000000000e-01,4.561757103048927897e-01,-8.594276432867817839e-01,1.001343242235638309e+00,1.825774395542436146e+00
7.802734375000000000e-01,4.586971456165949701e-01,-8.538433716356806924e-01,1.006537000458529896e+00,1.829814671276323246e+00
7.822265625000000000e-01,4.612633582536537213e-01,-8.481858656915417516e-01,1.011837667511767735e+00,1.833912839181814247e+00
7.841796875000000000e-01,4.638698572298547984e-01,-8.424659239154417278e-01,1.017236722778871671e+00,1.838061181564510704e+00
7.861328125000000000e-01,4.665129813715548357e-01,-8.366923688229359612e-01,1.022727287789639394e+00,1.842253387956564348e+00
7.880859375000000000e-01,4.691897329463461386e-01,-8.308724474032268548e-01,1.028303799676157704e+00,1.846484272289808493e+00
7.900390625000000000e-01,4.718976447541846642e-01,-8.250121494186020144e-01,1.033961749621585824e+00,1.850749547295627240e+00
7.919921875000000000e-01,4.746346747416706480e-01,-8.191164587142488740e-01,1.039697475001952975e+00,1.855045645840387003e+00
7.939453125000000000e-01,4.773991227529686965e-01,-8.131895510204425470e-01,1.045507994871986757e+00,1.859369579925676197e+00
7.958984375000000000e-01,4.801895648363747604e-01,-8.072349495714458145e-01,1.051390879933872924e+00,1.863718829504164232e+00
7.978515625000000000e-01,4.830048013544568364e-01,-8.012556477265992960e-01,1.057344149693097979e+00,1.868091254703398318e+00
7.998046875000000000e-01,4.858438158957648634e-01,-7.952542058838107941e-01,1.063366190938763056e+00,1.872485026344158143e+00
8.017578125000000000e-01,4.887057426217619738e-01,-7.892328283925352794e-01,1.069455692910150413e+00,1.876898570731385218e+00
8.037109375000000000e-01,4.915898402011112944e-01,-7.831934248963979828e-01,1.075611595516090757e+00,1.881330525582546098e+00
8.056640625000000000e-01,4.944954708963040235e-01,-7.771376595281339617e-01,1.081833047777690293e+00,1.885779704662316369e+00
8.076171875000000000e-01,4.974220836913666455e-01,-7.710669905955792602e-01,1.088119374298165187e+00,1.890245069243352116e+00
8.095703125000000000e-01,5.003692006007020021e-01,-7.649827027929937406e-01,1.094470048056722433e+00,1.894725704939486333e+00
8.115234375000000000e-01,5.033364054930644649e-01,-7.588859335082649427e-01,1.100884668205321937e+00,1.899220802786511175e+00
8.134765625000000000e-01,5.063233349138006600e-01,-7.527776944417081673e-01,1.107362941841502524e+00,1.903729643698037544e+00
8.154296875000000000e-01,5.093296705030417870e-01,-7.466588894808552368e-01,1.113904668957174771e+00,1.908251585617650292e+00
8.173828125000000000e-01,5.123551326955204654e-01,-7.405303295680126796e-01,1.120509729937670063e+00,1.912786052837025519e+00
8.193359375000000000e-01,5.153994754553310464e-01,-7.343927451381125904e-01,1.127178075119743106e+00,1.917332527064055991e+00
8.212890625000000000e-01,5.184624818512105771e-01,-7.282467965818671951e-01,1.133909716021074265e+00,1.921890539912893159e+00
8.232421875000000000e-01,5.215439603182401296e-01,-7.220930830946842294e-01,1.140704717934173384e+00,1.926459666556054051e+00
8.251953125000000000e-01,5.246437414832600954e-01,-7.159321501984486913e-01,1.147563193640044776e+00,1.931039520331391479e+00
8.271484375000000000e-01,5.277616754556970768e-01,-7.097644961661877527e-01,1.154485298045709873e+00,1.935629748138081752e+00
8.291015625000000000e-01,5.308976295046893279e-01,-7.035905775348714197e-01,1.161471223587906110e+00,1.940230026487983928e+00
8.310546875000000000e-01,5.340514860584348877e-01,-6.974108138564308890e-01,1.168521196275273732e+00,1.944840058104110092e+00
8.330078125000000000e-01,5.372231409736311081e-01,-6.912255918092254925e-01,1.175635472265181836e+00,1.949459568978086477e+00
8.349609375000000000e-01,5.404125020323131690e-01,-6.850352687700254073e-01,1.182814334890135655e+00,1.954088305814430715e+00
8.369140625000000000e-01,5.436194876309968782e-01,-6.788401759288581472e-01,1.190058092063848605e+00,1.958726033802232758e+00
8.388671875000000000e-01,5.468440256330752147e-01,-6.726406210148325737e-01,1.197367074009073384e+00,1.963372534665060565e+00
8.408203125000000000e-01,5.500860523602910668e-01,-6.664368906894780897e-01,1.204741631258970269e+00,1.968027604948228371e+00
8.427734375000000000e-01,5.533455117030920967e-01,-6.602292526547679508e-01,1.212182132891669539e+00,1.972691054509219333e+00
8.447265625000000000e-01,5.566223543328425727e-01,-6.540179575152886837e-01,1.219688964963858480e+00,1.977362705182416747e+00
8.466796875000000000e-01,5.599165370014693721e-01,-6.478032404276602430e-01,1.227262529114364176e+00,1.982042389593833498e+00
8.486328125000000000e-01,5.632280219161976964e-01,-6.415853225649866820e-01,1.234903241312615529e+00,1.986729950105008635e+00
8.505859375000000000e-01,5.665567761787111412e-01,-6.353644124196600185e-01,1.242611530729991198e+00,1.991425237868144960e+00
8.525390625000000000e-01,5.699027712793671707e-01,-6.291407069639549654e-01,1.250387838714321243e+00,1.996128111976863906e+00
8.544921875000000000e-01,5.732659826380672730e-01,-6.229143926844675772e-01,1.258232617849288859e+00,2.000838438698723909e+00
8.564453125000000000e-01,5.766463891840484246e-01,-6.166856465033422330e-01,1.266146331081133170e+00,2.005556090776853040e+00
8.583984375000000000e-01,5.800439729671487132e-01,-6.104546365962381094e-01,1.274129450894758264e+00,2.010280946788893797e+00
8.603515625000000000e-01,5.834587187930382335e-01,-6.042215231139642651e-01,1.282182458519887991e+00,2.015012890551574731e+00
8.623046875000000000e-01,5.868906138744494072e-01,-5.979864588115231250e-01,1.290305843145309161e+00,2.019751810558962912e+00
8.642578125000000000e-01,5.903396474893969348e-01,-5.917495895845776843e-01,1.298500101114632432e+00,2.024497599441263063e+00
8.662109375000000000e-01,5.938058106353741872e-01,-5.855110549084989735e-01,1.306765735069244094e+00,2.029250153428780123e+00
8.681640625000000000e-01,5.972890956655390049e-01,-5.792709881689116491e-01,1.315103252992761096e+00,2.034009371801843713e+00
8.701171875000000000e-01,6.007894958888466697e-01,-5.730295168652711491e-01,1.323513167096489473e+00,2.038775156302650160e+00
8.720703125000000000e-01,6.043070051103698326e-01,-5.667867626592540953e-01,1.331995992464590106e+00,2.043547410477808857e+00
8.740234375000000000e-01,6.078416170782079408e-01,-5.605428412235193836e-01,1.340552245342255366e+00,2.048326038908028224e+00
8.759765625000000000e-01,6.113933247879426158e-01,-5.542978618215501641e-01,1.349182440894793666e+00,2.053110946261730962e+00
8.779296875000000000e-01,6.149621195770641480e-01,-5.480519265206743595e-01,1.357887090199555669e+00,2.057902036086414199e+00
8.798828125000000000e-01,6.185479899212216193e-01,-5.418051289101002421e-01,1.366666696159736460e+00,2.062699209226400043e+00
8.818359375000000000e-01,6.221509198078722935e-01,-5.355575521408942885e-01,1.375521747900256830e+00,2.067502361710466641e+00
8.837890625000000000e-01,6.257708864897690848e-01,-5.293092659898476215e-01,1.384452712944940878e+00,2.072311381860269197e+00
8.857421875000000000e-01,6.294078573200111437e-01,-5.230603224932415252e-01,1.393460026115505013e+00,2.077126146244191673e+00
8.876953125000000000e-01,6.330617852885971342e-01,-5.168107495817032548e-01,1.402544073805223279e+00,2.081946514004099136e+00
8.896484375000000000e-01,6.367326028027873175e-01,-5.105605420479707446e-01,1.411705172009716680e+00,2.086772318993604269e+00
8.916015625000000000e-01,6.404202130083672673e-01,-5.043096488051891368e-01,1.420943535625598830e+00,2.091603358861378492e+00
8.935546875000000000e-01,6.441244773800647305e-01,-4.980579544935827552e-01,1.430259234496726428e+00,2.096439379495919297e+00
8.955078125000000000e-01,6.478451976591326211e-01,-4.918052524974361739e-01,1.439652129376260969e+00,2.101280052447700442e+00
8.974609375000000000e-01,6.515820900247630831e-01,-4.855512062523296146e-01,1.449121780325385966e+00,2.106124942762790386e+00
8.994140625000000000e-01,6.553347494584574884e-01,-4.792952960011754304e-01,1.458667320375972576e+00,2.110973464825840917e+00
9.013671875000000000e-01,6.591026009119826945e-01,-4.730367460908285193e-01,1.468287282490646106e+00,2.115824822143497652e+00
9.033203125000000000e-01,6.628848296313898381e-01,-4.667744211261075082e-01,1.477979352647910805e+00,2.120677921657982079e+00
9.052734375000000000e-01,6.666802780302090170e-01,-4.605066716210278743e-01,1.487740004242960046e+00,2.125531247108320088e+00
9.072265625000000000e-01,6.704872967423221031e-01,-4.542311108723353086e-01,1.497563970080258322e+00,2.130382676677308851e+00
9.091796875000000000e-01,6.743035448033920520e-01,-4.479443173365149078e-01,1.507443534694461906e+00,2.135229239829339321e+00
9.111328125000000000e-01,6.781257373758928786e-01,-4.416414626408282085e-01,1.517367642318340204e+00,2.140066812737764668e+00
9.130859375000000000e-01,6.819493212583418451e-01,-4.353158360170796826e-01,1.527320751001717714e+00,2.144889728790431160e+00
9.150390625000000000e-01,6.857680200349931532e-01,-4.289581749658530896e-01,1.537281226803916656e+00,2.149690233054962540e+00
9.169921875000000000e-01,6.895731753297184019e-01,-4.225556892588505642e-01,1.547219018492526743e+00,2.154457692078837194e+00
9.189453125000000000e-01,6.933528836512780069e-01,-4.160907831408993673e-01,1.557092616101504623e+00,2.159177563417571388e+00
9.208984375000000000e-01,6.970911113803692771e-01,-4.095397674177071456e-01,1.566845951569416862e+00,2.163830355979592834e+00
9.228515625000000000e-01,7.007671811848539267e-01,-4.028721729149936093e-01,1.576406650009222199e+00,2.168391066333584138e+00
9.248046875000000000e-01,7.043560990401002142e-01,-3.960513750938450261e-01,1.585687304600241987e+00,2.172829656680808075e+00
9.267578125000000000e-01,7.078300087021645037e-01,-3.890369348575238306e-01,1.594590787156700440e+00,2.177112902101192571e+00
9.287109375000000000e-01,7.111606580492606522e-01,-3.817884297517802894e-01,1.603019159275174799e+00,2.181207435698130137e+00
9.306640625000000000e-01,7.143223427763929489e-01,-3.742699194567983834e-01,1.610884246932404729e+00,2.185083316983496005e+00
9.326171875000000000e-01,7.172945895114686277e-01,-3.664539119152859792e-01,1.618117217427353483e+00,2.188717221710455352e+00
9.345703125000000000e-01,7.200639497787995058e-01,-3.583239009007230802e-01,1.624674900945689782e+00,2.192094507047176233e+00
9.365234375000000000e-01,7.226246102511633129e-01,-3.498750768062115490e-01,1.630541811803829066e+00,2.195209824969838852e+00
9.384765625000000000e-01,7.249778965215498694e-01,-3.411133769362437729e-01,1.635728171155060862e+00,2.198066407252073695e+00
9.404296875000000000e-01,7.271310011558598241e-01,-3.320534088899102509e-01,1.640265148329809852e+00,2.200674442029260991e+00
9.423828125000000000e-01,7.290953476188983817e-01,-3.227158811448219700e-01,1.644198824597692177e+00,2.203049046355181506e+00
9.443359375000000000e-01,7.308849449618687322e-01,-3.131250722502620376e-01,1.647584169555189160e+00,2.205208260151266586e+00
9.462890625000000000e-01,7.325149656659237785e-01,-3.033066764369256041e-01,1.650479868789103577e+00,2.207171333587798490e+00
9.482421875000000000e-01,7.340006532195031408e-01,-2.932861720479094103e-01,1.652944380264949054e+00,2.208957427041866595e+00
9.501953125000000000e-01,7.353565710750623596e-01,-2.830877184394872126e-01,1.655033250725822302e+00,2.210584729778291901e+00
9.521484375000000000e-01,7.365961490190653382e-01,-2.727335068071030100e-01,1.656797522351445950e+00,2.212069938847600170e+00
9.541015625000000000e-01,7.377314602294005041e-01,-2.622434593872753350e-01,1.658282979513707733e+00,2.213428014524766230e+00
9.560546875000000000e-01,7.387731610114728342e-01,-2.516351719395475417e-01,1.659529983404472997e+00,2.214672128770896808e+00
9.580078125000000000e-01,7.397305349837379751e-01,-2.409240106392205316e-01,1.660573680147336528e+00,2.215813736084589536e+00
9.599609375000000000e-01,7.406115970349184119e-01,-2.301232957569044058e-01,1.661444418973944348e+00,2.216862713053252332e+00
9.619140625000000000e-01,7.414232255382252612e-01,-2.192445247428811972e-01,1.662168266003695161e+00,2.217827529059937408e+00
9.638671875000000000e-01,7.421713022246712033e-01,-2.082976039594959805e-01,1.662767539464861777e+00,2.218715423843915069e+00
9.658203125000000000e-01,7.428608473243721866e-01,-1.972910707305725875e-01,1.663261322291528455e+00,2.219532577487579150e+00
9.677734375000000000e-01,7.434961433174256396e-01,-1.862322960209226719e-01,1.663665928908887537e+00,2.220284265246756483e+00
9.697265625000000000e-01,7.440808443916210324e-01,-1.751276637020068028e-01,1.663995316587244089e+00,2.220974994088191767e+00
9.716796875000000000e-01,7.446180710083352139e-01,-1.639827258080977512e-01,1.664261439981926660e+00,2.221608620497966591e+00
9.736328125000000000e-01,7.451104902828966647e-01,-1.528023351259884810e-01,1.664474552062733093e+00,2.222188450623615363e+00
9.755859375000000000e-01,7.455603835382118572e-01,-1.415907574139716185e-01,1.664643456853152070e+00,2.222717324527454075e+00
9.775390625000000000e-01,7.459697026389127128e-01,-1.303517658881530872e-01,1.664775720160344807e+00,2.223197686558866071e+00
9.794921875000000000e-01,7.463401167302537997e-01,-1.190887206049755925e-01,1.664877844406947416e+00,2.223631643800611180e+00
9.814453125000000000e-01,7.466730509031770380e-01,-1.078046351770820810e-01,1.664955413179557864e+00,2.224021014341872604e+00
9.833984375000000000e-01,7.469697181496981475e-01,-9.650223298715411568e-02,1.665013210427876089e+00,2.224367366863779782e+00
9.853515625000000000e-01,7.472311457985676419e-01,-8.518399476907932699e-02,1.665055318518934957e+00,2.224672052737973971e+00
9.873046875000000000e-01,7.474581974453646804e-01,-7.385219914134100172e-02,1.665085198649798981e+00,2.224936231580894042e+00
9.892578125000000000e-01,7.476515912065510028e-01,-6.250895742342815753e-02,1.665105756492208045e+00,2.225160891049367429e+00
9.912109375000000000e-01,7.478119149892403783e-01,-5.115624384996439455e-02,1.665119395398528823e+00,2.225346861459862158e+00
9.931640625000000000e-01,7.479396393467578896e-01,-3.979592211800767748e-02,1.665128059031927954e+00,2.225494825647591490e+00
9.951171875000000000e-01,7.480351278374905988e-01,-2.842976905928961198e-02,1.665133264880872987e+00,2.225605325964008063e+00
9.970703125000000000e-01,7.480986454998992397e-01,-1.705949611745274583e-02,1.665136129746927374e+00,2.225678767809530445e+00
9.990234375000000000e-01,7.481303703665200810e-01,-5.686769383792525910e-03,1.665137387347752851e+00,2.225715405068402930e+00


==> figures/data/higr_igr_comparison/nc512_igr_t_0.375000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,4.185297269505415807e-01,3.609836678208384799e-03,7.382233542767167034e-01,1.763842756741822448e+00
2.929687500000000000e-03,4.185265116812958430e-01,1.082950234771467429e-02,7.382373572747977786e-01,1.763837641509984122e+00
4.882812500000000000e-03,4.185200869475566021e-01,1.804914947591539434e-02,7.382653624714692331e-01,1.763827387199240038e+00
6.835937500000000000e-03,4.185104526582337225e-01,2.526876567942292970e-02,7.383073680572929121e-01,1.763811994910783110e+00
8.789062500000000000e-03,4.184976094807255076e-01,3.248833853844376035e-02,7.383633712670115701e-01,1.763791462785148978e+00
1.074218750000000000e-02,4.184815589912127543e-01,3.970785556386494802e-02,7.384333684217279092e-01,1.763765785469264102e+00
1.269531250000000000e-02,4.184623033330213682e-01,4.692730418171884438e-02,7.385173549286794259e-01,1.763734955555042783e+00
1.464843750000000000e-02,4.184398449790465158e-01,5.414667171514150890e-02,7.386153252817910797e-01,1.763698964581774220e+00
1.660156250000000000e-02,4.184141866442522284e-01,6.136594536564013436e-02,7.387272730627818529e-01,1.763657803407809421e+00
1.855468750000000000e-02,4.183853312556249926e-01,6.858511219386233260e-02,7.388531909425558597e-01,1.763611462341234670e+00
2.050781250000000000e-02,4.183532819192918861e-01,7.580415909999571600e-02,7.389930706827309015e-01,1.763559931283434468e+00
2.246093750000000000e-02,4.183180418754733343e-01,8.302307280383908195e-02,7.391469031371906695e-01,1.763503199924824072e+00
2.441406250000000000e-02,4.182796144517848536e-01,9.024183982451042252e-02,7.393146782536016426e-01,1.763441257948445973e+00
2.636718750000000000e-02,4.182380030231588330e-01,9.746044645973923892e-02,7.394963850748978995e-01,1.763374095206653447e+00
2.832031250000000000e-02,4.181932109802136699e-01,1.046788787646929508e-01,7.396920117407111972e-01,1.763301701863171367e+00
3.027343750000000000e-02,4.181452417049681403e-01,1.118971225302899108e-01,7.399015454887591936e-01,1.763224068505250708e+00
3.222656250000000000e-02,4.180940985527200615e-01,1.191151632609496053e-01,7.401249726561884845e-01,1.763141186230920976e+00
3.417968750000000000e-02,4.180397848395139837e-01,1.263329861517256680e-01,7.403622786808874423e-01,1.763053046713808802e+00
3.613281250000000000e-02,4.179823038348220443e-01,1.335505760647680562e-01,7.406134481027994987e-01,1.762959642247188485e+00
3.808593750000000000e-02,4.179216587588786558e-01,1.407679175050623455e-01,7.408784645652450873e-01,1.762860965769627697e+00
4.003906250000000000e-02,4.178578527839911239e-01,1.479849945953794488e-01,7.411573108162947676e-01,1.762757010875187991e+00
4.199218750000000000e-02,4.177908890390740204e-01,1.552017910503758480e-01,7.414499687102042991e-01,1.762647771811370667e+00
4.394531250000000000e-02,4.177207706167312962e-01,1.624182901497757125e-01,7.417564192089551867e-01,1.762533243467761856e+00
4.589843750000000000e-02,4.176475005822982700e-01,1.696344747105629214e-01,7.420766423839171289e-01,1.762413421357905019e+00
4.785156250000000000e-02,4.175710819843361787e-01,1.768503270581104070e-01,7.424106174176695605e-01,1.762288301596645734e+00
4.980468750000000000e-02,4.174915178661480208e-01,1.840658289961686067e-01,7.427583226060093802e-01,1.762157880874847704e+00
5.175781250000000000e-02,4.174088112779757442e-01,1.912809617756187353e-01,7.431197353601717293e-01,1.762022156433019848e+00
5.371093750000000000e-02,4.173229652896222608e-01,1.984957060619133296e-01,7.434948322093033468e-01,1.761881126035062861e+00
5.566406250000000000e-02,4.172339830033014452e-01,2.057100419010945147e-01,7.438835888032184762e-01,1.761734787943090241e+00
5.761718750000000000e-02,4.171418675665767850e-01,2.129239486842915419e-01,7.442859799154668554e-01,1.761583140894037891e+00
5.957031250000000000e-02,4.170466221853117994e-01,2.201374051105893792e-01,7.447019794467591991e-01,1.761426184078560553e+00
6.152343750000000000e-02,4.169482501365810445e-01,2.273503891481435391e-01,7.451315604287880312e-01,1.761263917122596778e+00
6.347656250000000000e-02,4.168467547815472574e-01,2.345628779934124941e-01,7.455746950284936059e-01,1.761096340071776511e+00
6.542968750000000000e-02,4.167421395783170723e-01,2.417748480283759549e-01,7.460313545528123313e-01,1.760923453378802739e+00
6.738281250000000000e-02,4.166344080948236606e-01,2.489862747755854366e-01,7.465015094539759755e-01,1.760745257893860050e+00
6.933593750000000000e-02,4.165235640217842539e-01,2.561971328508813039e-01,7.469851293354057287e-01,1.760561754858067429e+00
7.128906250000000000e-02,4.164096111858164306e-01,2.634073959136155607e-01,7.474821829582849464e-01,1.760372945899932207e+00
7.324218750000000000e-02,4.162925535627736151e-01,2.706170366141851247e-01,7.479926382488648606e-01,1.760178833034809154e+00
7.519531250000000000e-02,4.161723952913930491e-01,2.778260265386734429e-01,7.485164623065914125e-01,1.759979418667324547e+00
7.714843750000000000e-02,4.160491406873577103e-01,2.850343361503829276e-01,7.490536214131437998e-01,1.759774705596695243e+00
7.910156250000000000e-02,4.159227942578634374e-01,2.922419347280174606e-01,7.496040810424829948e-01,1.759564697024961433e+00
8.105468750000000000e-02,4.157933607168009527e-01,2.994487903002546192e-01,7.501678058720098186e-01,1.759349396568078205e+00
8.300781250000000000e-02,4.156608450006661348e-01,3.066548695764361732e-01,7.507447597949615803e-01,1.759128808269890820e+00
8.496093750000000000e-02,4.155252522853133956e-01,3.138601378730604408e-01,7.513349059341833946e-01,1.758902936619036517e+00
8.691406250000000000e-02,4.153865880036716751e-01,3.210645590357401047e-01,7.519382066574207268e-01,1.758671786568848816e+00
8.886718750000000000e-02,4.152448578645481225e-01,3.282680953562721049e-01,7.525546235942861539e-01,1.758435363560342690e+00
9.082031250000000000e-02,4.151000678726760595e-01,3.354707074844146542e-01,7.531841176551106187e-01,1.758193673548390290e+00
9.277343750000000000e-02,4.149522243501375107e-01,3.426723543339397215e-01,7.538266490518582552e-01,1.757946723031253988e+00
9.472656250000000000e-02,4.148013339593433768e-01,3.498729929824693774e-01,7.544821773213487015e-01,1.757694519083606854e+00
9.667968750000000000e-02,4.146474037277335656e-01,3.570725785645929018e-01,7.551506613510352572e-01,1.757437069393289475e+00
9.863281250000000000e-02,4.144904410743893153e-01,3.642710641576771269e-01,7.558320594076253229e-01,1.757174382302057358e+00
1.005859375000000000e-01,4.143304538387685421e-01,3.714684006597377408e-01,7.565263291688617553e-01,1.756906466850606474e+00
1.025390625000000000e-01,4.141674503117946937e-01,3.786645366586743888e-01,7.572334277588197438e-01,1.756633332828203775e+00
1.044921875000000000e-01,4.140014392695517409e-01,3.858594182921026294e-01,7.579533117871239956e-01,1.756354990827320384e+00
1.064453125000000000e-01,4.138324300098643049e-01,3.930529890969303719e-01,7.586859373925184391e-01,1.756071452303675784e+00
1.083984375000000000e-01,4.136604323920716197e-01,4.002451898477434322e-01,7.594312602913113608e-01,1.755782729642237472e+00
1.103515625000000000e-01,4.134854568803436603e-01,4.074359583829518239e-01,7.601892358312493103e-01,1.755488836229698313e+00
1.123046875000000000e-01,4.133075145909169690e-01,4.146252294175371556e-01,7.609598190514585969e-01,1.755189786534101737e+00
1.142578125000000000e-01,4.131266173436900502e-01,4.218129343411222143e-01,7.617429647491782418e-01,1.754885596192296449e+00
1.162109375000000000e-01,4.129427777186541748e-01,4.289990009999242737e-01,7.625386275540946279e-01,1.754576282106051099e+00
1.181640625000000000e-01,4.127560091176948887e-01,4.361833534609911300e-01,7.633467620111932250e-01,1.754261862547763950e+00
1.201171875000000000e-01,4.125663258323798432e-01,4.433659117569350716e-01,7.641673226731828805e-01,1.753942357276796704e+00
1.220703125000000000e-01,4.123737431184111846e-01,4.505465916091556666e-01,7.650002642036610734e-01,1.753617787667608452e+00
1.240234375000000000e-01,4.121782772775295922e-01,4.577253041273096068e-01,7.658455414923883708e-01,1.753288176851017122e+00
1.259765625000000000e-01,4.119799457477310023e-01,4.649019554824834755e-01,7.667031097841852105e-01,1.752953549870124972e+00
1.279296875000000000e-01,4.117787672028048740e-01,4.720764465512363728e-01,7.675729248232289192e-01,1.752613933852629646e+00
1.298828125000000000e-01,4.115747616623178784e-01,4.792486725272715464e-01,7.684549430147399329e-01,1.752269358201486993e+00
1.318359375000000000e-01,4.113679506133410269e-01,4.864185224971059873e-01,7.693491216063714777e-01,1.751919854806171184e+00
1.337890625000000000e-01,4.111583571453933938e-01,4.935858789755931952e-01,7.702554188919377154e-01,1.751565458277087650e+00
1.357421875000000000e-01,4.109460061002939701e-01,5.007506173965863283e-01,7.711737944405389067e-01,1.751206206206122440e+00
1.376953125000000000e-01,4.107309242388672010e-01,5.079126055533810247e-01,7.721042093545837925e-01,1.750842139456654678e+00
1.396484375000000000e-01,4.105131404267294837e-01,5.150717029827873716e-01,7.730466265607838228e-01,1.750473302486993843e+00
1.416015625000000000e-01,4.102926858417484390e-01,5.222277602857935408e-01,7.740010111388361258e-01,1.750099743711702960e+00
1.435546875000000000e-01,4.100695942061546306e-01,5.293806183767283402e-01,7.749673306932751693e-01,1.749721515906042857e+00
1.455078125000000000e-01,4.098439020467813387e-01,5.365301076515768264e-01,7.759455557748849985e-01,1.749338676659567327e+00
1.474609375000000000e-01,4.096156489874678286e-01,5.436760470646528898e-01,7.769356603591499599e-01,1.748951288885934208e+00
1.494140625000000000e-01,4.093848780783420072e-01,5.508182431010962832e-01,7.779376223904980181e-01,1.748559421397140934e+00
1.513671875000000000e-01,4.091516361675069380e-01,5.579564886305822258e-01,7.789514244026538581e-01,1.748163149551873019e+00
1.533203125000000000e-01,4.089159743216291831e-01,5.650905616252087649e-01,7.799770542272467244e-01,1.747762555989236244e+00
1.552734375000000000e-01,4.086779483030855697e-01,5.722202237215452403e-01,7.810145058050705913e-01,1.747357731461282704e+00
1.572265625000000000e-01,4.084376191127410127e-01,5.793452186032994611e-01,7.820637801171024250e-01,1.746948775780163388e+00
1.591796875000000000e-01,4.081950536091430437e-01,5.864652701767876231e-01,7.831248862556554613e-01,1.746535798898646297e+00
1.611328125000000000e-01,4.079503252169676131e-01,5.935800805061908214e-01,7.841978426600514362e-01,1.746118922146516983e+00
1.630859375000000000e-01,4.077035147401364412e-01,6.006893274692558515e-01,7.852826785461302084e-01,1.745698279649648965e+00
1.650390625000000000e-01,4.074547112981221075e-01,6.077926620863428608e-01,7.863794355649440515e-01,1.745274019964087486e+00
1.669921875000000000e-01,4.072040134078324103e-01,6.148897054662025852e-01,7.874881697334864539e-01,1.744846307964165177e+00
1.689453125000000000e-01,4.069515302382301636e-01,6.219800453000354779e-01,7.886089536895590779e-01,1.744415327032036611e+00
1.708984375000000000e-01,4.066973830708319748e-01,6.290632318207478590e-01,7.897418793345164501e-01,1.743981281606383105e+00
1.728515625000000000e-01,4.064417070066874693e-01,6.361387731259937617e-01,7.908870609421478903e-01,1.743544400161037400e+00
1.748046875000000000e-01,4.061846529698335817e-01,6.432061297405651246e-01,7.920446388302679885e-01,1.743104938700684059e+00
1.767578125000000000e-01,4.059263900690968097e-01,6.502647082646892951e-01,7.932147837147461855e-01,1.742663184881406924e+00
1.787109375000000000e-01,4.056671083952032575e-01,6.573138539179306239e-01,7.943977018951723368e-01,1.742219462890181925e+00
1.806640625000000000e-01,4.054070223493909664e-01,6.643528417415013321e-01,7.955936414588947736e-01,1.741774139250803710e+00
1.826171875000000000e-01,4.051463746243301189e-01,6.713808661617594042e-01,7.968028997382743395e-01,1.741327629766621143e+00
1.845703125000000000e-01,4.048854409898041684e-01,6.783970285405258593e-01,7.980258323178055502e-01,1.740880407865439850e+00
1.865234375000000000e-01,4.046245360763172649e-01,6.854003222385358640e-01,7.992628639673163837e-01,1.740433014682813972e+00
1.884765625000000000e-01,4.043640204024048224e-01,6.923896145899467447e-01,8.005145019801650497e-01,1.739986071311292681e+00
1.904296875000000000e-01,4.041043089593435722e-01,6.993636250198117521e-01,8.017813525279391396e-01,1.739540293761278944e+00
1.923828125000000000e-01,4.038458817547026514e-01,7.063208983216043846e-01,8.030641408142316084e-01,1.739096511331463590e+00
1.943359375000000000e-01,4.035892968292610350e-01,7.132597718344193538e-01,8.043637360303710349e-01,1.738655689283145289e+00
1.962890625000000000e-01,4.033352064069295473e-01,7.201783349025104863e-01,8.056811823982557019e-01,1.738218956964421968e+00
1.982421875000000000e-01,4.030843770222368172e-01,7.270743785435216378e-01,8.070177379445735433e-01,1.737787642850711078e+00
2.001953125000000000e-01,4.028377147027940586e-01,7.339453326751755879e-01,8.083749231020864734e-01,1.737363318371210497e+00
2.021484375000000000e-01,4.025962965722709175e-01,7.407881875337704036e-01,8.097545817909082011e-01,1.736947852889045407e+00
2.041015625000000000e-01,4.023614105863001500e-01,7.475993950512397346e-01,8.111589583017695393e-01,1.736543482801206739e+00
2.060546875000000000e-01,4.021346055131268526e-01,7.543747449537523408e-01,8.125907940709578003e-01,1.736152898411301493e+00
2.080078125000000000e-01,4.019177536965822251e-01,7.611092092661110309e-01,8.140534492508658682e-01,1.735779352956235089e+00
2.099609375000000000e-01,4.017131295256693435e-01,7.677967479123901651e-01,8.155510547126831877e-01,1.735426798820924210e+00
2.119140625000000000e-01,4.015235067458496343e-01,7.744300675327405736e-01,8.170887005024887184e-01,1.735100056311353001e+00
2.138671875000000000e-01,4.013522775200713544e-01,7.810003261424826038e-01,8.186726663016720140e-01,1.734805019914856805e+00
2.158203125000000000e-01,4.012035950111726423e-01,7.874967790239963961e-01,8.203106972069440506e-01,1.734548904930779401e+00
2.177734375000000000e-01,4.010825384079555467e-01,7.939063682841882574e-01,8.220123225960097590e-01,1.734340532300105320e+00
2.197265625000000000e-01,4.009952934658972401e-01,8.002132730730113774e-01,8.237892045008694542e-01,1.734190639153738944e+00
2.216796875000000000e-01,4.009493308805849310e-01,8.063984643155481802e-01,8.256554811157512663e-01,1.734112183741667534e+00
2.236328125000000000e-01,4.009535467427256528e-01,8.124393530066833513e-01,8.276280361677313957e-01,1.734120581841532616e+00
2.255859375000000000e-01,4.010183018043771419e-01,8.183096899134657543e-01,8.297265717424291420e-01,1.734233763876054546e+00
2.275390625000000000e-01,4.011552599298215394e-01,8.239799651274523073e-01,8.319732918954141354e-01,1.734471879091008528e+00
2.294921875000000000e-01,4.013768897408744873e-01,8.294186456654870643e-01,8.343919338699264943e-01,1.734856410996950649e+00
2.314453125000000000e-01,4.016954827758734137e-01,8.345946132630256420e-01,8.370058623311249502e-01,1.735408451957688003e+00
2.333984375000000000e-01,4.021216048732418336e-01,8.394810014094830075e-01,8.398350631351683138e-01,1.736145998564481374e+00
2.353515625000000000e-01,4.026620901707185229e-01,8.440601445885410614e-01,8.428922440642341307e-01,1.737080468045225645e+00
2.373046875000000000e-01,4.033180076198279451e-01,8.483285529953659143e-01,8.461788696969327894e-01,1.738213193539435375e+00
2.392578125000000000e-01,4.040833269810452655e-01,8.523000974474397307e-01,8.496825359798338972e-01,1.739533165334818055e+00
2.412109375000000000e-01,4.049449908261054665e-01,8.560056647690149623e-01,8.533770581236610475e-01,1.741017234673136738e+00
2.431640625000000000e-01,4.058845801882655646e-01,8.594888582544532030e-01,8.572256477024398080e-01,1.742633080848401184e+00
2.451171875000000000e-01,4.068810053426085149e-01,8.627991983053930891e-01,8.611860898709685630e-01,1.744343928032611624e+00
2.470703125000000000e-01,4.079132385463513644e-01,8.659852821782521026e-01,8.652160198119726031e-01,1.746113293736401006e+00
2.490234375000000000e-01,4.089623096344631170e-01,8.690898224256998761e-01,8.692767832262275896e-01,1.747908424685961970e+00
2.509765625000000000e-01,4.100123124238759797e-01,8.721471585374744873e-01,8.733353826056926561e-01,1.749702000751537145e+00
2.529296875000000000e-01,4.110506022267399473e-01,8.751827668298527430e-01,8.773648505984908974e-01,1.751472435643304459e+00
2.548828125000000000e-01,4.120675433704484858e-01,8.782138646678017135e-01,8.813437426241789163e-01,1.753203404488999695e+00
2.568359375000000000e-01,4.130561166065286338e-01,8.812503381730619756e-01,8.852553492014567649e-01,1.754883136173480684e+00
2.587890625000000000e-01,4.140115426636850060e-01,8.842956068851729468e-01,8.890869309919222641e-01,1.756503739341860992e+00
2.607421875000000000e-01,4.149309586637374148e-01,8.873473351417846544e-01,8.928290473472747513e-01,1.758060623934601718e+00
2.626953125000000000e-01,4.158131270700855531e-01,8.903980415695125217e-01,8.964749386398335185e-01,1.759551982327490105e+00
2.646484375000000000e-01,4.166581396269347648e-01,8.934357023591988911e-01,9.000198902712343019e-01,1.760978265581492952e+00
2.666015625000000000e-01,4.174670923352973295e-01,8.964444147757253400e-01,9.034605348999142915e-01,1.762341614479761009e+00
2.685546875000000000e-01,4.182417270984343238e-01,8.994051451889523152e-01,9.067940904536481161e-01,1.763645239061674364e+00
2.705078125000000000e-01,4.189840527342611476e-01,9.022965514456792180e-01,9.100175680004342071e-01,1.764892769394190708e+00
2.724609375000000000e-01,4.196959700747271427e-01,9.050958483026957380e-01,9.131270103547565187e-01,1.766087620003188086e+00
2.744140625000000000e-01,4.203789276441231015e-01,9.077796882861739469e-01,9.161168287855598891e-01,1.767232412250899554e+00
2.763671875000000000e-01,4.210336436412100980e-01,9.103250148491357496e-01,9.189793259104575007e-01,1.768328513357444898e+00
2.783203125000000000e-01,4.216599363906383680e-01,9.127098316262618471e-01,9.217045065324924735e-01,1.769375760784712259e+00
2.802734375000000000e-01,4.222567014266420671e-01,9.149138347571433849e-01,9.242802678897356072e-01,1.770372433627336095e+00
2.822265625000000000e-01,4.228220820142233882e-01,9.169188143520040635e-01,9.266930698830255775e-01,1.771315547184815653e+00
2.841796875000000000e-01,4.233538821886750902e-01,9.187086846134295826e-01,9.289291737765559276e-01,1.772201550855458496e+00
2.861328125000000000e-01,4.238502564899628844e-01,9.202689689497688397e-01,9.309764804641391667e-01,1.773027484885170146e+00
2.880859375000000000e-01,4.243107007324712354e-01,9.215854904602490683e-01,9.328269394780452917e-01,1.773792635901468850e+00
2.900390625000000000e-01,4.247373671101146719e-01,9.226418930337083602e-01,9.344794462466579077e-01,1.774500730956482197e+00
2.919921875000000000e-01,4.251367539032554488e-01,9.234154089497252915e-01,9.359431408142817599e-01,1.775162757431102412e+00
2.939453125000000000e-01,4.255218957312411066e-01,9.238699627717330554e-01,9.372411156081734696e-01,1.775800627167740897e+00
2.958984375000000000e-01,4.259153303269624935e-01,9.239452117536207654e-01,9.384147925013645031e-01,1.776452163464074863e+00
2.978515625000000000e-01,4.263533892882557241e-01,9.235393554237369962e-01,9.395297394303554483e-01,1.777178366025935707e+00
2.998046875000000000e-01,4.268927804875879417e-01,9.224824012311251265e-01,9.406845206002294457e-01,1.778074668014067772e+00
3.017578125000000000e-01,4.276211495256795336e-01,9.204946335323834772e-01,9.420256290320925263e-01,1.779289243729992753e+00
3.037109375000000000e-01,4.286742915099572837e-01,9.171223566844737274e-01,9.437736604679032304e-01,1.781053416323671090e+00
3.056640625000000000e-01,4.302652673412770135e-01,9.116366302101940322e-01,9.462716684952221513e-01,1.783734379902204958e+00
3.076171875000000000e-01,4.327331788974447813e-01,9.028756971822734512e-01,9.500738786128855029e-01,1.787926650859621436e+00
3.095703125000000000e-01,4.366252591431084573e-01,8.890019898745193938e-01,9.561110568376776087e-01,1.794612685188153200e+00
3.115234375000000000e-01,4.429007878276816079e-01,8.669943256644092600e-01,9.661460490317634875e-01,1.805565545982869669e+00
3.134765625000000000e-01,4.529281902010369731e-01,8.326861818506605672e-01,9.829011482050075132e-01,1.823420576324976672e+00
3.154296875000000000e-01,4.710522715347321698e-01,7.754768529481839145e-01,1.016208255951599693e+00,1.856633090179074408e+00
3.173828125000000000e-01,4.964217049248020874e-01,6.976697003888717719e-01,1.065711063126387526e+00,1.903414286888674534e+00
3.193359375000000000e-01,5.764958233456960457e-01,5.121714470206888414e-01,1.260486538804402645e+00,2.055302773210155198e+00
3.212890625000000000e-01,7.021139100129893951e-01,2.947883655792563617e-01,1.616053596576414897e+00,2.258247075318513541e+00
3.232421875000000000e-01,7.674116147884570971e-01,2.163785658695359104e-01,1.819236307326536295e+00,2.347203623261580052e+00
3.251953125000000000e-01,8.054828916816537676e-01,1.708075929159466599e-01,1.942821269503575365e+00,2.397408081045047545e+00
3.271484375000000000e-01,8.304969251977138978e-01,1.440059385171777728e-01,2.025078435448405489e+00,2.428024802905489832e+00
3.291015625000000000e-01,8.485322438154789815e-01,1.294116385667397895e-01,2.085629694787484389e+00,2.449552585989309250e+00
3.310546875000000000e-01,8.589301262995687747e-01,1.171418698865748231e-01,2.120285400219903860e+00,2.461657965411434112e+00
3.330078125000000000e-01,8.667193355410321987e-01,1.079584845564373341e-01,2.146341790853528053e+00,2.470570207928674655e+00
3.349609375000000000e-01,8.754539968401822136e-01,1.010866497475790410e-01,2.176031882430819131e+00,2.480494660172507526e+00
3.369140625000000000e-01,8.835086686499935560e-01,8.971960667119534272e-02,2.203103894671090135e+00,2.489560118167675640e+00
3.388671875000000000e-01,8.932685314580395275e-01,7.624290962669436067e-02,2.236200344948890972e+00,2.500484445234628872e+00
3.408203125000000000e-01,9.047228293906971475e-01,6.420013992885192922e-02,2.275625436550990699e+00,2.513212758269301350e+00
3.427734375000000000e-01,9.133781046992986985e-01,5.196204498962496421e-02,2.305445372231441414e+00,2.522736504432523841e+00
3.447265625000000000e-01,9.201615986350758503e-01,4.254039517569679907e-02,2.328972677541320202e+00,2.530142617961299134e+00
3.466796875000000000e-01,9.262098675910233059e-01,3.697050113547757644e-02,2.350159497560480926e+00,2.536710738715366897e+00
3.486328125000000000e-01,9.296095381931910318e-01,3.160996969078999630e-02,2.362007731340366234e+00,2.540360448073309296e+00
3.505859375000000000e-01,9.322270210608134544e-01,2.776615121740325792e-02,2.371153702393988372e+00,2.543151286495321184e+00
3.525390625000000000e-01,9.350175484471715537e-01,2.586893004979956556e-02,2.380987407867700689e+00,2.546128202865100221e+00
3.544921875000000000e-01,9.363038061255275490e-01,2.325402474262474803e-02,2.385454029832913658e+00,2.547464681060557457e+00
3.564453125000000000e-01,9.375162682295878902e-01,2.140689175029629118e-02,2.389682083568832383e+00,2.548720863602309095e+00
3.583984375000000000e-01,9.390995169914455598e-01,2.066585660740146227e-02,2.395260554045294921e+00,2.550379354384660680e+00
3.603515625000000000e-01,9.396432773154641538e-01,1.908288004561565707e-02,2.397114246295847906e+00,2.550907579128503411e+00
3.623046875000000000e-01,9.403407304350575036e-01,1.806807384395978100e-02,2.399528656783041392e+00,2.551601871024855583e+00
3.642578125000000000e-01,9.413568699181155131e-01,1.775235989584005372e-02,2.403093974308351921e+00,2.552640468814594055e+00
3.662109375000000000e-01,9.415863517735902910e-01,1.667585132170573692e-02,2.403835146733038108e+00,2.552823989162230855e+00
3.681640625000000000e-01,9.420504920649863667e-01,1.609200960202902472e-02,2.405421850619535284e+00,2.553260040290898036e+00
3.701171875000000000e-01,9.427407369676558124e-01,1.595594668183000081e-02,2.407822048559473238e+00,2.553938688454790551e+00
3.720703125000000000e-01,9.428205197265522308e-01,1.518177119590775545e-02,2.408028014810237316e+00,2.553953070474307196e+00
3.740234375000000000e-01,9.431595139954136453e-01,1.485055391746032891e-02,2.409164794505413099e+00,2.554245339258590874e+00
3.759765625000000000e-01,9.436400336011017131e-01,1.479520074282765843e-02,2.410808660942842963e+00,2.554687481095539781e+00
3.779296875000000000e-01,9.436469668466054284e-01,1.422326761398222915e-02,2.410748361210817592e+00,2.554613107847754527e+00
3.798828125000000000e-01,9.439113325897596773e-01,1.404726335974811231e-02,2.411610628108128207e+00,2.554813588849518702e+00
3.818359375000000000e-01,9.442510924980838105e-01,1.402553872120959437e-02,2.412740722337214816e+00,2.555091402044205484e+00
3.837890625000000000e-01,9.442279116023279961e-01,1.359497746365110303e-02,2.412563013185831995e+00,2.554971872606109251e+00
3.857421875000000000e-01,9.444473757235652966e-01,1.351132337487425880e-02,2.413253384267825652e+00,2.555110257168005994e+00
3.876953125000000000e-01,9.446952977800292528e-01,1.349496369077577210e-02,2.414041798158348406e+00,2.555274470710280799e+00
3.896484375000000000e-01,9.446716604373690540e-01,1.315909277695843232e-02,2.413849999668171264e+00,2.555139854692552781e+00
3.916015625000000000e-01,9.448710699577673733e-01,1.311797426097272359e-02,2.414455170952366281e+00,2.555241609591757168e+00
3.935546875000000000e-01,9.450696697177005667e-01,1.308053980945841910e-02,2.415053071021670661e+00,2.555337767623282019e+00
3.955078125000000000e-01,9.450728908150771712e-01,1.279367958955462438e-02,2.414945151445918370e+00,2.555218577300114369e+00
3.974609375000000000e-01,9.452779060477852768e-01,1.274854504964925174e-02,2.415559400359941211e+00,2.555314758835082412e+00
3.994140625000000000e-01,9.454651679400398745e-01,1.266182130435004188e-02,2.416108799384259598e+00,2.555390819259788060e+00
4.013671875000000000e-01,9.455190675328792871e-01,1.237887454545132625e-02,2.416180883257717404e+00,2.555324923831694406e+00
4.033203125000000000e-01,9.457554454284464729e-01,1.228201545101835317e-02,2.416914785769898710e+00,2.555463428563097050e+00
4.052734375000000000e-01,9.459729711787863149e-01,1.210052628616621433e-02,2.417593982336935898e+00,2.555595984258337783e+00
4.072265625000000000e-01,9.461191944193356740e-01,1.174208199024501069e-02,2.418040422395549172e+00,2.555677141803436747e+00
4.091796875000000000e-01,9.464436188093490188e-01,1.149217761074186606e-02,2.419165737615765366e+00,2.555992973131870460e+00
4.111328125000000000e-01,9.467615890967293613e-01,1.110415597083013253e-02,2.420329999900032725e+00,2.556368634766787107e+00
4.130859375000000000e-01,9.470487057135086317e-01,1.054412948018654608e-02,2.421480587012486474e+00,2.556814582605942743e+00
4.150390625000000000e-01,9.474701702179415541e-01,1.004539469826370469e-02,2.423262584603013359e+00,2.557563136219541899e+00
4.169921875000000000e-01,9.478252138357059486e-01,9.419509830041453494e-03,2.425033730202406090e+00,2.558479818727919852e+00
4.189453125000000000e-01,9.480736280463584187e-01,8.695224792805279421e-03,2.426762212943541996e+00,2.559639146881402372e+00
4.208984375000000000e-01,9.482809374656966384e-01,8.069168415828163396e-03,2.428858270188943180e+00,2.561295183991471713e+00
4.228515625000000000e-01,9.482146566230720275e-01,7.391952218787532607e-03,2.430734164173287581e+00,2.563457800949284326e+00
4.248046875000000000e-01,9.477831891211727644e-01,6.708898496939771916e-03,2.432437358578007469e+00,2.566426643730073121e+00
4.267578125000000000e-01,9.469178486761999913e-01,6.157385951112866879e-03,2.434273954372897286e+00,2.570715091428046328e+00
4.287109375000000000e-01,9.452730917966967183e-01,5.599046797180405773e-03,2.435785890467589088e+00,2.576790871092263568e+00
4.306640625000000000e-01,9.425462205107411062e-01,5.072496161528735822e-03,2.437109260075124073e+00,2.585652651384020562e+00
4.326171875000000000e-01,9.383508835233471679e-01,4.666867023769790714e-03,2.438477146594151712e+00,2.598672810923605692e+00
4.345703125000000000e-01,9.318816479439127054e-01,4.259931631943387163e-03,2.439537190419879931e+00,2.617852535637033462e+00
4.365234375000000000e-01,9.222030687059935561e-01,3.885534392552025991e-03,2.440457717108529323e+00,2.646326864981002558e+00
4.384765625000000000e-01,9.080651816631555295e-01,3.606547160284370290e-03,2.441399444436100019e+00,2.688566402556986645e+00
4.404296875000000000e-01,8.872777080971909758e-01,3.322019630728292351e-03,2.442086078071885602e+00,2.752330144068398265e+00
4.423828125000000000e-01,8.577377685607530111e-01,3.057172108562211665e-03,2.442672164204284790e+00,2.847802959598205952e+00
4.443359375000000000e-01,8.168119530486817048e-01,2.865766714977422379e-03,2.443273672044441902e+00,2.991227428592976079e+00
4.462890625000000000e-01,7.613256931515713921e-01,2.668902289892828399e-03,2.443677310732926156e+00,3.209762419997496341e+00
4.482421875000000000e-01,6.977694760285746423e-01,2.468347782885733314e-03,2.443980272791881347e+00,3.502558124264419703e+00
4.501953125000000000e-01,6.457507080753179807e-01,2.322144464225655257e-03,2.444310702034424132e+00,3.785220721261412180e+00
4.521484375000000000e-01,6.182719285337618942e-01,2.187160416649927726e-03,2.444543815976833123e+00,3.953830384907558670e+00
4.541015625000000000e-01,6.088010549935156668e-01,2.025803864049973129e-03,2.444671514852318595e+00,4.015548668283312139e+00
4.560546875000000000e-01,6.047813961461634413e-01,1.888257131079680269e-03,2.444833705571127336e+00,4.042506338607170235e+00
4.580078125000000000e-01,6.012939777551599141e-01,1.788104291262498490e-03,2.445002308820365400e+00,4.066232887754327230e+00
4.599609375000000000e-01,5.988628512831875028e-01,1.670494912217501205e-03,2.445068822410722653e+00,4.082851326630663635e+00
4.619140625000000000e-01,5.978401394645787015e-01,1.537334731422645984e-03,2.445106454257468975e+00,4.089898931811721816e+00
4.638671875000000000e-01,5.975981220063604216e-01,1.438163141697053728e-03,2.445195802045184941e+00,4.091704933452102289e+00
4.658203125000000000e-01,5.975622649488390170e-01,1.354261740711135706e-03,2.445242778565146935e+00,4.092029189297074154e+00
4.677734375000000000e-01,5.975440461096002132e-01,1.242324446638990278e-03,2.445209723106626321e+00,4.092098779848514667e+00
4.697265625000000000e-01,5.975461755173692158e-01,1.132008888981525865e-03,2.445204437812097620e+00,4.092075483261131907e+00
4.716796875000000000e-01,5.975733397009792558e-01,1.055045508224600106e-03,2.445226977992366990e+00,4.091927271437869607e+00
4.736328125000000000e-01,5.975984951558788172e-01,9.727306731277476524e-04,2.445178447522810217e+00,4.091673899144733006e+00
4.755859375000000000e-01,5.976299665439674946e-01,8.654904045317632398e-04,2.445100486734008705e+00,4.091328078876874663e+00
4.775390625000000000e-01,5.976702212609954490e-01,7.762210052523020728e-04,2.445077085099919501e+00,4.091013435280954624e+00
4.794921875000000000e-01,5.977289928604025970e-01,7.112139262152368134e-04,2.445041200778342638e+00,4.090551200979077429e+00
4.814453125000000000e-01,5.977713409756629792e-01,6.273010593093464185e-04,2.444942780788365688e+00,4.090096823953319749e+00
4.833984375000000000e-01,5.978839742057271422e-01,5.313801214386001948e-04,2.444871452729618255e+00,4.089207059892950191e+00
4.853515625000000000e-01,5.979910099185280492e-01,4.639014529663575267e-04,2.444846547017282212e+00,4.088433508398695793e+00
4.873046875000000000e-01,5.982479065499675119e-01,4.068315541780184925e-04,2.444778825122595922e+00,4.086564698091129877e+00
4.892578125000000000e-01,5.983835267764328059e-01,3.263151811224182606e-04,2.444689608096510369e+00,4.085489434189378599e+00
4.912109375000000000e-01,5.987723708742638262e-01,2.500254005466109809e-04,2.444662524574759743e+00,4.082791098543649078e+00
4.931640625000000000e-01,5.983915949074929408e-01,2.031598760795977668e-04,2.444647460386810689e+00,4.085363947024936770e+00
4.951171875000000000e-01,5.973293376557182732e-01,1.505728840117687292e-04,2.444585518653594303e+00,4.092525442457328744e+00
4.970703125000000000e-01,5.895956972934457418e-01,7.678159718695454596e-05,2.444552180125049823e+00,4.146149962777670339e+00
4.990234375000000000e-01,5.588283436348080446e-01,1.923560814324315913e-05,2.444576968398838979e+00,4.374468468072145733e+00
5.009765625000000000e-01,5.588283430412191999e-01,-1.923571596404093732e-05,2.444576968408529005e+00,4.374468472736054991e+00
5.029296875000000000e-01,5.895956967105008273e-01,-7.678167420757810819e-05,2.444552180091176474e+00,4.146149966819592692e+00
5.048828125000000000e-01,5.973293376743626926e-01,-1.505729702401200113e-04,2.444585518530892898e+00,4.092525442124158808e+00
5.068359375000000000e-01,5.983915949391389599e-01,-2.031599947775591659e-04,2.444647460255859883e+00,4.085363946590020667e+00
5.087890625000000000e-01,5.987723709442107634e-01,-2.500255067182929414e-04,2.444662524446198582e+00,4.082791097851973916e+00
5.107421875000000000e-01,5.983835268168313792e-01,-3.263152669483721890e-04,2.444689607881711524e+00,4.085489433554562844e+00
5.126953125000000000e-01,5.982479065309719291e-01,-4.068316698971594135e-04,2.444778824845379006e+00,4.086564697757457232e+00
5.146484375000000000e-01,5.979910098524134909e-01,-4.639015937346304872e-04,2.444846546755402361e+00,4.088433508412719242e+00
5.166015625000000000e-01,5.978839740684233073e-01,-5.313802401533391888e-04,2.444871452423051039e+00,4.089207060319218101e+00
5.185546875000000000e-01,5.977713407623796993e-01,-6.273011777624272044e-04,2.444942780378582370e+00,4.090096824727062597e+00
5.205078125000000000e-01,5.977289925833646489e-01,-7.112140884430711695e-04,2.445041200347891852e+00,4.090551202154724564e+00
5.224609375000000000e-01,5.976702209319408876e-01,-7.762211780720254485e-04,2.445077084671662959e+00,4.091013436816633764e+00
5.244140625000000000e-01,5.976299661540134256e-01,-8.654905555237806317e-04,2.445100486208952262e+00,4.091328080667775424e+00
5.263671875000000000e-01,5.975984947233863309e-01,-9.727308489012431291e-04,2.445178446913861769e+00,4.091673901086785747e+00
5.283203125000000000e-01,5.975733392627599061e-01,-1.055045730195242927e-03,2.445226977394436840e+00,4.091927273437777401e+00
5.302734375000000000e-01,5.975461750906145841e-01,-1.132009104754566793e-03,2.445204437170490408e+00,4.092075485109623934e+00
5.322265625000000000e-01,5.975440457107470404e-01,-1.242324652627838219e-03,2.445209722341358916e+00,4.092098781298996180e+00
5.341796875000000000e-01,5.975622646258100801e-01,-1.354261994402372778e-03,2.445242777763944275e+00,4.092029190168006814e+00
5.361328125000000000e-01,5.975981218000354644e-01,-1.438163430789001157e-03,2.445195801256323964e+00,4.091704933544324518e+00
5.380859375000000000e-01,5.978401393801231478e-01,-1.537335001921485240e-03,2.445106453368982802e+00,4.089898930902916341e+00
5.400390625000000000e-01,5.988628513128846365e-01,-1.670495195343365538e-03,2.445068821416267024e+00,4.082851324767152512e+00
5.419921875000000000e-01,6.012939778711710037e-01,-1.788104633942094561e-03,2.445002307842732758e+00,4.066232885343310954e+00
5.439453125000000000e-01,6.047813962727521808e-01,-1.888257485672888147e-03,2.444833704571580224e+00,4.042506336107608789e+00
5.458984375000000000e-01,6.088010549349174294e-01,-2.025804196852644835e-03,2.444671513719509193e+00,4.015548666808420819e+00
5.478515625000000000e-01,6.182719278298505206e-01,-2.187160787907823679e-03,2.444543814803245674e+00,3.953830387510067546e+00
5.498046875000000000e-01,6.457507062721328239e-01,-2.322144885728305314e-03,2.444310700908427059e+00,3.785220730086535035e+00
5.517578125000000000e-01,6.977694733558659212e-01,-2.468348183473703227e-03,2.443980271577443908e+00,3.502558135939047190e+00
5.537109375000000000e-01,7.613256903188123648e-01,-2.668902687212645203e-03,2.443677309409968856e+00,3.209762430201708927e+00
5.556640625000000000e-01,8.168119503657523817e-01,-2.865767170100816212e-03,2.443273670798562947e+00,2.991227436891481517e+00
5.576171875000000000e-01,8.577377660727307784e-01,-3.057172553077099238e-03,2.442672162923226420e+00,2.847802966363892629e+00
5.595703125000000000e-01,8.872777061723875480e-01,-3.322020045165103175e-03,2.442086076660909377e+00,2.752330148447531322e+00
5.615234375000000000e-01,9.080651806524341341e-01,-3.606547627850483721e-03,2.441399443148952741e+00,2.688566404130353860e+00
5.634765625000000000e-01,9.222030685272566419e-01,-3.885534842193640297e-03,2.440457715815557371e+00,2.646326864090108089e+00
5.654296875000000000e-01,9.318816483901863901e-01,-4.259932031490077167e-03,2.439537189002980444e+00,2.617852532861178361e+00
5.673828125000000000e-01,9.383508844433940954e-01,-4.666867476117377185e-03,2.438477145371238386e+00,2.598672807070244062e+00
5.693359375000000000e-01,9.425462216391740089e-01,-5.072496579506097746e-03,2.437109258850621796e+00,2.585652646987153247e+00
5.712890625000000000e-01,9.452730929610879684e-01,-5.599047149915715484e-03,2.435785889129317816e+00,2.576790866500417110e+00
5.732421875000000000e-01,9.469178498885271189e-01,-6.157386364893225814e-03,2.434273953302213300e+00,2.570715087003515364e+00
5.751953125000000000e-01,9.477831902516151708e-01,-6.708898858549318910e-03,2.432437357476609385e+00,2.566426639504507001e+00
5.771484375000000000e-01,9.482146576248688952e-01,-7.391952509857699707e-03,2.430734162956222910e+00,2.563457796955256107e+00
5.791015625000000000e-01,9.482809384525373586e-01,-8.069168789279438508e-03,2.428858269297373251e+00,2.561295180382783698e+00
5.810546875000000000e-01,9.480736288968332204e-01,-8.695225099226695439e-03,2.426762211945677539e+00,2.559639143530047178e+00
5.830078125000000000e-01,9.478252145422403352e-01,-9.419510072943067247e-03,2.425033729067424204e+00,2.558479815620979814e+00
5.849609375000000000e-01,9.474701709238795289e-01,-1.004539505711393374e-02,2.423262583835380291e+00,2.557563133500126540e+00
5.869140625000000000e-01,9.470487062592489735e-01,-1.054412975593701715e-02,2.421480586027702664e+00,2.556814580089784350e+00
5.888671875000000000e-01,9.467615895046016528e-01,-1.110415619627492037e-02,2.420329998764152890e+00,2.556368632463200452e+00
5.908203125000000000e-01,9.464436192440257578e-01,-1.149217798647674330e-02,2.419165736905309672e+00,2.555992971202963648e+00
5.927734375000000000e-01,9.461191946750020509e-01,-1.174208225107223162e-02,2.418040421354644476e+00,2.555677140009560588e+00
5.947265625000000000e-01,9.459729713196188827e-01,-1.210052650549198715e-02,2.417593981177185825e+00,2.555595982649219611e+00
5.966796875000000000e-01,9.457554456393220121e-01,-1.228201584586041846e-02,2.416914785135046095e+00,2.555463427317172798e+00
5.986328125000000000e-01,9.455190675519589139e-01,-1.237887477081280919e-02,2.416180882185296142e+00,2.555324922643124719e+00
6.005859375000000000e-01,9.454651678868213338e-01,-1.266182149376027070e-02,2.416108798280443892e+00,2.555390818233748362e+00
6.025390625000000000e-01,9.452779061208049782e-01,-1.274854543119297717e-02,2.415559399914675165e+00,2.555314758161779665e+00
6.044921875000000000e-01,9.450728906838765653e-01,-1.279367972489526585e-02,2.414945150448406963e+00,2.555218576597638513e+00
6.064453125000000000e-01,9.450696695742371034e-01,-1.308053991673672860e-02,2.415053070138435842e+00,2.555337767075226640e+00
6.083984375000000000e-01,9.448710700051117239e-01,-1.311797456809389931e-02,2.414455170890827063e+00,2.555241609394559799e+00
6.103515625000000000e-01,9.446716602646751948e-01,-1.315909273608004311e-02,2.413849998930688745e+00,2.555139854379531617e+00
6.123046875000000000e-01,9.446952976749458664e-01,-1.349496363326376826e-02,2.414041797758998520e+00,2.555274470572574952e+00
6.142578125000000000e-01,9.444473758803515473e-01,-1.351132351019384420e-02,2.413253384887048103e+00,2.555110257397637419e+00
6.162109375000000000e-01,9.442279115180117754e-01,-1.359497711850873349e-02,2.412563012999872747e+00,2.554971872642016972e+00
6.181640625000000000e-01,9.442510925842593217e-01,-1.402553837634979393e-02,2.412740722810658767e+00,2.555091402317243521e+00
6.201171875000000000e-01,9.439113330112249844e-01,-1.404726318181041475e-02,2.411610629820565510e+00,2.554813589525418482e+00
6.220703125000000000e-01,9.436469669960595441e-01,-1.422326679302136215e-02,2.410748361968591880e+00,2.554613108257844711e+00
6.240234375000000000e-01,9.436400340459458747e-01,-1.479519995731976359e-02,2.410808662775587585e+00,2.554687481845005159e+00
6.259765625000000000e-01,9.431595148389961825e-01,-1.485055326198433945e-02,2.409164797776635059e+00,2.554245340452018898e+00
6.279296875000000000e-01,9.428205202430165466e-01,-1.518176972054675021e-02,2.408028016904212087e+00,2.553953071318590506e+00
6.298828125000000000e-01,9.427407379133599941e-01,-1.595594532431054979e-02,2.407822052188487660e+00,2.553938689763786130e+00
6.318359375000000000e-01,9.420504934356997984e-01,-1.609200834950298004e-02,2.405421855763401506e+00,2.553260042056077594e+00
6.337890625000000000e-01,9.415863527101897557e-01,-1.667584909183122965e-02,2.403835150299816092e+00,2.552823990448026326e+00
6.357421875000000000e-01,9.413568714006927962e-01,-1.775235796079959599e-02,2.403093979817217729e+00,2.552640470680499263e+00
6.376953125000000000e-01,9.403407322903818422e-01,-1.806807203868458084e-02,2.399528663608169854e+00,2.551601873280897603e+00
6.396484375000000000e-01,9.396432785377317742e-01,-1.908287717272821871e-02,2.397114250819834869e+00,2.550907580679503628e+00
6.416015625000000000e-01,9.390995188219832812e-01,-2.066585435971241697e-02,2.395260560728304178e+00,2.550379356575775081e+00
6.435546875000000000e-01,9.375162702526633751e-01,-2.140688975048140458e-02,2.389682090913952006e+00,2.548720865979373418e+00
6.455078125000000000e-01,9.363038071873051038e-01,-2.325402169380590481e-02,2.385454033691067899e+00,2.547464682362921007e+00
6.474609375000000000e-01,9.350175501167631298e-01,-2.586892813908246019e-02,2.380987413879647185e+00,2.546128204797267092e+00
6.494140625000000000e-01,9.322270226508758695e-01,-2.776614973230197639e-02,2.371153708084960954e+00,2.543151288302854418e+00
6.513671875000000000e-01,9.296095385000749944e-01,-3.160996715662350853e-02,2.362007732374586055e+00,2.540360448427153361e+00
6.533203125000000000e-01,9.262098687407023245e-01,-3.697050018626053119e-02,2.350159501571496001e+00,2.536710739931430147e+00
6.552734375000000000e-01,9.201615998431256216e-01,-4.254039446646627060e-02,2.328972681676117595e+00,2.530142619162097706e+00
6.572265625000000000e-01,9.133781049883131775e-01,-5.196204258700046902e-02,2.305445372921573366e+00,2.522736504514270006e+00
6.591796875000000000e-01,9.047228317875988246e-01,-6.420013878351961412e-02,2.275625444636904859e+00,2.513212760616512664e+00
6.611328125000000000e-01,8.932685352635865161e-01,-7.624290746514672534e-02,2.236200357817274664e+00,2.500484449140313092e+00
6.630859375000000000e-01,8.835086730670530519e-01,-8.971960072184542723e-02,2.203103909312113196e+00,2.489560122806343756e+00
6.650390625000000000e-01,8.754540056499833245e-01,-1.010866434719791818e-01,2.176031912313197481e+00,2.480494669927528317e+00
6.669921875000000000e-01,8.667193476234962279e-01,-1.079584754235394933e-01,2.146341831717961668e+00,2.470570221540935307e+00
6.689453125000000000e-01,8.589301395133255301e-01,-1.171418551822480392e-01,2.120285444254952800e+00,2.461657980425622672e+00
6.708984375000000000e-01,8.485322608431717928e-01,-1.294116242196217403e-01,2.085629751804184195e+00,2.449552605716717846e+00
6.728515625000000000e-01,8.304969422204462326e-01,-1.440059242983563192e-01,2.025078492058193902e+00,2.428024823136975208e+00
6.748046875000000000e-01,8.054829024061562759e-01,-1.708075784006174713e-01,1.942821303701840474e+00,2.397408093867005707e+00
6.767578125000000000e-01,7.674116178744786465e-01,-2.163785638373648401e-01,1.819236317149443005e+00,2.347203626968309642e+00
6.787109375000000000e-01,7.021138912092821371e-01,-2.947883976265320283e-01,1.616053540491439122e+00,2.258247047634227567e+00
6.806640625000000000e-01,5.764957764373330740e-01,-5.121715388749976672e-01,1.260486414694840906e+00,2.055302688790599852e+00
6.826171875000000000e-01,4.964216918470539808e-01,-6.976697365954698249e-01,1.065711035407530538e+00,1.903414262346097230e+00
6.845703125000000000e-01,4.710522618053362143e-01,-7.754768812115794274e-01,1.016208236811413812e+00,1.856633072187119815e+00
6.865234375000000000e-01,4.529281846103042630e-01,-8.326861992726061201e-01,9.829011380905781081e-01,1.823420566273504795e+00
6.884765625000000000e-01,4.429007840608358837e-01,-8.669943370422393825e-01,9.661460422595080644e-01,1.805565539380397766e+00
6.904296875000000000e-01,4.366252566586313888e-01,-8.890019967124404010e-01,9.561110521891797998e-01,1.794612680923020953e+00
6.923828125000000000e-01,4.327331771757549905e-01,-9.028757010112069548e-01,9.500738750692980794e-01,1.787926647948900438e+00
6.943359375000000000e-01,4.302652661171413317e-01,-9.116366319885959024e-01,9.462716656199617882e-01,1.783734377855515252e+00
6.962890625000000000e-01,4.286742906154988875e-01,-9.171223571310010980e-01,9.437736580381930196e-01,1.781053414839998350e+00
6.982421875000000000e-01,4.276211488694323659e-01,-9.204946331743631971e-01,9.420256269828639617e-01,1.779289242648129488e+00
7.001953125000000000e-01,4.268927800260416960e-01,-9.224824004681447809e-01,9.406845189599717383e-01,1.778074667258023878e+00
7.021484375000000000e-01,4.263533890083223143e-01,-9.235393545602074150e-01,9.395297382802183517e-01,1.777178365572682717e+00
7.041015625000000000e-01,4.259153302321311285e-01,-9.239452110185352174e-01,9.384147919414349559e-01,1.776452163319172550e+00
7.060546875000000000e-01,4.255218958312261268e-01,-9.238699623301194208e-01,9.372411157313046415e-01,1.775800627347561500e+00
7.080078125000000000e-01,4.251367542067414629e-01,-9.234154089105449659e-01,9.359431416878394305e-01,1.775162757950491388e+00
7.099609375000000000e-01,4.247373676202851889e-01,-9.226418934572281350e-01,9.344794479023522671e-01,1.774500731821208044e+00
7.119140625000000000e-01,4.243107014450174241e-01,-9.215854913659676795e-01,9.328269419093221382e-01,1.773792637104848469e+00
7.138671875000000000e-01,4.238502573929787687e-01,-9.202689703250847009e-01,9.309764836294289747e-01,1.773027486407848130e+00
7.158203125000000000e-01,4.233538832637553373e-01,-9.187086864226277072e-01,9.289291776061840977e-01,1.772201552667191482e+00
7.177734375000000000e-01,4.228220832382232897e-01,-9.169188165446613414e-01,9.266930742878253247e-01,1.771315549247379773e+00
7.197265625000000000e-01,4.222567027736295331e-01,-9.149138372753143900e-01,9.242802727697070342e-01,1.770372435897758612e+00
7.216796875000000000e-01,4.216599378336439163e-01,-9.127098344102527738e-01,9.217045117842758151e-01,1.769375763218181019e+00
7.236328125000000000e-01,4.210336451536347835e-01,-9.103250178416961713e-01,9.189793314331338170e-01,1.768328515909651566e+00
7.255859375000000000e-01,4.203789292008076606e-01,-9.077796914350887425e-01,9.161168344848006351e-01,1.767232414879840841e+00
7.275390625000000000e-01,4.196959716526473816e-01,-9.050958515621725375e-01,9.131270161453742817e-01,1.766087622670347468e+00
7.294921875000000000e-01,4.189840543128600658e-01,-9.022965547769346006e-01,9.100175738075437781e-01,1.764892772065123516e+00
7.314453125000000000e-01,4.182417286597560624e-01,-8.994051485600947915e-01,9.067940962129503735e-01,1.763645241706236932e+00
7.333984375000000000e-01,4.174670938640353546e-01,-8.964444181610543572e-01,9.034605405575071302e-01,1.762341617072218147e+00
7.353515625000000000e-01,4.166581411103967847e-01,-8.934357057382475986e-01,9.000198957830729540e-01,1.760978268100461763e+00
7.373046875000000000e-01,4.158131284980587372e-01,-8.903980449261094110e-01,8.964749439709092105e-01,1.759551984755706400e+00
7.392578125000000000e-01,4.149309600283416777e-01,-8.873473384630884420e-01,8.928290524707601650e-01,1.758060626258674874e+00
7.412109375000000000e-01,4.140115439592875202e-01,-8.842956101605909947e-01,8.890869358884555540e-01,1.756503741552130737e+00
7.431640625000000000e-01,4.130561178296542346e-01,-8.812503413932774032e-01,8.852553538584604365e-01,1.754883138263857445e+00
7.451171875000000000e-01,4.120675445196270159e-01,-8.782138678240640761e-01,8.813437470351113134e-01,1.753203406456716351e+00
7.470703125000000000e-01,4.110506033023146877e-01,-8.751827699134733241e-01,8.773648547620775950e-01,1.751472437488616141e+00
7.490234375000000000e-01,4.100123134277989800e-01,-8.721471615394782440e-01,8.733353865251872739e-01,1.749702002477403484e+00
7.509765625000000000e-01,4.089623105700513905e-01,-8.690898253366964310e-01,8.692767869086408528e-01,1.747908426297642981e+00
7.529296875000000000e-01,4.079132394179505461e-01,-8.659852849886225945e-01,8.652160232671685103e-01,1.746113295240914409e+00
7.548828125000000000e-01,4.068810061552092794e-01,-8.627992010057018435e-01,8.611860931107075956e-01,1.744343929438092688e+00
7.568359375000000000e-01,4.058845809471526844e-01,-8.594888608358733917e-01,8.572256507395248359e-01,1.742633082163512759e+00
7.587890625000000000e-01,4.049449915365628261e-01,-8.560056672236927566e-01,8.533770609712189037e-01,1.741017235906561877e+00
7.607421875000000000e-01,4.040833276481080594e-01,-8.523000997688116032e-01,8.496825386507205202e-01,1.739533166494839467e+00
7.626953125000000000e-01,4.033180082480513629e-01,-8.483285551784938150e-01,8.461788722031990950e-01,1.738213194633552394e+00
7.646484375000000000e-01,4.026620907639532065e-01,-8.440601466304816780e-01,8.428922464166153095e-01,1.737080469079758327e+00
7.666015625000000000e-01,4.021216054344630142e-01,-8.394810033095632118e-01,8.398350653427002488e-01,1.736145999544282503e+00
7.685546875000000000e-01,4.016954833071283426e-01,-8.345946150228588101e-01,8.370058644010016646e-01,1.735408452886055164e+00
7.705078125000000000e-01,4.013768902433768604e-01,-8.294186472886643235e-01,8.343919358076550274e-01,1.734856411875783877e+00
7.724609375000000000e-01,4.011552604041488390e-01,-8.239799666189975280e-01,8.319732937051783628e-01,1.734471879921148485e+00
7.744140625000000000e-01,4.010183022506959016e-01,-8.183096912792484634e-01,8.297265734275185434e-01,1.734233764657671317e+00
7.763671875000000000e-01,4.009535471609922963e-01,-8.124393542529032564e-01,8.276280377309255254e-01,1.734120582574466773e+00
7.783203125000000000e-01,4.009493312706975399e-01,-8.063984654483573600e-01,8.256554825596109648e-01,1.734112184425679937e+00
7.802734375000000000e-01,4.009952938277922541e-01,-8.002132740982819126e-01,8.237892058279274732e-01,1.734190639788669941e+00
7.822265625000000000e-01,4.010825387416577792e-01,-7.939063692073946576e-01,8.220123238088739015e-01,1.734340532885963349e+00
7.841796875000000000e-01,4.012035953168103797e-01,-7.874967798501816274e-01,8.203106983083310322e-01,1.734548905467768964e+00
7.861328125000000000e-01,4.013522777978785205e-01,-7.810003268762619744e-01,8.186726672944202310e-01,1.734805020403388687e+00
7.880859375000000000e-01,4.015235069961554659e-01,-7.744300681783370388e-01,8.170887013895411499e-01,1.735100056752019171e+00
7.900390625000000000e-01,4.017131297488900632e-01,-7.677967484736772930e-01,8.155510554970724080e-01,1.735426799214464744e+00
7.919921875000000000e-01,4.019177538932048321e-01,-7.611092097466536366e-01,8.140534499356866238e-01,1.735779353303513073e+00
7.939453125000000000e-01,4.021346056836922478e-01,-7.543747453568572237e-01,8.125907946593378117e-01,1.736152898713273940e+00
7.958984375000000000e-01,4.023614107313917554e-01,-7.475993953799909830e-01,8.111589587968530690e-01,1.736543483058908821e+00
7.978515625000000000e-01,4.025962966925041853e-01,-7.407881877910552637e-01,8.097545821958358481e-01,1.736947853103569139e+00
7.998046875000000000e-01,4.028377147988108642e-01,-7.339453328637088880e-01,8.083749234199872902e-01,1.737363318543691637e+00
8.017578125000000000e-01,4.030843770946951343e-01,-7.270743786658679930e-01,8.070177381785501591e-01,1.737787642982323799e+00
8.037109375000000000e-01,4.033352064564981743e-01,-7.201783349611066143e-01,8.056811825513710001e-01,1.738218957056353098e+00
8.056640625000000000e-01,4.035892968566184846e-01,-7.132597718315797364e-01,8.043637361056463764e-01,1.738655689336587207e+00
8.076171875000000000e-01,4.038458817605279361e-01,-7.063208982595448049e-01,8.030641408146372839e-01,1.739096511347618002e+00
8.095703125000000000e-01,4.041043089443154823e-01,-6.993636249006563999e-01,8.017813524563921490e-01,1.739540293741346666e+00
8.115234375000000000e-01,4.043640203672020372e-01,-6.923896144157271060e-01,8.005145018395264378e-01,1.739986071256464539e+00
8.134765625000000000e-01,4.046245360216135234e-01,-6.854003220112068195e-01,7.992628637603894637e-01,1.740433014594276573e+00
8.154296875000000000e-01,4.048854409162664370e-01,-6.783970282619660175e-01,7.980258320473333500e-01,1.740880407744375802e+00
8.173828125000000000e-01,4.051463745326211452e-01,-6.713808658337739876e-01,7.968028994069420445e-01,1.741327629614198846e+00
8.193359375000000000e-01,4.054070222401655599e-01,-6.643528413658323917e-01,7.955936410693269512e-01,1.741774139068178684e+00
8.212890625000000000e-01,4.056671082691087893e-01,-6.573138534962574830e-01,7.943977014499306044e-01,1.742219462678486819e+00
8.232421875000000000e-01,4.059263899267717135e-01,-6.502647077986341007e-01,7.932147832163327639e-01,1.742663184641761731e+00
8.251953125000000000e-01,4.061846528119079647e-01,-6.432061292316915146e-01,7.920446382811281438e-01,1.743104938434198781e+00
8.271484375000000000e-01,4.064417068337834449e-01,-6.361387725758099743e-01,7.908870603446691572e-01,1.743544399868803163e+00
8.291015625000000000e-01,4.066973828835628302e-01,-6.290632312307139484e-01,7.897418786910279653e-01,1.743981281289468832e+00
8.310546875000000000e-01,4.069515300371985278e-01,-6.219800446715653131e-01,7.886089530023314698e-01,1.744415326691495460e+00
8.330078125000000000e-01,4.072040131936325857e-01,-6.148897048006620736e-01,7.874881690047357274e-01,1.744846307601030322e+00
8.349609375000000000e-01,4.074547110713377940e-01,-6.077926613850542781e-01,7.863794347968304788e-01,1.745274019579378111e+00
8.369140625000000000e-01,4.077035145013413464e-01,-6.006893267335003950e-01,7.852826777407601044e-01,1.745698279244366491e+00
8.388671875000000000e-01,4.079503249667283393e-01,-5.935800797372083881e-01,7.841978418194824885e-01,1.746118921721643957e+00
8.408203125000000000e-01,4.081950533480155352e-01,-5.864652693757778090e-01,7.831248853818919553e-01,1.746535798455149502e+00
8.427734375000000000e-01,4.084376188412710551e-01,-5.793452177714255580e-01,7.820637792120972431e-01,1.746948775318992508e+00
8.447265625000000000e-01,4.086779480218087901e-01,-5.722202228599345686e-01,7.810145048707277660e-01,1.747357730983374324e+00
8.466796875000000000e-01,4.089159740310757130e-01,-5.650905607349515636e-01,7.799770532654262123e-01,1.747762555495503189e+00
8.486328125000000000e-01,4.091516358681936971e-01,-5.579564877127375366e-01,7.789514234151642125e-01,1.748163149043217901e+00
8.505859375000000000e-01,4.093848777707793651e-01,-5.508182421566927278e-01,7.779376213791024952e-01,1.748559420874437720e+00
8.525390625000000000e-01,4.096156486721575507e-01,-5.436760460946846729e-01,7.769356593255687393e-01,1.748951288350045541e+00
8.544921875000000000e-01,4.098439017242156979e-01,-5.365301066570060673e-01,7.759455547207960713e-01,1.749338676111346302e+00
8.564453125000000000e-01,4.100695938768176840e-01,-5.293806173584911789e-01,7.749673296203127837e-01,1.749721515346320144e+00
8.583984375000000000e-01,4.102926855061149736e-01,-5.222277592447960304e-01,7.740010100485940070e-01,1.750099743141300124e+00
8.603515625000000000e-01,4.105131400852654600e-01,-5.150717019199089197e-01,7.730466254548132854e-01,1.750473301906713131e+00
8.623046875000000000e-01,4.107309238920302530e-01,-5.079126044694746156e-01,7.721042082343986257e-01,1.750842138867287900e+00
8.642578125000000000e-01,4.109460057485344597e-01,-5.007506162924774129e-01,7.711737933076147078e-01,1.751206205608444089e+00
8.662109375000000000e-01,4.111583567891531343e-01,-4.935858778520836321e-01,7.702554177477098918e-01,1.751565457671852011e+00
8.681640625000000000e-01,4.113679502530550591e-01,-4.864185213549739872e-01,7.693491204522393545e-01,1.751919854194114556e+00
8.701171875000000000e-01,4.115747612984123061e-01,-4.792486713672701737e-01,7.684549418520675301e-01,1.752269357583337905e+00
8.720703125000000000e-01,4.117787668356968633e-01,-4.720764453740952660e-01,7.675729236533438415e-01,1.752613933229103971e+00
8.740234375000000000e-01,4.119799453778308918e-01,-4.649019542889069601e-01,7.667031086083839764e-01,1.752953549241930808e+00
8.759765625000000000e-01,4.121782769052396156e-01,-4.577253029179786936e-01,7.658455403119328597e-01,1.753288176218847694e+00
8.779296875000000000e-01,4.123737427441278580e-01,-4.505465903847332698e-01,7.650002630197818565e-01,1.753617787032138331e+00
8.798828125000000000e-01,4.125663254564922999e-01,-4.433659105180610682e-01,7.641673214870765563e-01,1.753942356638682476e+00
8.818359375000000000e-01,4.127560087405839351e-01,-4.361833522082869674e-01,7.633467608240255275e-01,1.754261861907654430e+00
8.837890625000000000e-01,4.129427773406906255e-01,-4.289989997339913042e-01,7.625386263669979847e-01,1.754576281464587106e+00
8.857421875000000000e-01,4.131266169652382803e-01,-4.218129330625416951e-01,7.617429635632564366e-01,1.754885595550106370e+00
8.876953125000000000e-01,4.133075142123373569e-01,-4.146252281268695272e-01,7.609598178677865477e-01,1.755189785891789311e+00
8.896484375000000000e-01,4.134854565019894235e-01,-4.074359570807388753e-01,7.601892346508750675e-01,1.755488835587859286e+00
8.916015625000000000e-01,4.136604320142879265e-01,-4.002451885345083560e-01,7.594312591152542202e-01,1.755782729001458931e+00
8.935546875000000000e-01,4.138324296329882745e-01,-3.930529877731782640e-01,7.586859362217684977e-01,1.756071451664533489e+00
8.955078125000000000e-01,4.140014388939141643e-01,-3.858594169583219879e-01,7.579533106226464811e-01,1.756354990190380549e+00
8.974609375000000000e-01,4.141674499377197005e-01,-3.786645353153351157e-01,7.572334266015536830e-01,1.756633332194020403e+00
8.994140625000000000e-01,4.143304534665739891e-01,-3.714683993072931956e-01,7.565263280197181972e-01,1.756906466219714913e+00
9.013671875000000000e-01,4.144904407043862316e-01,-3.642710627965629056e-01,7.558320582674906696e-01,1.757174381674984298e+00
9.033203125000000000e-01,4.146474033602259857e-01,-3.570725771952311667e-01,7.551506602207709307e-01,1.757437068770549615e+00
9.052734375000000000e-01,4.148013335946273972e-01,-3.498729916052681910e-01,7.544821762017901445e-01,1.757694518465705347e+00
9.072265625000000000e-01,4.149522239885033992e-01,-3.426723529492894937e-01,7.538266479438178180e-01,1.757946722418683327e+00
9.091796875000000000e-01,4.151000675144089769e-01,-3.354707060926911399e-01,7.531841165593780030e-01,1.758193672941628094e+00
9.111328125000000000e-01,4.152448575099256245e-01,-3.282680939578361268e-01,7.525546225116268584e-01,1.758435362959857473e+00
9.130859375000000000e-01,4.153865876529622136e-01,-3.210645576309398841e-01,7.519382055885777127e-01,1.758671785975108648e+00
9.150390625000000000e-01,4.155252519387818699e-01,-3.138601364622310430e-01,7.513349048798785290e-01,1.758902936032488595e+00
9.169921875000000000e-01,4.156608446585701166e-01,-3.066548681598957882e-01,7.507447587558926383e-01,1.759128807690970353e+00
9.189453125000000000e-01,4.157933603793934063e-01,-2.994487888783083362e-01,7.501678048488544803e-01,1.759349395997205301e+00
9.208984375000000000e-01,4.159227939253892781e-01,-2.922419333009615983e-01,7.496040800358964029e-01,1.759564696462547984e+00
9.228515625000000000e-01,4.160491403600530269e-01,-2.850343347184999265e-01,7.490536204237593365e-01,1.759774705043151144e+00
9.248046875000000000e-01,4.161723949694885460e-01,-2.778260251022326988e-01,7.485164613350238083e-01,1.759979418123048811e+00
9.267578125000000000e-01,4.162925532464952783e-01,-2.706170351734452639e-01,7.479926372957086400e-01,1.760178832500182811e+00
9.287109375000000000e-01,4.164096108753848613e-01,-2.634073944688252178e-01,7.474821820241135395e-01,1.760372945375318077e+00
9.306640625000000000e-01,4.165235637174130590e-01,-2.561971314022776780e-01,7.469851284207738029e-01,1.760561754343822782e+00
9.326171875000000000e-01,4.166344077967193416e-01,-2.489862733233932923e-01,7.465015085594183253e-01,1.760745257390333274e+00
9.345703125000000000e-01,4.167421392866796914e-01,-2.417748465728103147e-01,7.460313536788454325e-01,1.760923452886334006e+00
9.365234375000000000e-01,4.168467544965683835e-01,-2.345628765346780553e-01,7.455746941756139501e-01,1.761096339590701998e+00
9.384765625000000000e-01,4.169482498584493602e-01,-2.273503876864376994e-01,7.451315595974750128e-01,1.761263916653229789e+00
9.404296875000000000e-01,4.170466219142087705e-01,-2.201374036460993222e-01,7.447019786374717842e-01,1.761426183621203290e+00
9.423828125000000000e-01,4.171418673026765500e-01,-2.129239472171951253e-01,7.442859791286475790e-01,1.761583140448989893e+00
9.443359375000000000e-01,4.172339827467707041e-01,-2.057100404315602704e-01,7.438835880392926647e-01,1.761734787510647271e+00
9.462890625000000000e-01,4.173229650406224400e-01,-1.984957045901013517e-01,7.434948314686784521e-01,1.761881125615504695e+00
9.482421875000000000e-01,4.174088110366619420e-01,-1.912809603016812632e-01,7.431197346432385498e-01,1.762022156026618047e+00
9.501953125000000000e-01,4.174915176326693955e-01,-1.840658275202511907e-01,7.427583219131429493e-01,1.762157880481865169e+00
9.521484375000000000e-01,4.175710817588341728e-01,-1.768503255803511032e-01,7.424106167492268149e-01,1.762288301217338260e+00
9.541015625000000000e-01,4.176475003649074980e-01,-1.696344732310919312e-01,7.420766417402377968e-01,1.762413420992519519e+00
9.560546875000000000e-01,4.177207704075823758e-01,-1.624182886687156047e-01,7.417564185903646745e-01,1.762533243116530146e+00
9.580078125000000000e-01,4.177908888382896868e-01,-1.552017895678416692e-01,7.414499681170110268e-01,1.762647771474521230e+00
9.599609375000000000e-01,4.178578525916833986e-01,-1.479849931114812223e-01,7.411573102487900577e-01,1.762757010552954418e+00
9.619140625000000000e-01,4.179216585751543978e-01,-1.407679160199045709e-01,7.408784640237061625e-01,1.762860965462233587e+00
9.638671875000000000e-01,4.179823036597829500e-01,-1.335505745784504594e-01,7.406134475874872614e-01,1.762959641954842560e+00
9.658203125000000000e-01,4.180397846732542555e-01,-1.263329846643416743e-01,7.403622781920473628e-01,1.763053046436714455e+00
9.677734375000000000e-01,4.180940983953290724e-01,-1.191151617725872552e-01,7.401249721940489357e-01,1.763141185969262281e+00
9.697265625000000000e-01,4.181452415565313774e-01,-1.118971210410327766e-01,7.399015450535320060e-01,1.763224068259189314e+00
9.716796875000000000e-01,4.181932108408135673e-01,-1.046788772746219398e-01,7.396920113325922141e-01,1.763301701632843610e+00
9.736328125000000000e-01,4.182380028928783799e-01,-9.746044496893330189e-02,7.394963846940660890e-01,1.763374094992153029e+00
9.755859375000000000e-01,4.182796143307108139e-01,-9.024183833304295910e-02,7.393146779002177649e-01,1.763441257749807312e+00
9.775390625000000000e-01,4.183180417637018533e-01,-8.302307131178061905e-02,7.391469028113963891e-01,1.763503199741995653e+00
9.794921875000000000e-01,4.183532818169435341e-01,-7.580415760741386622e-02,7.389930703846483429e-01,1.763559931116214896e+00
9.814453125000000000e-01,4.183853311628670801e-01,-6.858511070082348726e-02,7.388531906722867193e-01,1.763611462189175860e+00
9.833984375000000000e-01,4.184141865613250633e-01,-6.136594387221128849e-02,7.387272728204077321e-01,1.763657803270106239e+00
9.853515625000000000e-01,4.184398449063021497e-01,-5.414667022138763136e-02,7.386153250673705983e-01,1.763698964457095508e+00
9.873046875000000000e-01,4.184623032709873236e-01,-4.692730268770498731e-02,7.385173547422472229e-01,1.763734955441260244e+00
9.892578125000000000e-01,4.184815589407014924e-01,-3.970785406965552516e-02,7.384333682632980844e-01,1.763765785362997329e+00
9.912109375000000000e-01,4.184976094428679572e-01,-3.248833704410217932e-02,7.383633711365722441e-01,1.763791462681614464e+00
9.931640625000000000e-01,4.185104526338112030e-01,-2.526876418500871233e-02,7.383073679548119994e-01,1.763811994806621763e+00
9.951171875000000000e-01,4.185200869349094965e-01,-1.804914798147235280e-02,7.382653623969175349e-01,1.763827387101386979e+00
9.970703125000000000e-01,4.185265116748373426e-01,-1.082950085488482671e-02,7.382373572282709961e-01,1.763837641442202120e+00
9.990234375000000000e-01,4.185297269613231785e-01,-3.609835181332581369e-03,7.382233542936069703e-01,1.763842756742144191e+00


==> figures/data/higr_igr_comparison/nc512_igr_t_0.500000.csv <==
x,rho,u,E,eps
9.765625000000000000e-04,2.838827768778666161e-01,2.564949172268404364e-03,4.286727652131260280e-01,1.510031133626081878e+00
2.929687500000000000e-03,2.838819188819566297e-01,7.694840171503715409e-03,4.286784577592753775e-01,1.510029434220788058e+00
4.882812500000000000e-03,2.838802055533558022e-01,1.282470976917897756e-02,4.286898429835330204e-01,1.510026022447686911e+00
6.835937500000000000e-03,2.838776372354945843e-01,1.795454366814075442e-02,4.287069211705442084e-01,1.510020898958922997e+00
8.789062500000000000e-03,2.838742143657864148e-01,2.308432751453583232e-02,4.287296927515911182e-01,1.510014065162170738e+00
1.074218750000000000e-02,2.838699376652915607e-01,2.821404687657767113e-02,4.287581583059471568e-01,1.510005522217832796e+00
1.269531250000000000e-02,2.838648081661696576e-01,3.334368722264021562e-02,4.287923185629354816e-01,1.509995270901777431e+00
1.464843750000000000e-02,2.838588271840509769e-01,3.847323389869745924e-02,4.288321744050112017e-01,1.509983311765015657e+00
1.660156250000000000e-02,2.838519962824949117e-01,4.360267210528167431e-02,4.288777268716402746e-01,1.509969645338721245e+00
1.855468750000000000e-02,2.838443172481801557e-01,4.873198687393934941e-02,4.289289771638987725e-01,1.509954272285191523e+00
2.050781250000000000e-02,2.838357920792932143e-01,5.386116304313211950e-02,4.289859266497875190e-01,1.509937193481620143e+00
2.246093750000000000e-02,2.838264229828455498e-01,5.899018523350296056e-02,4.290485768702803071e-01,1.509918410059460703e+00
2.441406250000000000e-02,2.838162123758423694e-01,6.411903782243494332e-02,4.291169295461232380e-01,1.509897923426468669e+00
2.636718750000000000e-02,2.838051628870422727e-01,6.924770491781152837e-02,4.291909865854143247e-01,1.509875735288897181e+00
2.832031250000000000e-02,2.837932773581155477e-01,7.437617033088943230e-02,4.292707500919944463e-01,1.509851847680346193e+00
3.027343750000000000e-02,2.837805588443131355e-01,7.950441754819172202e-02,4.293562223746779094e-01,1.509826262996806667e+00
3.222656250000000000e-02,2.837670106152864746e-01,8.463242970230977491e-02,4.294474059573683000e-01,1.509798984034698144e+00
3.417968750000000000e-02,2.837526361566365396e-01,8.976018954151275542e-02,4.295443035900994855e-01,1.509770014029002461e+00
3.613281250000000000e-02,2.837374391725151490e-01,9.488767939803592621e-02,4.296469182610540560e-01,1.509739356689999479e+00
3.808593750000000000e-02,2.837214235893999459e-01,1.000148811549232131e-01,4.297552532096180489e-01,1.509707016238209798e+00
4.003906250000000000e-02,2.837045935610389424e-01,1.051417762112874660e-01,4.298693119405307961e-01,1.509672997437820685e+00
4.199218750000000000e-02,2.836869534745291022e-01,1.102683454458501661e-01,4.299890982392037264e-01,1.509637305629097037e+00
4.394531250000000000e-02,2.836685079575071433e-01,1.153945691785923516e-01,4.301146161882766217e-01,1.509599946760187272e+00
4.589843750000000000e-02,2.836492618864810966e-01,1.205204271303470798e-01,4.302458701855028655e-01,1.509560927418561294e+00
4.785156250000000000e-02,2.836292203963232117e-01,1.256458983801537477e-01,4.303828649630511149e-01,1.509520254862339428e+00
4.980468750000000000e-02,2.836083888909753936e-01,1.307709613201711307e-01,4.305256056083284766e-01,1.509477937051685759e+00
5.175781250000000000e-02,2.835867730554100796e-01,1.358955936079314919e-01,4.306740975864357113e-01,1.509433982680502551e+00
5.371093750000000000e-02,2.835643788688754219e-01,1.410197721157014639e-01,4.308283467643777565e-01,1.509388401208795472e+00
5.566406250000000000e-02,2.835412126194890026e-01,1.461434728766812796e-01,4.309883594371669568e-01,1.509341202895947420e+00
5.761718750000000000e-02,2.835172809202196054e-01,1.512666710277701665e-01,4.311541423559724917e-01,1.509292398835331062e+00
5.957031250000000000e-02,2.834925907263167177e-01,1.563893407485817399e-01,4.313257027584717074e-01,1.509242000990617560e+00
6.152343750000000000e-02,2.834671493542600396e-01,1.615114551963706679e-01,4.315030484015910939e-01,1.509190022234177198e+00
6.347656250000000000e-02,2.834409645023152069e-01,1.666329864364992641e-01,4.316861875968386331e-01,1.509136476387971104e+00
6.542968750000000000e-02,2.834140442727987041e-01,1.717539053680307570e-01,4.318751292484463988e-01,1.509081378267312923e+00
6.738281250000000000e-02,2.833863971961609884e-01,1.768741816439955983e-01,4.320698828945694348e-01,1.509024743727964468e+00
6.933593750000000000e-02,2.833580322570304899e-01,1.819937835858358166e-01,4.322704587518130248e-01,1.508966589716954854e+00
7.128906250000000000e-02,2.833289589223599858e-01,1.871126780914708909e-01,4.324768677633884506e-01,1.508906934327642890e+00
7.324218750000000000e-02,2.832991871718504862e-01,1.922308305363756575e-01,4.326891216512315230e-01,1.508845796859511701e+00
7.519531250000000000e-02,2.832687275308614083e-01,1.973482046669933487e-01,4.329072329724492629e-01,1.508783197883129867e+00
7.714843750000000000e-02,2.832375911060142637e-01,2.024647624857257855e-01,4.331312151805157828e-01,1.508719159310963454e+00
7.910156250000000000e-02,2.832057896237507588e-01,2.075804641266688622e-01,4.333610826916703962e-01,1.508653704474569368e+00
8.105468750000000000e-02,2.831733354721241436e-01,2.126952677211518816e-01,4.335968509570323759e-01,1.508586858208872394e+00
8.300781250000000000e-02,2.831402417461479359e-01,2.178091292520454858e-01,4.338385365410077910e-01,1.508518646944233765e+00
8.496093750000000000e-02,2.831065222970575723e-01,2.229220023956619556e-01,4.340861572066241347e-01,1.508449098807125743e+00
8.691406250000000000e-02,2.830721917858924908e-01,2.280338383499500854e-01,4.343397320085227165e-01,1.508378243730324142e+00
8.886718750000000000e-02,2.830372657418506188e-01,2.331445856475126421e-01,4.345992813944036803e-01,1.508306113573600227e+00
9.082031250000000000e-02,2.830017606259351282e-01,2.382541899517944262e-01,4.348648273158428612e-01,1.508232742256030656e+00
9.277343750000000000e-02,2.829656939004753236e-01,2.433625938345835293e-01,4.351363933495027148e-01,1.508158165901166470e+00
9.472656250000000000e-02,2.829290841051745886e-01,2.484697365327243612e-01,4.354140048298974497e-01,1.508082422996503746e+00
9.667968750000000000e-02,2.828919509404275723e-01,2.535755536816670652e-01,4.356976889950180398e-01,1.508005554568843554e+00
9.863281250000000000e-02,2.828543153587653736e-01,2.586799770231568707e-01,4.359874751463114206e-01,1.507927604377297337e+00
1.005859375000000000e-01,2.828161996653709709e-01,2.637829340840035508e-01,4.362833948247021310e-01,1.507848619126079592e+00
1.025390625000000000e-01,2.827776276287730095e-01,2.688843478224355321e-01,4.365854820045867446e-01,1.507768648699368663e+00
1.044921875000000000e-01,2.827386246029587324e-01,2.739841362380599499e-01,4.368937733079966135e-01,1.507687746420934616e+00
1.064453125000000000e-01,2.826992176623439601e-01,2.790822119408557511e-01,4.372083082414512378e-01,1.507605969341563323e+00
1.083984375000000000e-01,2.826594357512391964e-01,2.841784816739685859e-01,4.375291294584006674e-01,1.507523378557829252e+00
1.103515625000000000e-01,2.826193098497047362e-01,2.892728457842647094e-01,4.378562830505864367e-01,1.507440039566239287e+00
1.123046875000000000e-01,2.825788731579756963e-01,2.943651976336703058e-01,4.381898188721676801e-01,1.507356022657432737e+00
1.142578125000000000e-01,2.825381613019907201e-01,2.994554229432074832e-01,4.385297909010723583e-01,1.507271403355835648e+00
1.162109375000000000e-01,2.824972125629646724e-01,3.045433990603131913e-01,4.388762576427611695e-01,1.507186262911077046e+00
1.181640625000000000e-01,2.824560681344370217e-01,3.096289941384374189e-01,4.392292825824483105e-01,1.507100688848501013e+00
1.201171875000000000e-01,2.824147724108183599e-01,3.147120662159768045e-01,4.395889346928676389e-01,1.507014775587385946e+00
1.220703125000000000e-01,2.823733733121653877e-01,3.197924621792972433e-01,4.399552890059333921e-01,1.506928625137048616e+00
1.240234375000000000e-01,2.823319226507989832e-01,3.248700165916734162e-01,4.403284272581524661e-01,1.506842347882734856e+00
1.259765625000000000e-01,2.822904765464222532e-01,3.299445503664519830e-01,4.407084386215328609e-01,1.506756063475656049e+00
1.279296875000000000e-01,2.822490958977326159e-01,3.350158692582140829e-01,4.410954205340303913e-01,1.506669901844237325e+00
1.298828125000000000e-01,2.822078469201719231e-01,3.400837621400384925e-01,4.414894796464530757e-01,1.506584004347158778e+00
1.318359375000000000e-01,2.821668017615370228e-01,3.451479990275865828e-01,4.418907329063803680e-01,1.506498525093341367e+00
1.337890625000000000e-01,2.821260392098694503e-01,3.502083288010622297e-01,4.422993088042679322e-01,1.506413632459599805e+00
1.357421875000000000e-01,2.820856455115094974e-01,3.552644765632484436e-01,4.427153488128844350e-01,1.506329510844170771e+00
1.376953125000000000e-01,2.820457153217705848e-01,3.603161405543799378e-01,4.431390090590204278e-01,1.506246362704098285e+00
1.396484375000000000e-01,2.820063528168287315e-01,3.653629885206070016e-01,4.435704622767531746e-01,1.506164410937365750e+00
1.416015625000000000e-01,2.819676730037088408e-01,3.704046533991829371e-01,4.440099001054471639e-01,1.506083901688373583e+00
1.435546875000000000e-01,2.819298032766891504e-01,3.754407281357331483e-01,4.444575358146236610e-01,1.506005107679604604e+00
1.455078125000000000e-01,2.818928852844299060e-01,3.804707593800281673e-01,4.449136075640203192e-01,1.505928332206138753e+00
1.474609375000000000e-01,2.818570771947818132e-01,3.854942397059797354e-01,4.453783823438842160e-01,1.505853913977657665e+00
1.494140625000000000e-01,2.818225564767544156e-01,3.905105978527670385e-01,4.458521607926410057e-01,1.505782233061342623e+00
1.513671875000000000e-01,2.817895233663985088e-01,3.955191862618250842e-01,4.463352831639206819e-01,1.505713718278844482e+00
1.533203125000000000e-01,2.817582052527649594e-01,4.005192648499388275e-01,4.468281368235674789e-01,1.505648856557088022e+00
1.552734375000000000e-01,2.817288623230520539e-01,4.055099794514087086e-01,4.473311658165387561e-01,1.505588204949641629e+00
1.572265625000000000e-01,2.817017949599555093e-01,4.104903325881787413e-01,4.478448832791180889e-01,1.505532406369680887e+00
1.591796875000000000e-01,2.816773536160120939e-01,4.154591430396911700e-01,4.483698878228007390e-01,1.505482210563555912e+00
1.611328125000000000e-01,2.816559522408944582e-01,4.204149888558670889e-01,4.489068855425522586e-01,1.505438502592990391e+00
1.630859375000000000e-01,2.816380868725715803e-01,4.253561256309631444e-01,4.494567200962729103e-01,1.505402342219051670e+00
1.650390625000000000e-01,2.816243618217910694e-01,4.302803674764404951e-01,4.500204145065287986e-01,1.505375019302144235e+00
1.669921875000000000e-01,2.816155271368189217e-01,4.351849113268325686e-01,4.505992301702495539e-01,1.505358132975706420e+00
1.689453125000000000e-01,2.816125329737783067e-01,4.400660746209629770e-01,4.511947513688959743e-01,1.505353706425993643e+00
1.708984375000000000e-01,2.816166094952261556e-01,4.449188998864152533e-01,4.518090078832971423e-01,1.505364355413034705e+00
1.728515625000000000e-01,2.816293855676909041e-01,4.497365539706914550e-01,4.524446549681810925e-01,1.505393538448737800e+00
1.748046875000000000e-01,2.816530667577208380e-01,4.545094093563643578e-01,4.531052402474049501e-01,1.505445931781217661e+00
1.767578125000000000e-01,2.816907044017017414e-01,4.592236319291562174e-01,4.537956031453027617e-01,1.505527996153851467e+00
1.787109375000000000e-01,2.817466051763131141e-01,4.638590007793378933e-01,4.545224776532742483e-01,1.505648839747799395e+00
1.806640625000000000e-01,2.818269583370841547e-01,4.683855307751007002e-01,4.552954090757959094e-01,1.505821540941167491e+00
1.826171875000000000e-01,2.819408016576965825e-01,4.727582256059056909e-01,4.561281592696622700e-01,1.506065189128609205e+00
1.845703125000000000e-01,2.821015169028195935e-01,4.769089074886619928e-01,4.570408788844178005e-01,1.506408054763480608e+00
1.865234375000000000e-01,2.823291580349152063e-01,4.807334693841662787e-01,4.580634986291655109e-01,1.506892551730774299e+00
1.884765625000000000e-01,2.826540991273515657e-01,4.840719499082504207e-01,4.592410907661081398e-01,1.507583081052862539e+00
1.904296875000000000e-01,2.831227912026045290e-01,4.866773485895455331e-01,4.606424799203015508e-01,1.508578578820831240e+00
1.923828125000000000e-01,2.838069585677191475e-01,4.881666885285293467e-01,4.623744178722728471e-01,1.510032974272047301e+00
1.943359375000000000e-01,2.848184232632625101e-01,4.879442972978336179e-01,4.646054908619501322e-01,1.512189163842150075e+00
1.962890625000000000e-01,2.863336281120670845e-01,4.850808796727829053e-01,4.676083687143243184e-01,1.515437515656080647e+00
1.982421875000000000e-01,2.886362867609426064e-01,4.781191455124964018e-01,4.718400185465119190e-01,1.520422800837212707e+00
2.001953125000000000e-01,2.921798541464740717e-01,4.648060828494486874e-01,4.780753191071487329e-01,1.528214074597916916e+00
2.021484375000000000e-01,2.978064467894890877e-01,4.413507942158113595e-01,4.878909542412286360e-01,1.540886781814778894e+00
2.041015625000000000e-01,3.065282705544332131e-01,4.031926171119528113e-01,5.034319601043369952e-01,1.561085000226643205e+00
2.060546875000000000e-01,3.228406469289356595e-01,3.354883691774108168e-01,5.349722363275885018e-01,1.600802095483933263e+00
2.080078125000000000e-01,3.427023942148367253e-01,2.516912989232922282e-01,5.757134957065690450e-01,1.648248340911584453e+00
2.099609375000000000e-01,4.221080309605425018e-01,1.441914428770773443e-02,7.806478638666005665e-01,1.849299056183505652e+00
2.119140625000000000e-01,5.212674713776161983e-01,-1.928406023358540944e-01,1.077898209724102774e+00,2.049247175159458756e+00
2.138671875000000000e-01,5.743744420587415522e-01,-2.710824143627794114e-01,1.251107706849380552e+00,2.141466384792015454e+00
2.158203125000000000e-01,6.081671171255882413e-01,-3.105351936259080348e-01,1.363858303173875353e+00,2.194355543889197513e+00
2.177734375000000000e-01,6.302796566808483991e-01,-3.326612875305851591e-01,1.438212817247618958e+00,2.226532803057595711e+00
2.197265625000000000e-01,6.454423300087789306e-01,-3.440508861461950563e-01,1.488851430352091665e+00,2.247529379354025192e+00
2.216796875000000000e-01,6.555688581832137540e-01,-3.503434968044817910e-01,1.522425385412322862e+00,2.260926401001035924e+00
2.236328125000000000e-01,6.631365625946858966e-01,-3.525321141220524868e-01,1.546909146645271349e+00,2.270576368616796792e+00
2.255859375000000000e-01,6.685433040728134824e-01,-3.530810829574586029e-01,1.564055782945588113e+00,2.277164964406285019e+00
2.275390625000000000e-01,6.729935958405377505e-01,-3.518934694211339198e-01,1.577719643693975771e+00,2.282416335827157194e+00
2.294921875000000000e-01,6.765146719040230350e-01,-3.501507492014863665e-01,1.588251070796205422e+00,2.286393642706117113e+00
2.314453125000000000e-01,6.796821995788071558e-01,-3.476620678825364519e-01,1.597475140061192622e+00,2.289892123922616651e+00
2.333984375000000000e-01,6.824548229057831872e-01,-3.449881033727141277e-01,1.605385993054776694e+00,2.292861225186929364e+00
2.353515625000000000e-01,6.851010223414140121e-01,-3.419947159206851439e-01,1.612826957001740613e+00,2.295664530921773583e+00
2.373046875000000000e-01,6.875829732750710077e-01,-3.389454587606163249e-01,1.619734367111436812e+00,2.298250944431729614e+00
2.392578125000000000e-01,6.900257843082724385e-01,-3.357633780088096209e-01,1.626497750422433608e+00,2.300786510052629463e+00
2.412109375000000000e-01,6.924060660445423565e-01,-3.325745217920819119e-01,1.633068215108214982e+00,2.303238266593365058e+00
2.431640625000000000e-01,6.947852190571884856e-01,-3.293410797519755184e-01,1.639636593387746810e+00,2.305685872549993132e+00
2.451171875000000000e-01,6.971534190620293225e-01,-3.261301069671296848e-01,1.646184887423264520e+00,2.308114583491407856e+00
2.470703125000000000e-01,6.995455448159062506e-01,-3.229295806813014535e-01,1.652824000619575795e+00,2.310569309978353303e+00
2.490234375000000000e-01,7.019610478500208917e-01,-3.197814593319125986e-01,1.659561144049235271e+00,2.313048304975211522e+00
2.509765625000000000e-01,7.044218851970288631e-01,-3.166852567794362083e-01,1.666467502055695160e+00,2.315578857981609673e+00
2.529296875000000000e-01,7.069292826969333365e-01,-3.136646523089496874e-01,1.673550045733627201e+00,2.318158669313577835e+00
2.548828125000000000e-01,7.094941108873347169e-01,-3.107145862481829335e-01,1.680837611676631704e+00,2.320793146648746585e+00
2.568359375000000000e-01,7.121136065047355412e-01,-3.078374496068434496e-01,1.688310184498256872e+00,2.323461930416506505e+00
2.587890625000000000e-01,7.147897567297802901e-01,-3.050152502947448552e-01,1.695951105720761465e+00,2.326140108602875678e+00
2.607421875000000000e-01,7.175176483757157442e-01,-3.022333936116483599e-01,1.703712114248936871e+00,2.328780740862761878e+00
2.626953125000000000e-01,7.202983468224041230e-01,-2.994669738983223861e-01,1.711551657119555259e+00,2.331330229955529187e+00
2.646484375000000000e-01,7.231323760220369490e-01,-2.966975201307045507e-01,1.719417794929157584e+00,2.333721168660989331e+00
2.666015625000000000e-01,7.260265763380835402e-01,-2.939048849320013979e-01,1.727274361744149278e+00,2.335888657026045756e+00
2.685546875000000000e-01,7.289859675437835307e-01,-2.910775471839858741e-01,1.735087947903839467e+00,2.337775952848350602e+00
2.705078125000000000e-01,7.320135987968876545e-01,-2.882056383812641731e-01,1.742842319302904119e+00,2.339356654035346317e+00
2.724609375000000000e-01,7.351018306490555432e-01,-2.852865135460008750e-01,1.750525542697423997e+00,2.340643284983461303e+00
2.744140625000000000e-01,7.382334031256498896e-01,-2.823185960752649382e-01,1.758137466466860976e+00,2.341694996724811073e+00
2.763671875000000000e-01,7.413804991373367237e-01,-2.793046917133258367e-01,1.765678885445747914e+00,2.342604006080815537e+00
2.783203125000000000e-01,7.445125791169080465e-01,-2.762472507858385606e-01,1.773156852968546637e+00,2.343478240116685818e+00
2.802734375000000000e-01,7.476011000124893613e-01,-2.731508762737075435e-01,1.780577049078281959e+00,2.344415044654569957e+00
2.822265625000000000e-01,7.506268410676040226e-01,-2.700190680550000888e-01,1.787948278940163060e+00,2.345485092745136502e+00
2.841796875000000000e-01,7.535804144736180099e-01,-2.668562895294299131e-01,1.795277337082398450e+00,2.346724004042697320e+00
2.861328125000000000e-01,7.564616480196987292e-01,-2.636658365479419008e-01,1.802572518312713257e+00,2.348140238995505502e+00
2.880859375000000000e-01,7.592743335007381411e-01,-2.604513744490814520e-01,1.809840160096561235e+00,2.349727134358360559e+00
2.900390625000000000e-01,7.620228418633065992e-01,-2.572156669602292944e-01,1.817086984315838816e+00,2.351477158718727090e+00
2.919921875000000000e-01,7.647084577755918211e-01,-2.539615555250784862e-01,1.824318098447842651e+00,2.353390473783629755e+00
2.939453125000000000e-01,7.673281959837336963e-01,-2.506913169048272660e-01,1.831538291277950758e+00,2.355480346629969635e+00
2.958984375000000000e-01,7.698747578637807898e-01,-2.474070649027864388e-01,1.838751348380802675e+00,2.357772110882097927e+00
2.978515625000000000e-01,7.723398878234527531e-01,-2.441106929159630456e-01,1.845960411808464707e+00,2.360293132405820504e+00
2.998046875000000000e-01,7.747220128790254234e-01,-2.408037413086527023e-01,1.853168587589902216e+00,2.363050062718865973e+00
3.017578125000000000e-01,7.770354272074710966e-01,-2.374877933875628178e-01,1.860378604546401249e+00,2.366000269116587784e+00
3.037109375000000000e-01,7.793135876482681912e-01,-2.341639656030512218e-01,1.867594213276354109e+00,2.369044097259524584e+00
3.056640625000000000e-01,7.815969137843985504e-01,-2.308335957275216010e-01,1.874818592351304769e+00,2.372060580691268239e+00
3.076171875000000000e-01,7.839124250724689436e-01,-2.274975140814253782e-01,1.882055336000478807e+00,2.374971407603057028e+00
3.095703125000000000e-01,7.862625172306023646e-01,-2.241568024979231355e-01,1.889306568083075621e+00,2.377772241355568195e+00
3.115234375000000000e-01,7.886347710436260039e-01,-2.208121284296590825e-01,1.896574481117635491e+00,2.380504163039847132e+00
3.134765625000000000e-01,7.910173321412514724e-01,-2.174642788667251470e-01,1.903860617272353561e+00,2.383205340795846006e+00
3.154296875000000000e-01,7.934044866965688225e-01,-2.141138589834296058e-01,1.911166802801027575e+00,2.385895368011640816e+00
3.173828125000000000e-01,7.957935910071862740e-01,-2.107613827681186769e-01,1.918494948802855316e+00,2.388584491252862207e+00
3.193359375000000000e-01,7.981831105192032094e-01,-2.074074247557551043e-01,1.925846663599812603e+00,2.391279121091745896e+00
3.212890625000000000e-01,8.005729121314471008e-01,-2.040522522420774865e-01,1.933224139864101687e+00,2.393982178138008621e+00
3.232421875000000000e-01,8.029632913547670725e-01,-2.006963756424291201e-01,1.940628991993636809e+00,2.396694493231295464e+00
3.251953125000000000e-01,8.053549329460041317e-01,-1.973399357134575094e-01,1.948063548862343675e+00,2.399416680781174538e+00
3.271484375000000000e-01,8.077485722217652153e-01,-1.939832926167102123e-01,1.955529736523685003e+00,2.402148649477248821e+00
3.291015625000000000e-01,8.101451720080978802e-01,-1.906266767698868714e-01,1.963029981428642490e+00,2.404890267163717343e+00
3.310546875000000000e-01,8.125457712065524696e-01,-1.872703078724225756e-01,1.970566964413647870e+00,2.407641483471357535e+00
3.330078125000000000e-01,8.149513790369793398e-01,-1.839146106672262249e-01,1.978143266031044956e+00,2.410402167375136795e+00
3.349609375000000000e-01,8.173632617923785038e-01,-1.805597607617172307e-01,1.985762368350272089e+00,2.413172566763124749e+00
3.369140625000000000e-01,8.197824550261350041e-01,-1.772062306934770737e-01,1.993427100838254251e+00,2.415952750163930407e+00
3.388671875000000000e-01,8.222101391222084166e-01,-1.738541364769520536e-01,2.001140811499804606e+00,2.418743042613829886e+00
3.408203125000000000e-01,8.246472908821556036e-01,-1.705035866524774457e-01,2.008906250497123569e+00,2.421543630622909671e+00
3.427734375000000000e-01,8.270946354885575502e-01,-1.671545147598885450e-01,2.016725374511198154e+00,2.424354499637013216e+00
3.447265625000000000e-01,8.295528204788472637e-01,-1.638063340757312802e-01,2.024599887569283663e+00,2.427175634365366097e+00
3.466796875000000000e-01,8.320219576977649911e-01,-1.604586022483215080e-01,2.032529761435462934e+00,2.430006472106975401e+00
3.486328125000000000e-01,8.345021015408606857e-01,-1.571103230382006610e-01,2.040514758828898767e+00,2.432846453803545472e+00
3.505859375000000000e-01,8.369928845132407202e-01,-1.537605949734747735e-01,2.048553269268341026e+00,2.435694591848443835e+00
3.525390625000000000e-01,8.394936616180632694e-01,-1.504086603335564876e-01,2.056642794794575568e+00,2.438549633469043521e+00
3.544921875000000000e-01,8.420038053386884602e-01,-1.470535926520438741e-01,2.064780905369092867e+00,2.441410392214736547e+00
3.564453125000000000e-01,8.445221671162268517e-01,-1.436952062338583691e-01,2.072963496768208014e+00,2.444275116062119224e+00
3.583984375000000000e-01,8.470477642564860910e-01,-1.403333312526474641e-01,2.081187041806372040e+00,2.447142281084464521e+00
3.603515625000000000e-01,8.495794036781942893e-01,-1.369683151668437127e-01,2.089447352075128883e+00,2.450010149253061265e+00
3.623046875000000000e-01,8.521155765131562809e-01,-1.336011742500572974e-01,2.097739219494636487e+00,2.452876646084606094e+00
3.642578125000000000e-01,8.546551443650598490e-01,-1.302327848259010601e-01,2.106058673196306685e+00,2.455740147719983391e+00
3.662109375000000000e-01,8.571964951525529175e-01,-1.268649089422511089e-01,2.114400185254446285e+00,2.458598506599463551e+00
3.681640625000000000e-01,8.597381570847797416e-01,-1.234992618588594410e-01,2.122758672111539013e+00,2.461449759317273500e+00
3.701171875000000000e-01,8.622789621821772554e-01,-1.201374260875708450e-01,2.131130051111767454e+00,2.464292308731693026e+00
3.720703125000000000e-01,8.648172447303323906e-01,-1.167817811857777971e-01,2.139508566801387346e+00,2.467124005388134034e+00
3.740234375000000000e-01,8.673519922502008761e-01,-1.134338209846086354e-01,2.147890590872903793e+00,2.469943460637524790e+00
3.759765625000000000e-01,8.698822306464099041e-01,-1.100951848231481595e-01,2.156272610601414730e+00,2.472749339427787962e+00
3.779296875000000000e-01,8.724066948227540141e-01,-1.067679395153334071e-01,2.164650113561670253e+00,2.475539989586359457e+00
3.798828125000000000e-01,8.749251326474150048e-01,-1.034526858044525627e-01,2.173021936000201215e+00,2.478314921196584031e+00
3.818359375000000000e-01,8.774369175342403571e-01,-1.001506939610730118e-01,2.181385665633665205e+00,2.481073231744729934e+00
3.837890625000000000e-01,8.799414285251627721e-01,-9.686322148820647460e-02,2.189738902776478646e+00,2.483814051572433623e+00
3.857421875000000000e-01,8.824392014984214772e-01,-9.358980556434937093e-02,2.198083145033304042e+00,2.486537855538316855e+00
3.876953125000000000e-01,8.849298827535205803e-01,-9.033133296814585544e-02,2.206416960922530812e+00,2.489244177051287199e+00
3.896484375000000000e-01,8.874133959297403340e-01,-8.708828457936018674e-02,2.214739934942213218e+00,2.491932970160139593e+00
3.916015625000000000e-01,8.898908198437966988e-01,-8.385934878171055762e-02,2.223055694534070703e+00,2.494605647358206557e+00
3.935546875000000000e-01,8.923617125746315937e-01,-8.064536839138079782e-02,2.231362959432251269e+00,2.497262166845501508e+00
3.955078125000000000e-01,8.948260145335382720e-01,-7.744656058626256390e-02,2.239662078311379645e+00,2.499903302202997057e+00
3.974609375000000000e-01,8.972847579052766198e-01,-7.426126828147928960e-02,2.247957612453211684e+00,2.502531608172966493e+00
3.994140625000000000e-01,8.997366626661542632e-01,-7.109087933870540665e-02,2.256247004999455630e+00,2.505147898337310330e+00
4.013671875000000000e-01,9.021806155954272821e-01,-6.793617789671085871e-02,2.264529323112590031e+00,2.507754385273641695e+00
4.033203125000000000e-01,9.046164960316833703e-01,-6.479573849415794229e-02,2.272808651409863323e+00,2.510356212542701471e+00
4.052734375000000000e-01,9.070408219697737584e-01,-6.167204888513125316e-02,2.281079790538655949e+00,2.512957296877665225e+00
4.072265625000000000e-01,9.094493283889949486e-01,-5.856730479724722022e-02,2.289338378007296892e+00,2.515564685407229550e+00
4.091796875000000000e-01,9.118385079959052675e-01,-5.548057762552180416e-02,2.297587393645339482e+00,2.518191555812606452e+00
4.111328125000000000e-01,9.141995334999817313e-01,-5.241542458606662097e-02,2.305819175939490595e+00,2.520853781069015476e+00
4.130859375000000000e-01,9.165200431875319964e-01,-4.937606165157393950e-02,2.314024376145334738e+00,2.523575078890014645e+00
4.150390625000000000e-01,9.187860801482630180e-01,-4.636233008443146897e-02,2.322204236055951831e+00,2.526395247652748921e+00
4.169921875000000000e-01,9.209733943818665391e-01,-4.337866781021602197e-02,2.330349275367831208e+00,2.529370324591480035e+00
4.189453125000000000e-01,9.230463258525397618e-01,-4.043220567479865329e-02,2.338442730524179503e+00,2.532579550930593726e+00
4.208984375000000000e-01,9.249560518047796887e-01,-3.752460229974328987e-02,2.346481172622371325e+00,2.536152884982585842e+00
4.228515625000000000e-01,9.266322392859258628e-01,-3.466106489685755881e-02,2.354453389196165869e+00,2.540270742064783871e+00
4.248046875000000000e-01,9.279636873414702780e-01,-3.185240043897615003e-02,2.362332425889532850e+00,2.545209164471773811e+00
4.267578125000000000e-01,9.287968007533320414e-01,-2.910396951837018395e-02,2.370103792952250821e+00,2.551376605222354321e+00
4.287109375000000000e-01,9.289128916886576492e-01,-2.642217406759461359e-02,2.377751692303354147e+00,2.559365320473999450e+00
4.306640625000000000e-01,9.279661251280207912e-01,-2.382188525333625920e-02,2.385234902795122292e+00,2.570106317543746854e+00
4.326171875000000000e-01,9.255072905186809695e-01,-2.131469267591618033e-02,2.392516468145098774e+00,2.584859413005770268e+00
4.345703125000000000e-01,9.208298940962222900e-01,-1.890928093597387186e-02,2.399567049228076954e+00,2.605695621119758609e+00
4.365234375000000000e-01,9.129536114803298297e-01,-1.662296223845019169e-02,2.406326443042111407e+00,2.635621654596268737e+00
4.384765625000000000e-01,9.005908313902595275e-01,-1.447375438241386286e-02,2.412723300218644340e+00,2.678940184526475310e+00
4.404296875000000000e-01,8.816286510926168996e-01,-1.247206452120112191e-02,2.418701236479620764e+00,2.743368949907397436e+00
4.423828125000000000e-01,8.539133924346424820e-01,-1.063049155493456244e-02,2.424183100171428684e+00,2.838853298710696027e+00
4.443359375000000000e-01,8.147971810167560225e-01,-8.964544985325907309e-03,2.429075089564756151e+00,2.981161946011522623e+00
4.462890625000000000e-01,7.610077940059133406e-01,-7.477805725872262166e-03,2.433309451142651625e+00,3.197454997770001306e+00
4.482421875000000000e-01,6.984437072973529448e-01,-6.161396663638718171e-03,2.436855129471469095e+00,3.488959591974019503e+00
4.501953125000000000e-01,6.463784281168499790e-01,-5.008147613554341133e-03,2.439750145126552638e+00,3.774479365207854098e+00
4.521484375000000000e-01,6.184661374131774636e-01,-4.014676202499598695e-03,2.442116266657561319e+00,3.948658034487379176e+00
4.541015625000000000e-01,6.088973614178543325e-01,-3.171767323723525666e-03,2.444084091058676300e+00,4.013945835765967196e+00
4.560546875000000000e-01,6.050752998309827380e-01,-2.465674713557413408e-03,2.445726113493273957e+00,4.042016381900125133e+00
4.580078125000000000e-01,6.017763238631648193e-01,-1.886678625197184093e-03,2.447069613966822210e+00,4.066408806563345912e+00
4.599609375000000000e-01,5.994638892578256772e-01,-1.424955491304176914e-03,2.448141551340119015e+00,4.083883927964223837e+00
4.619140625000000000e-01,5.985368623938066568e-01,-1.062882912438519725e-03,2.448985831818889736e+00,4.091620161763779073e+00
4.638671875000000000e-01,5.983783093577690337e-01,-7.806023746493729720e-04,2.449646878810424866e+00,4.093809314598412463e+00
4.658203125000000000e-01,5.984203004728779751e-01,-5.647331854241628831e-04,2.450155834568003232e+00,4.094372696258290034e+00
4.677734375000000000e-01,5.984743874401672326e-01,-4.044826312488425933e-04,2.450539672488948995e+00,4.094644106681813334e+00
4.697265625000000000e-01,5.985274531403417253e-01,-2.853925921806790399e-04,2.450829915095938283e+00,4.094766042663979810e+00
4.716796875000000000e-01,5.985892319748533641e-01,-1.948096229073800257e-04,2.451053065414358745e+00,4.094716248017738813e+00
4.736328125000000000e-01,5.986522368723031784e-01,-1.276450179386897472e-04,2.451222770259803063e+00,4.094568790370479050e+00
4.755859375000000000e-01,5.987193451203747241e-01,-8.044623483375183183e-05,2.451348461338730633e+00,4.094319783351150654e+00
4.775390625000000000e-01,5.987799506037271291e-01,-4.647695363771720158e-05,2.451442680006452157e+00,4.094062730203376077e+00
4.794921875000000000e-01,5.988578968456456098e-01,-2.110143814348987312e-05,2.451515277618507405e+00,4.093651082164911692e+00
4.814453125000000000e-01,5.989263431784812575e-01,-4.293663111006512609e-06,2.451569509715225692e+00,4.093273801748827267e+00
4.833984375000000000e-01,5.990584193920029943e-01,5.329742297500400377e-06,2.451608128876571868e+00,4.092435811779846944e+00
4.853515625000000000e-01,5.991737667143741675e-01,1.161782405010874777e-05,2.451636684065931604e+00,4.091695631918726761e+00
4.873046875000000000e-01,5.994472856149474227e-01,1.551691360715768488e-05,2.451658893332465450e+00,4.089865701444034940e+00
4.892578125000000000e-01,5.996008888001850279e-01,1.587762468890909168e-05,2.451674965035910425e+00,4.088844781178006649e+00
4.912109375000000000e-01,5.999994138720936565e-01,1.424880110907914713e-05,2.451685686831032829e+00,4.086146802957991042e+00
4.931640625000000000e-01,5.996268791416676791e-01,1.265029603363202479e-05,2.451693565162195831e+00,4.088698573058764829e+00
4.951171875000000000e-01,5.985835917664290573e-01,1.000232013399065163e-05,2.451699613421169932e+00,4.095834979632877904e+00
4.970703125000000000e-01,5.908734018440462421e-01,5.670466649710053109e-06,2.451703039142564045e+00,4.149286516335966901e+00
4.990234375000000000e-01,5.600337174374458993e-01,1.647121340310057666e-06,2.451704054098708507e+00,4.377779368921294711e+00
5.009765625000000000e-01,5.600337167063648147e-01,-1.646935883506202239e-06,2.451704054087556539e+00,4.377779374616237895e+00
5.029296875000000000e-01,5.908734011349554560e-01,-5.670277883501452901e-06,2.451703039108730664e+00,4.149286521258151339e+00
5.048828125000000000e-01,5.985835917939261730e-01,-1.000212733495626438e-05,2.451699613362459118e+00,4.095834979346646421e+00
5.068359375000000000e-01,5.996268791750272165e-01,-1.265009676894268451e-05,2.451693565071447090e+00,4.088698572679954957e+00
5.087890625000000000e-01,5.999994139429913886e-01,-1.424858929931684335e-05,2.451685686699033084e+00,4.086146802255163024e+00
5.107421875000000000e-01,5.996008888477097898e-01,-1.587739527088638590e-05,2.451674964853927108e+00,4.088844780550418889e+00
5.126953125000000000e-01,5.994472856020047757e-01,-1.551666195775314695e-05,2.451658893086810842e+00,4.089865701122540997e+00
5.146484375000000000e-01,5.991737666363181614e-01,-1.161754014882871300e-05,2.451636683734232047e+00,4.091695631898171648e+00
5.166015625000000000e-01,5.990584192300592026e-01,-5.329412496468326816e-06,2.451608128432238853e+00,4.092435812144439744e+00
5.185546875000000000e-01,5.989263429336102451e-01,4.294051429494440226e-06,2.451569509129110536e+00,4.093273802443750498e+00
5.205078125000000000e-01,5.988578965087125727e-01,2.110190088190612922e-05,2.451515276851718106e+00,4.093651083187677564e+00
5.224609375000000000e-01,5.987799501742174790e-01,4.647751383811825652e-05,2.451442679009327996e+00,4.094062731474793715e+00
5.244140625000000000e-01,5.987193445983136630e-01,8.044691509501377096e-05,2.451348460062872547e+00,4.094319784790211969e+00
5.263671875000000000e-01,5.986522362674810971e-01,1.276458339638404649e-04,2.451222768667170371e+00,4.094568791846779021e+00
5.283203125000000000e-01,5.985892313030904965e-01,1.948105859654501661e-04,2.451053063478462413e+00,4.094716249378723028e+00
5.302734375000000000e-01,5.985274524280634889e-01,2.853937052898492519e-04,2.450829912813614619e+00,4.094766043723411464e+00
5.322265625000000000e-01,5.984743867254330718e-01,4.044838758787062298e-04,2.450539669903145423e+00,4.094644107250721810e+00
5.341796875000000000e-01,5.984202998052752243e-01,5.647345181708126856e-04,2.450155831774875281e+00,4.094372696157752678e+00
5.361328125000000000e-01,5.983783087929579469e-01,7.806037360191298057e-04,2.449646875946374980e+00,4.093809313675155437e+00
5.380859375000000000e-01,5.985368619816957558e-01,1.062884229223883415e-03,2.448985829053072827e+00,4.091620159958622160e+00
5.400390625000000000e-01,5.994638890171519741e-01,1.424956674420817596e-03,2.448141548873482787e+00,4.083883925487405087e+00
5.419921875000000000e-01,6.017763237770445972e-01,1.886679580971752741e-03,2.447069612011232742e+00,4.066408803893791557e+00
5.439453125000000000e-01,6.050752998732917831e-01,2.465675361979419167e-03,2.445726112235484528e+00,4.042016379537161086e+00
5.458984375000000000e-01,6.088973614181221183e-01,3.171767602934377588e-03,2.444084090644237595e+00,4.013945835082678215e+00
5.478515625000000000e-01,6.184661368159822814e-01,4.014676064562373685e-03,2.442116267200451496e+00,3.948658039178594148e+00
5.498046875000000000e-01,6.463784264117331535e-01,5.008147030502095760e-03,2.439750146718566715e+00,3.774479377630687527e+00
5.517578125000000000e-01,6.984437049100551409e-01,6.161395637764753401e-03,2.436855132177052408e+00,3.488959607779486660e+00
5.537109375000000000e-01,7.610077919095227239e-01,7.477804284217353867e-03,2.433309454984953213e+00,3.197455011638031586e+00
5.556640625000000000e-01,8.147971795810289297e-01,8.964543166633432911e-03,2.429075094517114231e+00,2.981161957358929193e+00
5.576171875000000000e-01,8.539133916810308644e-01,1.063048941041637267e-02,2.424183106141990951e+00,2.838853308230940620e+00
5.595703125000000000e-01,8.816286513139349745e-01,1.247206211701985465e-02,2.418701243300520609e+00,2.743368956985390295e+00
5.615234375000000000e-01,9.005908327620608667e-01,1.447375178478238662e-02,2.412723307693689812e+00,2.678940188783444754e+00
5.634765625000000000e-01,9.129536138631024755e-01,1.662295950297350625e-02,2.406326450992039234e+00,2.635621656470433116e+00
5.654296875000000000e-01,9.208298972422023221e-01,1.890927811604752387e-02,2.399567057470516573e+00,2.605695621221310709e+00
5.673828125000000000e-01,9.255072941296582645e-01,2.131468982243518023e-02,2.392516476502950518e+00,2.584859412011129454e+00
5.693359375000000000e-01,9.279661289507956656e-01,2.382188240284390662e-02,2.385234911139209046e+00,2.570106316014679315e+00
5.712890625000000000e-01,9.289128955516652297e-01,2.642217124836573547e-02,2.377751700532434675e+00,2.559365318762406361e+00
5.732421875000000000e-01,9.287968045340968537e-01,2.910396675985738035e-02,2.370103800968612617e+00,2.551376603546178234e+00
5.751953125000000000e-01,9.279636909741304507e-01,3.185239776183929061e-02,2.362332433629521056e+00,2.545209162932269287e+00
5.771484375000000000e-01,9.266322427377033932e-01,3.466106231215231731e-02,2.354453396626446260e+00,2.540270740708014063e+00
5.791015625000000000e-01,9.249560550557394123e-01,3.752459982150420370e-02,2.346481179705011577e+00,2.536152883816515935e+00
5.810546875000000000e-01,9.230463288944350531e-01,4.043220331436553350e-02,2.338442737233552560e+00,2.532579549945960906e+00
5.830078125000000000e-01,9.209733972158180570e-01,4.337866556953547809e-02,2.330349281703965048e+00,2.529370323782413443e+00
5.849609375000000000e-01,9.187860827760409022e-01,4.636232796751854623e-02,2.322204242013658604e+00,2.526395247006517408e+00
5.869140625000000000e-01,9.165200456101536552e-01,4.937605966419809922e-02,2.314024381716781154e+00,2.523575078393312854e+00
5.888671875000000000e-01,9.141995357242164166e-01,5.241542272681993381e-02,2.305819181134960871e+00,2.520853780713005587e+00
5.908203125000000000e-01,9.118385100280597122e-01,5.548057589380311211e-02,2.297587398472482167e+00,2.518191555586982044e+00
5.927734375000000000e-01,9.094493302332105067e-01,5.856730319593059231e-02,2.289338382465528454e+00,2.515564685298502301e+00
5.947265625000000000e-01,9.070408236344424946e-01,6.167204741152301772e-02,2.281079794640812786e+00,2.512957296875660607e+00
5.966796875000000000e-01,9.046164975259048946e-01,6.479573714495467929e-02,2.272808655169764602e+00,2.510356212636465134e+00
5.986328125000000000e-01,9.021806169257553520e-01,6.793617667249768344e-02,2.264529326534320486e+00,2.507754385448281997e+00
6.005859375000000000e-01,8.997366638416374185e-01,7.109087823648858884e-02,2.256247008095067841e+00,2.505147898580029953e+00
6.025390625000000000e-01,8.972847589354479014e-01,7.426126729749318867e-02,2.247957615236019890e+00,2.502531608471085356e+00
6.044921875000000000e-01,8.948260154253471210e-01,7.744655972022410073e-02,2.239662080785894016e+00,2.499903302540964045e+00
6.064453125000000000e-01,8.923617133367989229e-01,8.064536764010916958e-02,2.231362961609435036e+00,2.497262167210195560e+00
6.083984375000000000e-01,8.898908204856985638e-01,8.385934814069789800e-02,2.223055696427922889e+00,2.494605647738184828e+00
6.103515625000000000e-01,8.874133964589733248e-01,8.708828404630314379e-02,2.214739936561392675e+00,2.491932970542775294e+00
6.123046875000000000e-01,8.849298831792608011e-01,9.033133253783461047e-02,2.206416962282164551e+00,2.489244177427049287e+00
6.142578125000000000e-01,8.824392018303045537e-01,9.358980523004388485e-02,2.198083146151816436e+00,2.486537855900300631e+00
6.162109375000000000e-01,8.799414287716122995e-01,9.686322124428614622e-02,2.189738903669516290e+00,2.483814051913975529e+00
6.181640625000000000e-01,8.774369177050773683e-01,1.001506937992657498e-01,2.181385666322649186e+00,2.481073232062116940e+00
6.201171875000000000e-01,8.749251327524520949e-01,1.034526857156602142e-01,2.173021936507981700e+00,2.478314921487969169e+00
6.220703125000000000e-01,8.724066948707773772e-01,1.067679394912269403e-01,2.164650113908984430e+00,2.475539989850458866e+00
6.240234375000000000e-01,8.698822306470752608e-01,1.100951848534739708e-01,2.156272610812881130e+00,2.472749339665651025e+00
6.259765625000000000e-01,8.673519922125547676e-01,1.134338210592503171e-01,2.147890590972243885e+00,2.469943460851073969e+00
6.279296875000000000e-01,8.648172446626748444e-01,1.167817812951391088e-01,2.139508566811019641e+00,2.467124005580045853e+00
6.298828125000000000e-01,8.622789620932248544e-01,1.201374262210297417e-01,2.131130051056049801e+00,2.464292308906002926e+00
6.318359375000000000e-01,8.597381569822135639e-01,1.234992620068598168e-01,2.122758672011850756e+00,2.461449759477603028e+00
6.337890625000000000e-01,8.571964950434987074e-01,1.268649090957184866e-01,2.114400185130993037e+00,2.458598506749785528e+00
6.357421875000000000e-01,8.546551442563361523e-01,1.302327849757872191e-01,2.106058673068758047e+00,2.455740147864705847e+00
6.376953125000000000e-01,8.521155764102866792e-01,1.336011743887972336e-01,2.097739219378730535e+00,2.452876646227243995e+00
6.396484375000000000e-01,8.495794035862792581e-01,1.369683152874475729e-01,2.089447351985286083e+00,2.450010149396871117e+00
6.416015625000000000e-01,8.470477641794997847e-01,1.403333313495388202e-01,2.081187041753477462e+00,2.447142281231731609e+00
6.435546875000000000e-01,8.445221670565641325e-01,1.436952063034765692e-01,2.072963496758365665e+00,2.444275116213870280e+00
6.455078125000000000e-01,8.420038052980274301e-01,1.470535926920554515e-01,2.064780905405839473e+00,2.441410392370914284e+00
6.474609375000000000e-01,8.394936615967230065e-01,1.504086603437179148e-01,2.056642794876571756e+00,2.438549633627464797e+00
6.494140625000000000e-01,8.369928845104501747e-01,1.537605949549321893e-01,2.048553269390967380e+00,2.435694592005963610e+00
6.513671875000000000e-01,8.345021015548858001e-01,1.571103229933738521e-01,2.040514758984754984e+00,2.432846453956258426e+00
6.533203125000000000e-01,8.320219577258793908e-01,1.604586021810925078e-01,2.032529761613741659e+00,2.430006472249488070e+00
6.552734375000000000e-01,8.295528205182749470e-01,1.638063339902418314e-01,2.024599887758539829e+00,2.427175634491513634e+00
6.572265625000000000e-01,8.270946355361004088e-01,1.671545146609926813e-01,2.016725374698508322e+00,2.424354499739852287e+00
6.591796875000000000e-01,8.246472909344881863e-01,1.705035865451125232e-01,2.008906250669362681e+00,2.421543630695484950e+00
6.611328125000000000e-01,8.222101391761917899e-01,1.738541363658148708e-01,2.001140811644273931e+00,2.418743042649062147e+00
6.630859375000000000e-01,8.197824550786259046e-01,1.772062305833523310e-01,1.993427100942045005e+00,2.415952750154353623e+00
6.650390625000000000e-01,8.173632618407559169e-01,1.805597606565858826e-01,1.985762368402119282e+00,2.413172566701745847e+00
6.669921875000000000e-01,8.149513790788145418e-01,1.839146105707823442e-01,1.978143266020009783e+00,2.410402167254728223e+00
6.689453125000000000e-01,8.125457712399021259e-01,1.872703077876986533e-01,1.970566964330075610e+00,2.407641483284833850e+00
6.708984375000000000e-01,8.101451720313975757e-01,1.906266766993219008e-01,1.963029981263927137e+00,2.404890266904166296e+00
6.728515625000000000e-01,8.077485722336219531e-01,1.939832925624374871e-01,1.955529736269531860e+00,2.402148649137596070e+00
6.748046875000000000e-01,8.053549329457942996e-01,1.973399356767470969e-01,1.948063548512100507e+00,2.399416680354156561e+00
6.767578125000000000e-01,8.029632913422160012e-01,2.006963756243395069e-01,1.940628991540843451e+00,2.396694492708800528e+00
6.787109375000000000e-01,8.005729121068660969e-01,2.040522522429586427e-01,1.933224139303547862e+00,2.393982177511782439e+00
6.806640625000000000e-01,7.981831104837445734e-01,2.074074247756354517e-01,1.925846662926889774e+00,2.391279120351740506e+00
6.826171875000000000e-01,7.957935909629078042e-01,2.107613828065290906e-01,1.918494948014034307e+00,2.388584490387666737e+00
6.845703125000000000e-01,7.934044866465688184e-01,2.141138590393230623e-01,1.911166801894049527e+00,2.385895367008328716e+00
6.865234375000000000e-01,7.910173320912254891e-01,2.174642789391075248e-01,1.903860616245063531e+00,2.383205339633625908e+00
6.884765625000000000e-01,7.886347709970833453e-01,2.208121285169841463e-01,1.896574479969250548e+00,2.380504161706324506e+00
6.904296875000000000e-01,7.862625171722146256e-01,2.241568025986587775e-01,1.889306566812708699e+00,2.377772239895723061e+00
6.923828125000000000e-01,7.839124249668028011e-01,2.274975141935850209e-01,1.882055334608424779e+00,2.374971406125381712e+00
6.943359375000000000e-01,7.815969136069209622e-01,2.308335958493525630e-01,1.874818590838633003e+00,2.372060579272459613e+00
6.962890625000000000e-01,7.793135874167795851e-01,2.341639657328074831e-01,1.867594211646121494e+00,2.369044095849106579e+00
6.982421875000000000e-01,7.770354269713881656e-01,2.374877935236364979e-01,1.860378602803074433e+00,2.366000267568129090e+00
7.001953125000000000e-01,7.747220126790773653e-01,2.408037414498281070e-01,1.853168585737972718e+00,2.363050060911789263e+00
7.021484375000000000e-01,7.723398876666087709e-01,2.441106930610960901e-01,1.845960409852758666e+00,2.360293130323579458e+00
7.041015625000000000e-01,7.698747577288134192e-01,2.474070650514555436e-01,1.838751346325651070e+00,2.357772108594561988e+00
7.060546875000000000e-01,7.673281958408844083e-01,2.506913170565284177e-01,1.831538289129557073e+00,2.355480344236459356e+00
7.080078125000000000e-01,7.647084575987925792e-01,2.539615556801466112e-01,1.824318096212725226e+00,2.353390471372967863e+00
7.099609375000000000e-01,7.620228416332541777e-01,2.572156671190043986e-01,1.817086982002518614e+00,2.351477156362016263e+00
7.119140625000000000e-01,7.592743332013907054e-01,2.604513746128189755e-01,1.809840157713594966e+00,2.349727132116999240e+00
7.138671875000000000e-01,7.564616476364506292e-01,2.636658367175927498e-01,1.802572515870943359e+00,2.348140236930146063e+00
7.158203125000000000e-01,7.535804139927737566e-01,2.668562897068866846e-01,1.795277334592272123e+00,2.346724002211064253e+00
7.177734375000000000e-01,7.506268404804853356e-01,2.700190682423983524e-01,1.787948276413009241e+00,2.345485091190895766e+00
7.197265625000000000e-01,7.476010993218403788e-01,2.731508764736282346e-01,1.780577046525760654e+00,2.344415043385960740e+00
7.216796875000000000e-01,7.445125783432410271e-01,2.762472510006274140e-01,1.773156850403628138e+00,2.343478239087150250e+00
7.236328125000000000e-01,7.413804983183666097e-01,2.793046919456002031e-01,1.765678882881022593e+00,2.342604005187407079e+00
7.255859375000000000e-01,7.382334023088807928e-01,2.823185963271857557e-01,1.758137463914835275e+00,2.341694995831656634e+00
7.275390625000000000e-01,7.351018298795046757e-01,2.852865138191329475e-01,1.750525540169419303e+00,2.340643283959488397e+00
7.294921875000000000e-01,7.320135981039890272e-01,2.882056386776681300e-01,1.742842316805583991e+00,2.339356652792011104e+00
7.314453125000000000e-01,7.289859669342901860e-01,2.910775475041167404e-01,1.735087945442057578e+00,2.337775951368168403e+00
7.333984375000000000e-01,7.260265757939625697e-01,2.939048852751718344e-01,1.727274359319121100e+00,2.335888655368051126e+00
7.353515625000000000e-01,7.231323755070384607e-01,2.966975204940296429e-01,1.719417792540026024e+00,2.333721166942696712e+00
7.373046875000000000e-01,7.202983462915306667e-01,2.994669742795791900e-01,1.711551654758045604e+00,2.331330228314121733e+00
7.392578125000000000e-01,7.175176477887752480e-01,3.022333940048819168e-01,1.703712111908092464e+00,2.328780739423832458e+00
7.412109375000000000e-01,7.147897560540426021e-01,3.050152506954445508e-01,1.695951103386159842e+00,2.326140107457547401e+00
7.431640625000000000e-01,7.121136057198164115e-01,3.078374500068015718e-01,1.688310182159564299e+00,2.323461929622463895e+00
7.451171875000000000e-01,7.094941099809698448e-01,3.107145866423110525e-01,1.680837609318696302e+00,2.320793146229315873e+00
7.470703125000000000e-01,7.069292816693248938e-01,3.136646526890585762e-01,1.673550043354629313e+00,2.318158669270331096e+00
7.490234375000000000e-01,7.044218840525146019e-01,3.166852571499452207e-01,1.666467499649421313e+00,2.315578858292044906e+00
7.509765625000000000e-01,7.019610466089836187e-01,3.197814596955728117e-01,1.659561141648309590e+00,2.313048305618374378e+00
7.529296875000000000e-01,6.995455435060311533e-01,3.229295810625139596e-01,1.652823998278158513e+00,2.310569310932289344e+00
7.548828125000000000e-01,6.971534177359699491e-01,3.261301073972483477e-01,1.646184885277944820e+00,2.308114584765309285e+00
7.568359375000000000e-01,6.947852177838442778e-01,3.293410803034544920e-01,1.639636591639596741e+00,2.305685874177328731e+00
7.587890625000000000e-01,6.924060649353698249e-01,3.325745225601274835e-01,1.633068214105336313e+00,2.303238268667707977e+00
7.607421875000000000e-01,6.900257835068328571e-01,3.357633791519381017e-01,1.626497750636793915e+00,2.300786512717213128e+00
7.626953125000000000e-01,6.875829729804837642e-01,3.389454604803928128e-01,1.619734369211101921e+00,2.298250947911779196e+00
7.646484375000000000e-01,6.851010227967333499e-01,3.419947184864632894e-01,1.612826961815826188e+00,2.295664535506548365e+00
7.666015625000000000e-01,6.824548243911708889e-01,3.449881071116254194e-01,1.605386001548733343e+00,2.292861231223212837e+00
7.685546875000000000e-01,6.796822024190060096e-01,3.476620731128763353e-01,1.597475153345678578e+00,2.289892131828022315e+00
7.705078125000000000e-01,6.765146763440643696e-01,3.501507563404133161e-01,1.588251089739471045e+00,2.286393652799486365e+00
7.724609375000000000e-01,6.729936021814406644e-01,3.518934786182864594e-01,1.577719669274242786e+00,2.282416348512276372e+00
7.744140625000000000e-01,6.685433122291917218e-01,3.530810946274745010e-01,1.564055814933272170e+00,2.277164979590260874e+00
7.763671875000000000e-01,6.631365726765030555e-01,3.525321277363431260e-01,1.546909185213144688e+00,2.270576386512283662e+00
7.783203125000000000e-01,6.555688692274446172e-01,3.503435127458909282e-01,1.522425427384298757e+00,2.260926420316570429e+00
7.802734375000000000e-01,6.454423418348107511e-01,3.440509022464128264e-01,1.488851474538827935e+00,2.247529400009871114e+00
7.822265625000000000e-01,6.302796665507189866e-01,3.326613043194191488e-01,1.438212854696958587e+00,2.226532821156739672e+00
7.841796875000000000e-01,6.081671244747925975e-01,3.105352048134585874e-01,1.363858330823691567e+00,2.194355558779592652e+00
7.861328125000000000e-01,5.743744405772910344e-01,2.710824190567407421e-01,1.251107704683033894e+00,2.141466385366030512e+00
7.880859375000000000e-01,5.212674604765300534e-01,1.928405815259704448e-01,1.077898176143335718e+00,2.049247157995115032e+00
7.900390625000000000e-01,4.221079932811561686e-01,-1.441923193457093910e-02,7.806477593472369580e-01,1.849298972393451423e+00
7.919921875000000000e-01,3.427023843216973065e-01,-2.516913351876863270e-01,5.757134739093070497e-01,1.648248316676133918e+00
7.939453125000000000e-01,3.228406397565384278e-01,-3.354883970188031750e-01,5.349722218532537710e-01,1.600802078123689576e+00
7.958984375000000000e-01,3.065282663906362393e-01,-4.031926348846064379e-01,5.034319524907762133e-01,1.561084990532272565e+00
7.978515625000000000e-01,2.978064439185436063e-01,-4.413508063624878575e-01,4.878909492030764627e-01,1.540886775329835867e+00
7.998046875000000000e-01,2.921798522137876164e-01,-4.648060907621031079e-01,4.780753157775818885e-01,1.528214070347697406e+00
8.017578125000000000e-01,2.886362853835116038e-01,-4.781191506947092829e-01,4.718400161503643053e-01,1.520422797859105835e+00
8.037109375000000000e-01,2.863336271066009853e-01,-4.850808829770656416e-01,4.676083669154721401e-01,1.515437513505496492e+00
8.056640625000000000e-01,2.848184225026234029e-01,-4.879442993367411607e-01,4.646054894438231830e-01,1.512189162224611527e+00
8.076171875000000000e-01,2.838069579719089131e-01,-4.881666897088045021e-01,4.623744167064144373e-01,1.510032973008181623e+00
8.095703125000000000e-01,2.831227907185280834e-01,-4.866773491881692948e-01,4.606424789245927021e-01,1.508578577794429831e+00
8.115234375000000000e-01,2.826540987196488608e-01,-4.840719501131709457e-01,4.592410898872220648e-01,1.507583080187808955e+00
8.134765625000000000e-01,2.823291576797825053e-01,-4.807334693233315526e-01,4.580634978317425499e-01,1.506892550976396183e+00
8.154296875000000000e-01,2.821015165841391226e-01,-4.769089072492925241e-01,4.570408781447107271e-01,1.506408054085711878e+00
8.173828125000000000e-01,2.819408013645128275e-01,-4.727582252475103775e-01,4.561281585715812881e-01,1.506065188504388530e+00
8.193359375000000000e-01,2.818269580619320314e-01,-4.683855303382883362e-01,4.552954084083762343e-01,1.505821540354826293e+00
8.212890625000000000e-01,2.817466049141029716e-01,-4.638590002917981070e-01,4.545224770090210420e-01,1.505648839188677979e+00
8.232421875000000000e-01,2.816907041489657981e-01,-4.592236314097321581e-01,4.537956025190834630e-01,1.505527995614689862e+00
8.251953125000000000e-01,2.816530665121026455e-01,-4.545094088178382452e-01,4.531052396357062584e-01,1.505445931257079373e+00
8.271484375000000000e-01,2.816293853275941839e-01,-4.497365534216939409e-01,4.524446543686011513e-01,1.505393537936280612e+00
8.291015625000000000e-01,2.816166092595755455e-01,-4.449188993327365949e-01,4.518090072941985946e-01,1.505364354910008196e+00
8.310546875000000000e-01,2.816125327418546598e-01,-4.400660740664559256e-01,4.511947507891653775e-01,1.505353705930889685e+00
8.330078125000000000e-01,2.816155269081449530e-01,-4.351849107740339284e-01,4.505992295991325669e-01,1.505358132487527367e+00
8.349609375000000000e-01,2.816243615960538627e-01,-4.302803669270033882e-01,4.500204139435164397e-01,1.505375018820235722e+00
8.369140625000000000e-01,2.816380866495691304e-01,-4.253561250859482223e-01,4.494567195410203997e-01,1.505402341742981376e+00
8.388671875000000000e-01,2.816559520204953149e-01,-4.204149883159487011e-01,4.489068849948235074e-01,1.505438502122484534e+00
8.408203125000000000e-01,2.816773533981327127e-01,-4.154591425052924225e-01,4.483698872824312120e-01,1.505482210098434859e+00
8.427734375000000000e-01,2.817017947445429327e-01,-4.104903320595594818e-01,4.478448827459931558e-01,1.505532405909839166e+00
8.447265625000000000e-01,2.817288621100736412e-01,-4.055099789287259227e-01,4.473311652905750391e-01,1.505588204495013738e+00
8.466796875000000000e-01,2.817582050422010043e-01,-4.005192643332892710e-01,4.468281363047020838e-01,1.505648856107633771e+00
8.486328125000000000e-01,2.817895231582374649e-01,-3.955191857512650455e-01,4.463352826521035377e-01,1.505713717834538556e+00
8.505859375000000000e-01,2.818225562709889553e-01,-3.905105973483299908e-01,4.458521602878309231e-01,1.505782232622176142e+00
8.525390625000000000e-01,2.818570769914092722e-01,-3.854942392076857183e-01,4.453783818460457233e-01,1.505853913543621303e+00
8.544921875000000000e-01,2.818928850834493405e-01,-3.804707588878922797e-01,4.449136070731209980e-01,1.505928331777225182e+00
8.564453125000000000e-01,2.819298030780995057e-01,-3.754407276497643275e-01,4.444575353306335908e-01,1.506005107255818043e+00
8.583984375000000000e-01,2.819676728075106720e-01,-3.704046529193860127e-01,4.440098996283389221e-01,1.506083901269718472e+00
8.603515625000000000e-01,2.820063526230247586e-01,-3.653629880469854152e-01,4.435704618065021143e-01,1.506164410523844976e+00
8.623046875000000000e-01,2.820457151303633614e-01,-3.603161400869329678e-01,4.431390085956028457e-01,1.506246362295719177e+00
8.642578125000000000e-01,2.820856453225024096e-01,-3.552644761019749242e-01,4.427153483562770164e-01,1.506329510440937325e+00
8.662109375000000000e-01,2.821260390232660509e-01,-3.502083283459586638e-01,4.422993083544496384e-01,1.506413632061523344e+00
8.681640625000000000e-01,2.821668015773420302e-01,-3.451479985786439775e-01,4.418907324633313261e-01,1.506498524700431885e+00
8.701171875000000000e-01,2.822078467383909994e-01,-3.400837616972407496e-01,4.414894792101553556e-01,1.506584003959429596e+00
8.720703125000000000e-01,2.822490957183713123e-01,-3.350158688215401082e-01,4.410954201044677836e-01,1.506669901461709982e+00
8.740234375000000000e-01,2.822904763694864538e-01,-3.299445499358761857e-01,4.407084381986909882e-01,1.506756063098356968e+00
8.759765625000000000e-01,2.823319224762975699e-01,-3.248700161671650988e-01,4.403284268420177838e-01,1.506842347510677360e+00
8.779296875000000000e-01,2.823733731401076863e-01,-3.197924617608252085e-01,4.399552885964936877e-01,1.506928624770248026e+00
8.798828125000000000e-01,2.824147722412144734e-01,-3.147120658035039709e-01,4.395889342901110886e-01,1.507014775225855363e+00
8.818359375000000000e-01,2.824560679672974972e-01,-3.096289937319223751e-01,4.392292821863647001e-01,1.507100688492257090e+00
8.837890625000000000e-01,2.824972123982987249e-01,-3.045433986597105847e-01,4.388762572533420059e-01,1.507186262560149981e+00
8.857421875000000000e-01,2.825381611398086190e-01,-2.994554225484670762e-01,4.385297905183087042e-01,1.507271403010248978e+00
8.876953125000000000e-01,2.825788729982872116e-01,-2.943651972447401954e-01,4.381898184960516529e-01,1.507356022317215105e+00
8.896484375000000000e-01,2.826193096925208037e-01,-2.892728454010883854e-01,4.378562826811115971e-01,1.507440039231418671e+00
8.916015625000000000e-01,2.826594355965709182e-01,-2.841784812964860407e-01,4.375291290955607981e-01,1.507523378228433186e+00
8.935546875000000000e-01,2.826992175102041038e-01,-2.790822115690035354e-01,4.372083078852413984e-01,1.507605969017614012e+00
8.955078125000000000e-01,2.827386244533600657e-01,-2.739841358717733932e-01,4.368937729584122520e-01,1.507687746102454485e+00
8.974609375000000000e-01,2.827776274817284663e-01,-2.688843474616476326e-01,4.365854816616224765e-01,1.507768648386376587e+00
8.994140625000000000e-01,2.828161995208919866e-01,-2.637829337286451414e-01,4.362833944883526271e-01,1.507848618818600439e+00
9.013671875000000000e-01,2.828543152168621067e-01,-2.586799766731556205e-01,4.359874748165724623e-01,1.507927604075367300e+00
9.033203125000000000e-01,2.828919508011125128e-01,-2.535755533369479231e-01,4.356976886718864073e-01,1.508005554272488613e+00
9.052734375000000000e-01,2.829290839684592274e-01,-2.484697361932104165e-01,4.354140045133688686e-01,1.508082422705749881e+00
9.072265625000000000e-01,2.829656937663711513e-01,-2.433625935001951790e-01,4.351363930395720225e-01,1.508158165616036106e+00
9.091796875000000000e-01,2.830017604944532472e-01,-2.382541896224501798e-01,4.348648270125061166e-01,1.508232741976551106e+00
9.111328125000000000e-01,2.830372656130033526e-01,-2.331445853231278453e-01,4.345992810976585519e-01,1.508306113299797246e+00
9.130859375000000000e-01,2.830721916596915522e-01,-2.280338380304389179e-01,4.343397317183659290e-01,1.508378243462221491e+00
9.150390625000000000e-01,2.831065221735132864e-01,-2.229220020809377922e-01,4.340861569230527461e-01,1.508449098544754508e+00
9.169921875000000000e-01,2.831402416252707388e-01,-2.178091289420202581e-01,4.338385362640180265e-01,1.508518646687620368e+00
9.189453125000000000e-01,2.831733353539253040e-01,-2.126952674157354672e-01,4.335968506866217931e-01,1.508586857958041483e+00
9.208984375000000000e-01,2.832057895082404353e-01,-2.075804638257696677e-01,4.333610824278345541e-01,1.508653704229543147e+00
9.228515625000000000e-01,2.832375909932021152e-01,-2.024647621892523564e-01,4.331312149232508513e-01,1.508719159071767013e+00
9.248046875000000000e-01,2.832687274207560391e-01,-1.973482043748514825e-01,4.329072327217518001e-01,1.508783197649794072e+00
9.267578125000000000e-01,2.832991870644616661e-01,-1.922308302484702358e-01,4.326891214070986980e-01,1.508845796632061420e+00
9.287109375000000000e-01,2.833289588176964302e-01,-1.871126778077046304e-01,4.324768675258178208e-01,1.508906934106108322e+00
9.306640625000000000e-01,2.833580321551014691e-01,-1.819937833061105459e-01,4.322704585208014816e-01,1.508966589501359312e+00
9.326171875000000000e-01,2.833863970969754953e-01,-1.768741813682116470e-01,4.320698826701144246e-01,1.509024743518332601e+00
9.345703125000000000e-01,2.834140441763660645e-01,-1.717539050960865676e-01,4.318751290305454793e-01,1.509081378063666268e+00
9.365234375000000000e-01,2.834409644086423041e-01,-1.666329861682924740e-01,4.316861873854880294e-01,1.509136476190337639e+00
9.384765625000000000e-01,2.834671492633532575e-01,-1.615114549317984705e-01,4.315030481967866982e-01,1.509190022042584900e+00
9.404296875000000000e-01,2.834925906381826621e-01,-1.563893404875410786e-01,4.313257025602101336e-01,1.509242000805092854e+00
9.423828125000000000e-01,2.835172808348627171e-01,-1.512666707701572910e-01,4.311541421642505201e-01,1.509292398655910583e+00
9.443359375000000000e-01,2.835412125369146663e-01,-1.461434726223908021e-01,4.309883592519815898e-01,1.509341202722662034e+00
9.462890625000000000e-01,2.835643787890908540e-01,-1.410197718646271914e-01,4.308283465857264960e-01,1.509388401041665828e+00
9.482421875000000000e-01,2.835867729784213864e-01,-1.358955933599671762e-01,4.306740974143166145e-01,1.509433982519554407e+00
9.501953125000000000e-01,2.836083888167866829e-01,-1.307709610752093576e-01,4.305256054427372137e-01,1.509477936896945538e+00
9.521484375000000000e-01,2.836292203249371480e-01,-1.256458981380869089e-01,4.303828648039825788e-01,1.509520254713836218e+00
9.541015625000000000e-01,2.836492618179037306e-01,-1.205204268910656101e-01,4.302458700329528929e-01,1.509560927276307085e+00
9.560546875000000000e-01,2.836685078917445257e-01,-1.153945689419856591e-01,4.301146160422423814e-01,1.509599946624197164e+00
9.580078125000000000e-01,2.836869534115877278e-01,-1.102683452118056739e-01,4.299890980996832202e-01,1.509637305499383908e+00
9.599609375000000000e-01,2.837045935009270270e-01,-1.051417759796925283e-01,4.298693118075217479e-01,1.509672997314385423e+00
9.619140625000000000e-01,2.837214235321269262e-01,-1.000148809256657667e-01,4.297552530831185713e-01,1.509707016121045298e+00
9.638671875000000000e-01,2.837374391180944588e-01,-9.488767917100242311e-02,4.296469181410622618e-01,1.509739356579075542e+00
9.658203125000000000e-01,2.837526361050837220e-01,-8.976018931658907851e-02,4.295443034766119328e-01,1.509770013924269572e+00
9.677734375000000000e-01,2.837670105666210141e-01,-8.463242947938089122e-02,4.294474058503818248e-01,1.509798983936084582e+00
9.697265625000000000e-01,2.837805587985647859e-01,-7.950441732714473575e-02,4.293562222741890144e-01,1.509826262904182093e+00
9.716796875000000000e-01,2.837932773153271082e-01,-7.437617011161043457e-02,4.292707499980004671e-01,1.509851847593511653e+00
9.736328125000000000e-01,2.838051628472705867e-01,-6.924770470018505597e-02,4.291909864979127631e-01,1.509875735207577563e+00
9.755859375000000000e-01,2.838162123391648750e-01,-6.411903760634588001e-02,4.291169294651108190e-01,1.509897923350273841e+00
9.775390625000000000e-01,2.838264229493679958e-01,-5.899018501883507293e-02,4.290485767957542551e-01,1.509918409987849319e+00
9.794921875000000000e-01,2.838357920491541564e-01,-5.386116282976912556e-02,4.289859265817447254e-01,1.509937193413872780e+00
9.814453125000000000e-01,2.838443172215695531e-01,-4.873198666176485616e-02,4.289289771023360731e-01,1.509954272220312976e+00
9.833984375000000000e-01,2.838519962596736668e-01,-4.360267189417665196e-02,4.288777268165549494e-01,1.509969645275337946e+00
9.853515625000000000e-01,2.838588271653562090e-01,-3.847323368854332210e-02,4.288321743564006971e-01,1.509983311701347475e+00
9.873046875000000000e-01,2.838648081519781208e-01,-3.334368701331877349e-02,4.287923185207970778e-01,1.509995270835830183e+00
9.892578125000000000e-01,2.838699376558566634e-01,-2.821404666797250327e-02,4.287581582702794103e-01,1.510005522148270884e+00
9.912109375000000000e-01,2.838742143609065405e-01,-2.308432730653084408e-02,4.287296927223908649e-01,1.510014065090071078e+00
9.931640625000000000e-01,2.838776372341076382e-01,-1.795454346061810258e-02,4.287069211478082842e-01,1.510020898889936625e+00
9.951171875000000000e-01,2.838802055534955238e-01,-1.282470956202127511e-02,4.286898429672591493e-01,1.510026022392273903e+00
9.970703125000000000e-01,2.838819188817555128e-01,-7.694839964627761542e-03,4.286784577494656134e-01,1.510029434188894015e+00
9.990234375000000000e-01,2.838827768778515726e-01,-2.564948965401363506e-03,4.286727652105599695e-01,1.510031133617653287e+00

